A Gradient Perspective on RLVR Stability and Winner Advantage Policy Optimization

Reinforcement learning with verifiable rewards (RLVR) improves language-model reasoning, but GRPO-style optimization remains prone to collapse. We analyse this instability through token-level gradient dynamics, deriving a taxonomy that predicts how updates affect next-token probabilities and entropy. The taxonomy shows that stability depends jointly on the advantage sign and token distribution under the current policy. Motivated by this finding, we propose Winner Advantage Policy Optimization (WAPO), a simple online clipped policy-gradient objective that updates only on positive-advantage completions. Across mathematical reasoning and multi-hop QA benchmarks, WAPO improves training stability and matches or outperforms baselines across multiple model families. Full code can be found at https://github.com/layer6ai-labs/wapo.

==> plots/data/numina_qwen_dr_dapo-10-0.1.csv <==
step,reward,entropy
1.0,0.0,0.21286289393901825
2.0,0.00390625,0.23264040052890778
3.0,0.0,0.2103736251592636
4.0,0.00390625,0.24113839864730835
5.0,0.0,0.24226756393909454
6.0,0.0,0.21956397593021393
7.0,0.0,0.226539745926857
8.0,0.00390625,0.2395942062139511
9.0,0.0078125,0.22219915688037872
10.0,0.01171875,0.23223315179347992
11.0,0.0078125,0.232566699385643
12.0,0.0234375,0.20441505312919617
13.0,0.07421875,0.23666605353355408
14.0,0.12890625,0.24245375394821167
15.0,0.1796875,0.2388489544391632
16.0,0.16015625,0.24033451080322266
17.0,0.1875,0.24031934142112732
18.0,0.359375,0.23316818475723267
19.0,0.36328125,0.2329886108636856
20.0,0.24609375,0.25205618143081665
21.0,0.34375,0.24141690135002136
22.0,0.41796875,0.23892207443714142
23.0,0.2109375,0.23167619109153748
24.0,0.1796875,0.23271621763706207
25.0,0.37890625,0.2437211275100708
26.0,0.359375,0.22648575901985168
27.0,0.3828125,0.23462402820587158
28.0,0.15234375,0.26792091131210327
29.0,0.46484375,0.2145603746175766
30.0,0.3359375,0.23204362392425537
31.0,0.32421875,0.23958617448806763
32.0,0.3203125,0.2409866750240326
33.0,0.4921875,0.22006969153881073
34.0,0.4375,0.24060633778572083
35.0,0.3359375,0.23009318113327026
36.0,0.33203125,0.2220531404018402
37.0,0.4140625,0.2238539606332779
38.0,0.4453125,0.22704434394836426
39.0,0.5390625,0.2180374264717102
40.0,0.26953125,0.24632233381271362
41.0,0.4140625,0.20144718885421753
42.0,0.4296875,0.23565275967121124
43.0,0.421875,0.21279315650463104
44.0,0.4609375,0.2490953654050827
45.0,0.5703125,0.2028779685497284
46.0,0.4921875,0.2122126668691635
47.0,0.4296875,0.23470546305179596
48.0,0.5703125,0.19887132942676544
49.0,0.328125,0.2173779457807541
50.0,0.5703125,0.21301452815532684
51.0,0.43359375,0.2148555964231491
52.0,0.5234375,0.22292228043079376
53.0,0.53125,0.2013464868068695
54.0,0.375,0.19560576975345612
55.0,0.5390625,0.21428512036800385
56.0,0.328125,0.22966329753398895
57.0,0.421875,0.21909888088703156
58.0,0.63671875,0.20581185817718506
59.0,0.484375,0.19079074263572693
60.0,0.59765625,0.20692886412143707
61.0,0.46484375,0.23211237788200378
62.0,0.52734375,0.1958940476179123
63.0,0.58203125,0.20146828889846802
64.0,0.5078125,0.22389622032642365
65.0,0.453125,0.223394975066185
66.0,0.49609375,0.20782878994941711
67.0,0.40234375,0.2127864509820938
68.0,0.53515625,0.19907547533512115
69.0,0.49609375,0.1944023072719574
70.0,0.48046875,0.21762342751026154
71.0,0.48828125,0.2156994342803955
72.0,0.44140625,0.19698788225650787
73.0,0.53515625,0.19893205165863037
74.0,0.5546875,0.2064843773841858
75.0,0.48828125,0.17722609639167786
76.0,0.625,0.1975429505109787
77.0,0.59375,0.19470249116420746
78.0,0.55859375,0.20133613049983978
79.0,0.4453125,0.21835322678089142
80.0,0.5390625,0.19474557042121887
81.0,0.61328125,0.19337834417819977
82.0,0.5703125,0.21961867809295654
83.0,0.5234375,0.2239304929971695
84.0,0.66796875,0.21088144183158875
85.0,0.51953125,0.20740415155887604
86.0,0.62890625,0.22243523597717285
87.0,0.703125,0.2031823694705963
88.0,0.671875,0.19529810547828674
89.0,0.66796875,0.21478092670440674
90.0,0.7265625,0.21841758489608765
91.0,0.60546875,0.22450518608093262
92.0,0.6328125,0.22823652625083923
93.0,0.578125,0.22706259787082672
94.0,0.6640625,0.2390805035829544
95.0,0.671875,0.23133833706378937
96.0,0.6328125,0.22382622957229614
97.0,0.55859375,0.24791625142097473
98.0,0.61328125,0.21999499201774597
99.0,0.5390625,0.22630587220191956
100.0,0.6640625,0.20052233338356018
101.0,0.5390625,0.20447857677936554
102.0,0.59375,0.22622419893741608
103.0,0.59375,0.22339247167110443
104.0,0.65625,0.1947910636663437
105.0,0.5546875,0.2149762362241745
106.0,0.6484375,0.1884218007326126
107.0,0.58203125,0.19864492118358612
108.0,0.51953125,0.20566615462303162
109.0,0.63671875,0.18239326775074005
110.0,0.48828125,0.21022160351276398
111.0,0.640625,0.16914215683937073
112.0,0.5234375,0.20380927622318268
113.0,0.64453125,0.18883977830410004
114.0,0.53515625,0.19550642371177673
115.0,0.703125,0.1851724088191986
116.0,0.54296875,0.19814370572566986
117.0,0.57421875,0.20405443012714386
118.0,0.53125,0.21754038333892822
119.0,0.64453125,0.19675980508327484
120.0,0.76171875,0.2037707418203354
121.0,0.640625,0.2076440155506134
122.0,0.703125,0.19905489683151245
123.0,0.546875,0.1982097029685974
124.0,0.63671875,0.1878844052553177
125.0,0.609375,0.21131093800067902
126.0,0.51171875,0.19909681379795074
127.0,0.76171875,0.16970661282539368
128.0,0.703125,0.19254329800605774
129.0,0.74609375,0.17225179076194763
130.0,0.73046875,0.17846301198005676
131.0,0.6328125,0.15480688214302063
132.0,0.63671875,0.1776764690876007
133.0,0.5859375,0.17925073206424713
134.0,0.5625,0.18174317479133606
135.0,0.76171875,0.13959285616874695
136.0,0.640625,0.14767731726169586
137.0,0.74609375,0.14914128184318542
138.0,0.5703125,0.15477728843688965
139.0,0.484375,0.15254153311252594
140.0,0.53515625,0.17210699617862701
141.0,0.6796875,0.14094725251197815
142.0,0.53515625,0.1656261384487152
143.0,0.609375,0.15278519690036774
144.0,0.55859375,0.17184005677700043
145.0,0.6640625,0.17133039236068726
146.0,0.578125,0.15707391500473022
147.0,0.56640625,0.18246811628341675
148.0,0.640625,0.18220007419586182
149.0,0.58203125,0.1735220104455948
150.0,0.640625,0.15918736159801483
151.0,0.53515625,0.17751416563987732
152.0,0.671875,0.14000383019447327
153.0,0.59375,0.17348584532737732
154.0,0.52734375,0.19471551477909088
155.0,0.6015625,0.16770055890083313
156.0,0.63671875,0.17515546083450317
157.0,0.53125,0.19214557111263275
158.0,0.67578125,0.1832510530948639
159.0,0.73828125,0.17548784613609314
160.0,0.640625,0.17216573655605316
161.0,0.6171875,0.19664587080478668
162.0,0.54296875,0.20167112350463867
163.0,0.671875,0.1864844411611557
164.0,0.73828125,0.17082251608371735
165.0,0.5703125,0.19501978158950806
166.0,0.64453125,0.17127130925655365
167.0,0.70703125,0.15591800212860107
168.0,0.69140625,0.16880449652671814
169.0,0.66015625,0.1464409977197647
170.0,0.56640625,0.16238510608673096
171.0,0.53515625,0.1732502281665802
172.0,0.48828125,0.1763785034418106
173.0,0.53515625,0.1622844934463501
174.0,0.6484375,0.16615934669971466
175.0,0.60546875,0.1733330339193344
176.0,0.6875,0.18452703952789307
177.0,0.62890625,0.18978723883628845
178.0,0.62109375,0.1803259551525116
179.0,0.6796875,0.16246773302555084
180.0,0.69921875,0.16632744669914246
181.0,0.546875,0.20856252312660217
182.0,0.60546875,0.2017325758934021
183.0,0.5546875,0.18414460122585297
184.0,0.4921875,0.1914704442024231
185.0,0.66015625,0.176534965634346
186.0,0.70703125,0.17196306586265564
187.0,0.69921875,0.17784258723258972
188.0,0.5703125,0.17657911777496338
189.0,0.671875,0.1710204780101776
190.0,0.71875,0.16781176626682281
191.0,0.62890625,0.17980903387069702
192.0,0.7109375,0.16744613647460938
193.0,0.69140625,0.1663786619901657
194.0,0.65625,0.1801033318042755
195.0,0.6171875,0.14543765783309937
196.0,0.6484375,0.1663443148136139
197.0,0.640625,0.14794085919857025
198.0,0.54296875,0.1459699124097824
199.0,0.51953125,0.1592041701078415
200.0,0.578125,0.14150090515613556
201.0,0.7890625,0.1267288625240326
202.0,0.60546875,0.12599307298660278
203.0,0.6796875,0.12166803330183029
204.0,0.69921875,0.10882630199193954
205.0,0.54296875,0.13700835406780243
206.0,0.6015625,0.13741573691368103
207.0,0.6484375,0.11441486328840256
208.0,0.5859375,0.12324681133031845
209.0,0.62890625,0.11672668159008026
210.0,0.52734375,0.12938952445983887
211.0,0.51953125,0.11747384816408157
212.0,0.46875,0.1354730874300003
213.0,0.53125,0.11064564436674118
214.0,0.671875,0.11369763314723969
215.0,0.66015625,0.12133331596851349
216.0,0.58203125,0.12850859761238098
217.0,0.43359375,0.1444092094898224
218.0,0.5546875,0.12987425923347473
219.0,0.6328125,0.13230271637439728
220.0,0.69140625,0.1388741433620453
221.0,0.66796875,0.14895151555538177
222.0,0.625,0.14779257774353027
223.0,0.72265625,0.13200417160987854
224.0,0.63671875,0.15128245949745178
225.0,0.66796875,0.14403527975082397
226.0,0.59765625,0.15172134339809418
227.0,0.56640625,0.13629202544689178
228.0,0.67578125,0.13827285170555115
229.0,0.4296875,0.1454259157180786
230.0,0.68359375,0.14905434846878052
231.0,0.76171875,0.14288011193275452
232.0,0.58203125,0.15701845288276672
233.0,0.67578125,0.1458580493927002
234.0,0.65625,0.14689332246780396
235.0,0.78125,0.12427806109189987
236.0,0.59765625,0.1404389590024948
237.0,0.76953125,0.15076497197151184
238.0,0.625,0.1385318636894226
239.0,0.5078125,0.1394740343093872
240.0,0.69921875,0.1254822462797165
241.0,0.6015625,0.13627606630325317
242.0,0.6328125,0.15136131644248962
243.0,0.6484375,0.14428743720054626
244.0,0.625,0.13705489039421082
245.0,0.7890625,0.1323516070842743
246.0,0.6953125,0.13411708176136017
247.0,0.62890625,0.14925558865070343
248.0,0.6328125,0.14455321431159973
249.0,0.6640625,0.14423459768295288
250.0,0.59765625,0.14804401993751526
251.0,0.55078125,0.14537452161312103
252.0,0.6953125,0.1498412787914276
253.0,0.65234375,0.13905926048755646
254.0,0.609375,0.14697106182575226
255.0,0.6875,0.1357085406780243
256.0,0.69140625,0.14287157356739044
257.0,0.73046875,0.13022708892822266
258.0,0.671875,0.12762154638767242
259.0,0.7109375,0.14213015139102936
260.0,0.7421875,0.13826894760131836
261.0,0.58984375,0.14587846398353577
262.0,0.71484375,0.14460687339305878
263.0,0.6171875,0.1388755887746811
264.0,0.59375,0.16138507425785065
265.0,0.5546875,0.1656215786933899
266.0,0.5625,0.15512537956237793
267.0,0.66015625,0.1428253948688507
268.0,0.55859375,0.16352732479572296
269.0,0.6640625,0.14980383217334747
270.0,0.578125,0.16356097161769867
271.0,0.72265625,0.15149493515491486
272.0,0.6484375,0.1516847312450409
273.0,0.5078125,0.1586766093969345
274.0,0.76953125,0.15628808736801147
275.0,0.640625,0.16199548542499542
276.0,0.546875,0.15470056235790253
277.0,0.7578125,0.1546402871608734
278.0,0.68359375,0.15391811728477478
279.0,0.66015625,0.14241397380828857
280.0,0.6171875,0.16799139976501465
281.0,0.65234375,0.13651040196418762
282.0,0.46484375,0.16044935584068298
283.0,0.6796875,0.14986804127693176
284.0,0.8125,0.1281977891921997
285.0,0.51953125,0.17076800763607025
286.0,0.640625,0.1460275799036026
287.0,0.70703125,0.1452224999666214
288.0,0.3671875,0.16944710910320282
289.0,0.55859375,0.16426362097263336
290.0,0.640625,0.15602557361125946
291.0,0.72265625,0.13146226108074188
292.0,0.6640625,0.14202190935611725
293.0,0.74609375,0.13229461014270782
294.0,0.55859375,0.13727028667926788
295.0,0.50390625,0.15806670486927032
296.0,0.64453125,0.14053964614868164
297.0,0.75,0.14003635942935944
298.0,0.6328125,0.16411054134368896
299.0,0.6796875,0.14160192012786865
300.0,0.75390625,0.13146543502807617
301.0,0.40625,0.1619083136320114
302.0,0.63671875,0.14934061467647552
303.0,0.51953125,0.1546253114938736
304.0,0.61328125,0.15454992651939392
305.0,0.60546875,0.16018132865428925
306.0,0.60546875,0.1686755269765854
307.0,0.74609375,0.12862315773963928
308.0,0.65625,0.14453600347042084
309.0,0.62890625,0.15163372457027435
310.0,0.625,0.12385059893131256
311.0,0.578125,0.1451253890991211
312.0,0.72265625,0.13057713210582733
313.0,0.640625,0.14089199900627136
314.0,0.62109375,0.1425243765115738
315.0,0.6796875,0.14033497869968414
316.0,0.61328125,0.14599010348320007
317.0,0.64453125,0.1417415291070938
318.0,0.51953125,0.1465105265378952
319.0,0.6484375,0.1411513388156891
320.0,0.66796875,0.13073612749576569
321.0,0.51953125,0.15192778408527374
322.0,0.5390625,0.1357107013463974
323.0,0.6953125,0.14307722449302673
324.0,0.625,0.11712045967578888
325.0,0.69140625,0.11882083863019943
326.0,0.66796875,0.11932753771543503
327.0,0.6796875,0.12935595214366913
328.0,0.56640625,0.13088908791542053
329.0,0.69140625,0.12729166448116302
330.0,0.70703125,0.1257290542125702
331.0,0.59375,0.13178257644176483
332.0,0.5625,0.14758868515491486
333.0,0.69921875,0.1269160360097885
334.0,0.6953125,0.1314077228307724
335.0,0.6171875,0.1266452521085739
336.0,0.4609375,0.1407606452703476
337.0,0.69921875,0.12360536307096481
338.0,0.6953125,0.1211589127779007
339.0,0.5703125,0.1406455636024475
340.0,0.5625,0.14666178822517395
341.0,0.6328125,0.13341917097568512
342.0,0.56640625,0.12512928247451782
343.0,0.6171875,0.1258423626422882
344.0,0.5703125,0.13691890239715576
345.0,0.6015625,0.12336710840463638
346.0,0.73828125,0.12281634658575058
347.0,0.72265625,0.12616917490959167
348.0,0.66015625,0.1330268532037735
349.0,0.6640625,0.12889432907104492
350.0,0.6640625,0.12379395961761475
351.0,0.55859375,0.1313638985157013
352.0,0.54296875,0.1302521526813507
353.0,0.6015625,0.13135835528373718
354.0,0.63671875,0.11316917091608047
355.0,0.55078125,0.12365178763866425
356.0,0.7734375,0.11452660709619522
357.0,0.6875,0.11871863156557083
358.0,0.640625,0.11615567654371262
359.0,0.66796875,0.11731728166341782
360.0,0.578125,0.12789107859134674
361.0,0.66796875,0.12166095525026321
362.0,0.7734375,0.10778642445802689
363.0,0.5390625,0.13084235787391663
364.0,0.828125,0.11494964361190796
365.0,0.578125,0.12128732353448868
366.0,0.6875,0.12539324164390564
367.0,0.58984375,0.13707177340984344
368.0,0.703125,0.12946520745754242
369.0,0.59375,0.11812468618154526
370.0,0.69921875,0.12241583317518234
371.0,0.6875,0.1290331482887268
372.0,0.53515625,0.14126451313495636
373.0,0.76953125,0.09441398829221725
374.0,0.796875,0.11170047521591187
375.0,0.71875,0.12145338207483292
376.0,0.6015625,0.12301657348871231
377.0,0.66796875,0.10217375308275223
378.0,0.53125,0.12945623695850372
379.0,0.61328125,0.09878046810626984
380.0,0.7109375,0.10022708028554916
381.0,0.7421875,0.11071384698152542
382.0,0.5625,0.12721218168735504
383.0,0.5703125,0.12794634699821472
384.0,0.6484375,0.11881883442401886
385.0,0.64453125,0.12567658722400665
386.0,0.5859375,0.11888749897480011
387.0,0.65625,0.10885119438171387
388.0,0.8515625,0.11512057483196259
389.0,0.8515625,0.10238363593816757
390.0,0.64453125,0.1237102821469307
391.0,0.71484375,0.1201593205332756
392.0,0.86328125,0.10355602949857712
393.0,0.75390625,0.11617183685302734
394.0,0.69921875,0.10615261644124985
395.0,0.45703125,0.12741577625274658
396.0,0.7109375,0.10679090768098831
397.0,0.56640625,0.12033240497112274
398.0,0.59765625,0.12244614958763123
399.0,0.578125,0.1176198422908783
400.0,0.6171875,0.12400227040052414
401.0,0.75390625,0.10146911442279816
402.0,0.68359375,0.11320153623819351
403.0,0.703125,0.11234436929225922
404.0,0.61328125,0.11926323175430298
405.0,0.6171875,0.10595149546861649
406.0,0.73046875,0.1108354851603508
407.0,0.63671875,0.12148082256317139
408.0,0.75390625,0.11383550614118576
409.0,0.60546875,0.10825762897729874
410.0,0.69140625,0.10828205198049545
411.0,0.5546875,0.10981660336256027
412.0,0.6328125,0.12050489336252213
413.0,0.69140625,0.1121111512184143
414.0,0.625,0.1135747879743576
415.0,0.55078125,0.11430398374795914
416.0,0.5859375,0.1223694235086441
417.0,0.671875,0.12123170495033264
418.0,0.59765625,0.12701566517353058
419.0,0.6171875,0.11687202751636505
420.0,0.75390625,0.10916515439748764
421.0,0.609375,0.11433404684066772
422.0,0.6796875,0.11084157228469849
423.0,0.79296875,0.11060822755098343
424.0,0.57421875,0.12469252943992615
425.0,0.6015625,0.10747160762548447
426.0,0.74609375,0.10655339062213898
427.0,0.6640625,0.10998831689357758
428.0,0.62109375,0.12267027050256729
429.0,0.62109375,0.10584518313407898
430.0,0.63671875,0.12847480177879333
431.0,0.62109375,0.1248970478773117
432.0,0.546875,0.12830249965190887
433.0,0.63671875,0.1302017718553543
434.0,0.6953125,0.12372152507305145
435.0,0.609375,0.12380976974964142
436.0,0.7578125,0.10811622440814972
437.0,0.609375,0.1235816702246666
438.0,0.68359375,0.11018949002027512
439.0,0.73046875,0.11009897291660309
440.0,0.71875,0.11070487648248672
441.0,0.5703125,0.13812150061130524
442.0,0.6640625,0.12168101966381073
443.0,0.59375,0.1276838779449463
444.0,0.62109375,0.12189552187919617
445.0,0.578125,0.13048186898231506
446.0,0.59765625,0.13376851379871368
447.0,0.8359375,0.11748413741588593
448.0,0.7265625,0.10612102597951889
449.0,0.7421875,0.11870171874761581
450.0,0.62109375,0.11789488792419434
451.0,0.50390625,0.12478174269199371
452.0,0.69140625,0.11049039661884308
453.0,0.62890625,0.12140849977731705
454.0,0.7109375,0.10588820278644562
455.0,0.72265625,0.11078646779060364
456.0,0.6953125,0.11698503792285919
457.0,0.75,0.11544051766395569
458.0,0.73046875,0.12105307728052139
459.0,0.65625,0.11735998094081879
460.0,0.6328125,0.11217615753412247
461.0,0.55859375,0.11455127596855164
462.0,0.578125,0.11219815164804459
463.0,0.6875,0.11677776277065277
464.0,0.6484375,0.11488072574138641
465.0,0.70703125,0.10786852985620499
466.0,0.60546875,0.12277568131685257
467.0,0.68359375,0.12126795202493668
468.0,0.6015625,0.1042056754231453
469.0,0.6015625,0.1174655556678772
470.0,0.578125,0.1355440467596054
471.0,0.8046875,0.10999563336372375
472.0,0.57421875,0.11238452792167664
473.0,0.546875,0.1207878589630127
474.0,0.66796875,0.11196942627429962
475.0,0.70703125,0.1105882078409195
476.0,0.6796875,0.11928869783878326
477.0,0.63671875,0.11719956994056702
478.0,0.74609375,0.10781649500131607
479.0,0.61328125,0.10758751630783081
480.0,0.546875,0.11781993508338928
481.0,0.66015625,0.11895487457513809
482.0,0.68359375,0.1227162554860115
483.0,0.76171875,0.11147172003984451
484.0,0.74609375,0.12843696773052216
485.0,0.55859375,0.1268037110567093
486.0,0.59375,0.11224676668643951
487.0,0.62109375,0.11942917108535767
488.0,0.76171875,0.11738613247871399
489.0,0.62890625,0.13021734356880188
490.0,0.6796875,0.12062374502420425
491.0,0.578125,0.12319179624319077
492.0,0.70703125,0.1206652969121933
493.0,0.5390625,0.13842496275901794
494.0,0.65625,0.11194958537817001
495.0,0.7109375,0.12257421016693115
496.0,0.40234375,0.13434597849845886
497.0,0.62890625,0.1225108802318573
498.0,0.62890625,0.11920396238565445
499.0,0.58203125,0.11652940511703491
500.0,0.6875,0.11861290037631989


==> plots/data/numina_qwen_neg.csv <==
step,reward,entropy
1,0,0.210758239030838
2,0.0078125,0.23418335616588593
3,0,0.20907844603061676
4,0,0.23841814696788788
5,0,0.2422846555709839
6,0,0.22301658987998962
7,0,0.22657757997512817
8,0,0.23988454043865204
9,0,0.21732833981513977
10,0,0.2293391078710556
11,0.0078125,0.23079901933670044
12,0,0.2023756355047226
13,0,0.2348945587873459
14,0,0.23794981837272644
15,0.0078125,0.2310188263654709
16,0,0.2319745272397995
17,0,0.23582473397254944
18,0,0.227692112326622
19,0.00390625,0.22209209203720093
20,0,0.24725638329982758
21,0.01171875,0.23575691878795624
22,0.0234375,0.23164919018745422
23,0.015625,0.22778984904289246
24,0.0546875,0.2290462851524353
25,0.09765625,0.23967097699642181
26,0.19140625,0.22254064679145813
27,0.3125,0.23155128955841064
28,0.11328125,0.26552054286003113
29,0.44921875,0.21228128671646118
30,0.27734375,0.23573891818523407
31,0.27734375,0.23733069002628326
32,0.28515625,0.2410532385110855
33,0.4375,0.22119306027889252
34,0.37890625,0.23888583481311798
35,0.26953125,0.22769120335578918
36,0.3046875,0.21547073125839233
37,0.29296875,0.22576028108596802
38,0.328125,0.2258836030960083
39,0.48828125,0.22018882632255554
40,0.20703125,0.24093957245349884
41,0.34375,0.20077009499073029
42,0.39453125,0.23567256331443787
43,0.359375,0.21281301975250244
44,0.37109375,0.2515600919723511
45,0.45703125,0.21083281934261322
46,0.3984375,0.22373555600643158
47,0.3671875,0.239569753408432
48,0.484375,0.20481640100479126
49,0.26171875,0.227879136800766
50,0.52734375,0.2249649465084076
51,0.33984375,0.22483199834823608
52,0.41796875,0.24041110277175903
53,0.4140625,0.2155143916606903
54,0.34375,0.2103729099035263
55,0.4921875,0.24063396453857422
56,0.265625,0.24741734564304352
57,0.37890625,0.23277071118354797
58,0.5859375,0.21933528780937195
59,0.45703125,0.20689162611961365
60,0.55078125,0.22398267686367035
61,0.43359375,0.24398542940616608
62,0.44921875,0.21056710183620453
63,0.52734375,0.21338655054569244
64,0.44921875,0.23719894886016846
65,0.4140625,0.24078713357448578
66,0.4296875,0.2209949642419815
67,0.3671875,0.2294333428144455
68,0.40625,0.22150066494941711
69,0.390625,0.2089758962392807
70,0.36328125,0.23476190865039825
71,0.40625,0.2383333295583725
72,0.34765625,0.2161521464586258
73,0.47265625,0.2208409607410431
74,0.47265625,0.2338816374540329
75,0.4375,0.1999560296535492
76,0.50390625,0.2249547839164734
77,0.47265625,0.2233133316040039
78,0.4609375,0.22526821494102478
79,0.359375,0.2468598335981369
80,0.50390625,0.2127131074666977
81,0.515625,0.22236402332782745
82,0.47265625,0.24848325550556183
83,0.40625,0.2570734918117523
84,0.625,0.24596217274665833
85,0.48046875,0.24068790674209595
86,0.5390625,0.25041353702545166
87,0.6484375,0.22624418139457703
88,0.5859375,0.22129841148853302
89,0.53125,0.23352652788162231
90,0.62109375,0.2434767484664917
91,0.48046875,0.24045370519161224
92,0.5859375,0.23699021339416504
93,0.52734375,0.23560848832130432
94,0.61328125,0.24306052923202515
95,0.60546875,0.22798305749893188
96,0.53515625,0.23269301652908325
97,0.52734375,0.2513522505760193
98,0.50390625,0.23717080056667328
99,0.46484375,0.2410171777009964
100,0.58984375,0.21211326122283936
101,0.48046875,0.21680811047554016
102,0.5859375,0.24438977241516113
103,0.49609375,0.24646508693695068
104,0.61328125,0.23098240792751312
105,0.4296875,0.24722352623939514
106,0.58984375,0.22568516433238983
107,0.484375,0.2334894984960556
108,0.4609375,0.24486187100410461
109,0.56640625,0.22453737258911133
110,0.3984375,0.2552235424518585
111,0.60546875,0.223751038312912
112,0.4375,0.25363731384277344
113,0.54296875,0.23419806361198425
114,0.5234375,0.24483728408813477
115,0.6640625,0.23082385957241058
116,0.44140625,0.2330898493528366
117,0.4921875,0.25292909145355225
118,0.453125,0.2748315930366516
119,0.55859375,0.24348275363445282
120,0.71875,0.24547725915908813
121,0.5390625,0.257048636674881
122,0.51171875,0.24540387094020844
123,0.51171875,0.2451949119567871
124,0.5546875,0.23270989954471588
125,0.53125,0.25263991951942444
126,0.4609375,0.24488306045532227
127,0.703125,0.21389901638031006
128,0.68359375,0.250995010137558
129,0.67578125,0.24724586308002472
130,0.67578125,0.236150860786438
131,0.59765625,0.24274323880672455
132,0.5625,0.2720933258533478
133,0.578125,0.27069714665412903
134,0.5546875,0.27888914942741394
135,0.734375,0.23716166615486145
136,0.61328125,0.2320224493741989
137,0.69140625,0.2625215947628021
138,0.55078125,0.2627902328968048
139,0.41796875,0.2677699029445648
140,0.48046875,0.30573251843452454
141,0.6328125,0.24784936010837555
142,0.4921875,0.2951139211654663
143,0.5390625,0.2737073302268982
144,0.4921875,0.2776738405227661
145,0.6171875,0.2899720370769501
146,0.5546875,0.26391759514808655
147,0.47265625,0.29144710302352905
148,0.52734375,0.29180142283439636
149,0.5390625,0.2680804133415222
150,0.65234375,0.26670247316360474
151,0.5078125,0.2865547239780426
152,0.6953125,0.2528719902038574
153,0.5078125,0.27387553453445435
154,0.4609375,0.32372552156448364
155,0.51171875,0.2680566608905792
156,0.58203125,0.28537023067474365
157,0.54296875,0.30869054794311523
158,0.6171875,0.2867873013019562
159,0.72265625,0.27198031544685364
160,0.63671875,0.27125993371009827
161,0.5625,0.3000505566596985
162,0.5078125,0.3196221590042114
163,0.63671875,0.3045608103275299
164,0.71484375,0.27958619594573975
165,0.54296875,0.3087238669395447
166,0.61328125,0.3015005886554718
167,0.74609375,0.2764239013195038
168,0.68359375,0.31826040148735046
169,0.65625,0.26695817708969116
170,0.54296875,0.2918694317340851
171,0.5234375,0.3166087865829468
172,0.44140625,0.31595379114151
173,0.51953125,0.28877314925193787
174,0.6171875,0.2970889210700989
175,0.62890625,0.32128432393074036
176,0.69140625,0.3389543890953064
177,0.625,0.3152283728122711
178,0.61328125,0.32159462571144104
179,0.63671875,0.29790782928466797
180,0.65234375,0.3048330545425415
181,0.50390625,0.3563680350780487
182,0.6015625,0.3560613989830017
183,0.52734375,0.3272184431552887
184,0.46484375,0.3283993899822235
185,0.6484375,0.3011683523654938
186,0.65625,0.3015960156917572
187,0.71484375,0.2855488061904907
188,0.57421875,0.30408918857574463
189,0.703125,0.3089970052242279
190,0.69140625,0.3041021525859833
191,0.5703125,0.31583499908447266
192,0.68359375,0.31169649958610535
193,0.62890625,0.3174470365047455
194,0.62890625,0.33489540219306946
195,0.6171875,0.30410733819007874
196,0.61328125,0.34878426790237427
197,0.58203125,0.34379908442497253
198,0.546875,0.34134441614151
199,0.5,0.38443297147750854
200,0.546875,0.35695233941078186
201,0.796875,0.33319494128227234
202,0.640625,0.32668498158454895
203,0.69140625,0.3712557554244995
204,0.69140625,0.3607622981071472
205,0.515625,0.37880319356918335
206,0.5859375,0.4157845377922058
207,0.67578125,0.40212908387184143
208,0.5078125,0.37983036041259766
209,0.60546875,0.374163419008255
210,0.56640625,0.40715745091438293
211,0.55078125,0.37894079089164734
212,0.48046875,0.438058465719223
213,0.578125,0.4154333472251892
214,0.61328125,0.39547327160835266
215,0.66015625,0.40211009979248047
216,0.52734375,0.4233292043209076
217,0.4140625,0.4500136971473694
218,0.5703125,0.4234907329082489
219,0.578125,0.4697994291782379
220,0.69921875,0.48714593052864075
221,0.65625,0.5337923169136047
222,0.59375,0.5371561050415039
223,0.6640625,0.5051758289337158
224,0.5859375,0.5452792644500732
225,0.609375,0.5958632230758667
226,0.51953125,0.6426430940628052
227,0.58984375,0.640752375125885
228,0.6171875,0.7951839566230774
229,0.38671875,0.8879433870315552
230,0.5859375,1.150143027305603
231,0.53515625,1.704199194908142
232,0.2109375,4.302249431610107
233,0.109375,7.51072359085083
234,0.01953125,5.290689468383789
235,0,9.446152687072754
236,0,8.995159149169922
237,0,8.61552619934082
238,0,8.117660522460938
239,0,7.433273792266846


==> plots/data/numina_qwen_neg_challenger.csv <==
step,reward,entropy
1.0,0.0,0.21139085292816162
2.0,0.00390625,0.23345589637756348
3.0,0.0,0.20881567895412445
4.0,0.00390625,0.2351304292678833
5.0,0.0,0.2308734953403473
6.0,0.0,0.20542052388191223
7.0,0.0,0.19965963065624237
8.0,0.0,0.21429131925106049
9.0,0.0,0.18933100998401642
10.0,0.0,0.19869697093963623
11.0,0.0,0.19418486952781677
12.0,0.0,0.17060786485671997
13.0,0.0,0.19602446258068085
14.0,0.0,0.1984972357749939
15.0,0.015625,0.1944948434829712
16.0,0.0,0.1865343600511551
17.0,0.0,0.1764259785413742
18.0,0.0,0.16625773906707764
19.0,0.015625,0.15465760231018066
20.0,0.0,0.15924106538295746
21.0,0.0078125,0.13232316076755524
22.0,0.015625,0.11249055713415146
23.0,0.0234375,0.08877873420715332
24.0,0.03125,0.0748346671462059
25.0,0.05859375,0.06294091045856476
26.0,0.08984375,0.05076991021633148
27.0,0.1171875,0.047045040875673294
28.0,0.0703125,0.05253973975777626
29.0,0.31640625,0.0387352891266346
30.0,0.25390625,0.04088097810745239
31.0,0.23046875,0.041422802954912186
32.0,0.29296875,0.03836023434996605
33.0,0.3984375,0.035842522978782654
34.0,0.390625,0.03688469156622887
35.0,0.34375,0.03397722542285919
36.0,0.3046875,0.03192414343357086
37.0,0.27734375,0.032848749309778214
38.0,0.4375,0.033289290964603424
39.0,0.62109375,0.03130510076880455
40.0,0.2734375,0.034528616815805435
41.0,0.453125,0.028000133112072945
42.0,0.484375,0.031246166676282883
43.0,0.484375,0.029264621436595917
44.0,0.41015625,0.03143731877207756
45.0,0.4765625,0.028468970209360123
46.0,0.5078125,0.02974853478372097
47.0,0.37890625,0.031492650508880615
48.0,0.4765625,0.02814464084804058
49.0,0.3984375,0.028333565220236778
50.0,0.55078125,0.02883239835500717
51.0,0.3515625,0.028106626123189926
52.0,0.515625,0.029024487361311913
53.0,0.44140625,0.027130113914608955
54.0,0.359375,0.023925013840198517
55.0,0.4140625,0.027052707970142365
56.0,0.31640625,0.026638498529791832
57.0,0.3671875,0.02532677911221981
58.0,0.60546875,0.022697603330016136
59.0,0.51953125,0.023448633030056953
60.0,0.55078125,0.024476097896695137
61.0,0.43359375,0.02559104934334755
62.0,0.39453125,0.023399164900183678
63.0,0.45703125,0.024730147793889046
64.0,0.40234375,0.026001950725913048
65.0,0.4609375,0.025301069021224976
66.0,0.3671875,0.02202894538640976
67.0,0.3515625,0.02313319593667984
68.0,0.45703125,0.022388696670532227
69.0,0.390625,0.023073850199580193
70.0,0.38671875,0.022562509402632713
71.0,0.35546875,0.020735008642077446
72.0,0.42578125,0.020133666694164276
73.0,0.47265625,0.01912488415837288
74.0,0.45703125,0.02156381495296955
75.0,0.33203125,0.018344629555940628
76.0,0.5390625,0.019655810669064522
77.0,0.421875,0.01942967250943184
78.0,0.3359375,0.019149765372276306
79.0,0.34765625,0.019777115434408188
80.0,0.3515625,0.017735954374074936
81.0,0.4765625,0.0171494297683239
82.0,0.4765625,0.019516274333000183
83.0,0.40234375,0.01951580122113228
84.0,0.56640625,0.019556954503059387
85.0,0.37109375,0.018984638154506683
86.0,0.34765625,0.020010845735669136
87.0,0.50390625,0.01957428641617298
88.0,0.46875,0.018404439091682434
89.0,0.44140625,0.01865311525762081
90.0,0.5390625,0.019935820251703262
91.0,0.5390625,0.019465921446681023
92.0,0.53125,0.019507816061377525
93.0,0.44140625,0.019152475520968437
94.0,0.4921875,0.019734486937522888
95.0,0.3515625,0.01909344643354416
96.0,0.40625,0.01757577620446682
97.0,0.44921875,0.01939191296696663
98.0,0.41796875,0.01757519692182541
99.0,0.3203125,0.016727428883314133
100.0,0.546875,0.0160946287214756
101.0,0.4296875,0.01664983667433262
102.0,0.43359375,0.016480226069688797
103.0,0.421875,0.017273979261517525
104.0,0.484375,0.016616392880678177
105.0,0.3671875,0.016928061842918396
106.0,0.375,0.015972847118973732
107.0,0.45703125,0.014964671805500984
108.0,0.40625,0.01532877516001463
109.0,0.48828125,0.016194939613342285
110.0,0.30078125,0.01546444371342659
111.0,0.40625,0.014911577105522156
112.0,0.265625,0.015275630168616772
113.0,0.4765625,0.015600194223225117
114.0,0.46875,0.016347169876098633
115.0,0.49609375,0.015603495761752129
116.0,0.421875,0.014533843845129013
117.0,0.390625,0.015349212102591991
118.0,0.3671875,0.015563217923045158
119.0,0.4609375,0.01448917854577303
120.0,0.53515625,0.015823068097233772
121.0,0.45703125,0.01590639166533947
122.0,0.5546875,0.015422600321471691
123.0,0.3671875,0.013202708214521408
124.0,0.43359375,0.012077640742063522
125.0,0.4140625,0.011021214537322521
126.0,0.34375,0.011273005045950413
127.0,0.45703125,0.014713943004608154
128.0,0.50390625,0.010543652810156345
129.0,0.41015625,0.010456245392560959
130.0,0.46484375,0.011183861643075943
131.0,0.39453125,0.009598552249372005
132.0,0.43359375,0.00920842494815588
133.0,0.44140625,0.011152634397149086
134.0,0.3203125,0.012892888858914375
135.0,0.4609375,0.011817892082035542
136.0,0.265625,0.012294112704694271
137.0,0.4296875,0.013250277377665043
138.0,0.3046875,0.014774144627153873
139.0,0.26171875,0.014248977415263653
140.0,0.4375,0.015252025797963142
141.0,0.48828125,0.01519014872610569
142.0,0.35546875,0.016042757779359818
143.0,0.34375,0.015571312978863716
144.0,0.4453125,0.014794670045375824
145.0,0.41796875,0.015795091167092323
146.0,0.37890625,0.014337055385112762
147.0,0.3984375,0.01382814534008503
148.0,0.37890625,0.013175113126635551
149.0,0.42578125,0.013129055500030518
150.0,0.5234375,0.0137916449457407
151.0,0.35546875,0.013967953622341156
152.0,0.5234375,0.013932236470282078
153.0,0.41015625,0.013766997493803501
154.0,0.21875,0.012852923944592476
155.0,0.40234375,0.013784090057015419
156.0,0.41796875,0.014812358655035496
157.0,0.3671875,0.013418521732091904
158.0,0.4921875,0.013199981302022934
159.0,0.46875,0.012463578023016453
160.0,0.39453125,0.012864600867033005
161.0,0.41015625,0.013361156918108463
162.0,0.36328125,0.013334585353732109
163.0,0.4375,0.014287925325334072
164.0,0.5703125,0.013486179523169994
165.0,0.5078125,0.013797375373542309
166.0,0.421875,0.013582549057900906
167.0,0.578125,0.01229679211974144
168.0,0.484375,0.013353562913835049
169.0,0.4140625,0.012732497416436672
170.0,0.4296875,0.0121036721393466
171.0,0.2890625,0.012738202698528767
172.0,0.3046875,0.01357779186218977
173.0,0.41796875,0.011491777375340462
174.0,0.34375,0.011720963753759861
175.0,0.47265625,0.013018707744777203
176.0,0.46875,0.014892409555613995
177.0,0.421875,0.01246285904198885
178.0,0.33203125,0.012116387486457825
179.0,0.48828125,0.012462900020182133
180.0,0.39453125,0.012471584603190422
181.0,0.3515625,0.0123196542263031
182.0,0.484375,0.011954001151025295
183.0,0.3125,0.011731373146176338
184.0,0.26953125,0.011044367216527462
185.0,0.4296875,0.011127019301056862
186.0,0.484375,0.011074252426624298
187.0,0.49609375,0.01188414916396141
188.0,0.37109375,0.011135116219520569
189.0,0.390625,0.011907919310033321
190.0,0.4765625,0.013502123765647411
191.0,0.515625,0.01048989873379469
192.0,0.40234375,0.01143091730773449
193.0,0.38671875,0.010720630176365376
194.0,0.4765625,0.011728091165423393
195.0,0.33984375,0.01129724457859993
196.0,0.37890625,0.01889403723180294
197.0,0.34375,0.01050663460046053
198.0,0.33203125,0.009031811729073524
199.0,0.2734375,0.009875711053609848
200.0,0.3359375,0.00909108854830265
201.0,0.52734375,0.009859581477940083
202.0,0.43359375,0.009639058262109756
203.0,0.37109375,0.008983951061964035
204.0,0.29296875,0.011272856034338474
205.0,0.265625,0.008601238951086998
206.0,0.27734375,0.011812700890004635
207.0,0.3203125,0.009407144039869308
208.0,0.30859375,0.008246688172221184
209.0,0.47265625,0.008575395680963993
210.0,0.2421875,0.007286503911018372
211.0,0.33203125,0.007802380248904228
212.0,0.2265625,0.007629852741956711
213.0,0.37890625,0.007993093691766262
214.0,0.32421875,0.008189455606043339
215.0,0.3671875,0.011595506221055984
216.0,0.29296875,0.006986081600189209
217.0,0.23828125,0.006403033621609211
218.0,0.3046875,0.0064722648821771145
219.0,0.2890625,0.006857612635940313
220.0,0.33984375,0.006123142316937447
221.0,0.3046875,0.005243511870503426
222.0,0.25,0.007116308901458979
223.0,0.27734375,0.007403944153338671
224.0,0.40625,0.008797469548881054
225.0,0.359375,0.009281839244067669
226.0,0.2421875,0.008770745247602463
227.0,0.39453125,0.008406218141317368
228.0,0.39453125,0.009082280099391937
229.0,0.234375,0.00906758289784193
230.0,0.4296875,0.009456426836550236
231.0,0.4609375,0.00972676556557417
232.0,0.23828125,0.00826405268162489
233.0,0.26171875,0.009222202934324741
234.0,0.28515625,0.00838431715965271
235.0,0.3984375,0.008427356369793415
236.0,0.23046875,0.007620764430612326
237.0,0.375,0.00763574056327343
238.0,0.3046875,0.007033531554043293
239.0,0.26953125,0.006303222384303808
240.0,0.296875,0.006827597972005606
241.0,0.296875,0.006560407113283873
242.0,0.29296875,0.0063579450361430645
243.0,0.3671875,0.005454974714666605
244.0,0.2265625,0.005521732848137617
245.0,0.40234375,0.005963186267763376
246.0,0.33203125,0.005173300392925739
247.0,0.32421875,0.005947215482592583
248.0,0.2734375,0.005580475553870201
249.0,0.38671875,0.006465768441557884
250.0,0.30859375,0.006136920768767595
251.0,0.3671875,0.005371519364416599
252.0,0.32421875,0.0068860542960464954
253.0,0.3828125,0.006523795425891876
254.0,0.3046875,0.006595774088054895
255.0,0.34375,0.006778559181839228
256.0,0.32421875,0.006332735531032085
257.0,0.40234375,0.006379525642842054
258.0,0.44140625,0.007506106048822403
259.0,0.39453125,0.0070508248172700405
260.0,0.3359375,0.00662824884057045
261.0,0.3828125,0.006126056425273418
262.0,0.3359375,0.005799047648906708
263.0,0.21875,0.006174486130475998
264.0,0.26171875,0.005778495687991381
265.0,0.3046875,0.0050706276670098305
266.0,0.2734375,0.006304605398327112
267.0,0.32421875,0.005437279585748911
268.0,0.296875,0.004493600223213434
269.0,0.1953125,0.004824083764106035
270.0,0.15625,0.004161037039011717
271.0,0.26171875,0.004346608649939299
272.0,0.1796875,0.004995683208107948
273.0,0.1484375,0.004224457778036594
274.0,0.3046875,0.004491299390792847
275.0,0.1953125,0.003967209719121456
276.0,0.17578125,0.004457255359739065
277.0,0.2890625,0.0042566172778606415
278.0,0.125,0.0036470547784119844
279.0,0.1640625,0.003959235735237598
280.0,0.19140625,0.0035728688817471266
281.0,0.27734375,0.003578568110242486
282.0,0.1484375,0.003150302916765213
283.0,0.19140625,0.0029931676108390093
284.0,0.27734375,0.003319071838632226
285.0,0.1015625,0.0024685850366950035
286.0,0.2421875,0.003397578140720725
287.0,0.16015625,0.002861020853742957
288.0,0.1015625,0.0025760189164429903
289.0,0.15625,0.002127276500687003
290.0,0.09375,0.0023160323034971952
291.0,0.18359375,0.0025082877837121487
292.0,0.15234375,0.0026707134675234556
293.0,0.28515625,0.0024393636267632246
294.0,0.1640625,0.003028116188943386
295.0,0.11328125,0.0023354138247668743
296.0,0.1796875,0.003227587090805173
297.0,0.19921875,0.003353164065629244
298.0,0.26171875,0.0039058513939380646
299.0,0.19921875,0.003803747473284602
300.0,0.25,0.0037225026171654463
301.0,0.125,0.003934954293072224
302.0,0.34765625,0.0042152064852416515
303.0,0.11328125,0.003982823342084885
304.0,0.2421875,0.00422658259049058
305.0,0.23046875,0.0036415213253349066
306.0,0.296875,0.0042626080103218555
307.0,0.328125,0.004083076026290655
308.0,0.21875,0.003678478067740798
309.0,0.0859375,0.0035324115306138992
310.0,0.2578125,0.0038866044487804174
311.0,0.171875,0.003199639031663537
312.0,0.3125,0.004083320498466492
313.0,0.16015625,0.003515121527016163
314.0,0.26171875,0.004352179355919361
315.0,0.23046875,0.003698111278936267
316.0,0.1484375,0.0034514826256781816


==> plots/data/numina_qwen_neg_favorite.csv <==
step,reward,entropy
1.0,0.00390625,0.21635682880878448
2.0,0.0078125,0.2422000765800476
3.0,0.0,0.22524474561214447
4.0,0.0,0.27076995372772217
5.0,0.0,0.2842644453048706
6.0,0.0,0.26303529739379883
7.0,0.0,0.2741354703903198
8.0,0.0,0.2870962619781494
9.0,0.0,0.272469699382782
10.0,0.0,0.28684139251708984
11.0,0.0078125,0.29026177525520325
12.0,0.0,0.27054038643836975
13.0,0.0078125,0.3222864270210266
14.0,0.0,0.3538705110549927
15.0,0.01953125,0.36188432574272156
16.0,0.00390625,0.380023330450058
17.0,0.00390625,0.40579378604888916
18.0,0.0,0.40681204199790955
19.0,0.0,0.42545968294143677
20.0,0.0,0.4815741181373596
21.0,0.00390625,0.48266497254371643
22.0,0.00390625,0.49002474546432495
23.0,0.0,0.4934018850326538
24.0,0.00390625,0.5078995227813721
25.0,0.015625,0.5548688173294067
26.0,0.0,0.5576571822166443
27.0,0.02734375,0.6568623185157776
28.0,0.00390625,0.7597458362579346
29.0,0.0625,0.7762271761894226
30.0,0.078125,0.9982591867446899
31.0,0.05078125,1.2627315521240234
32.0,0.02734375,1.7141973972320557
33.0,0.0546875,2.6152191162109375
34.0,0.00390625,3.8908393383026123
35.0,0.01171875,4.906815052032471
36.0,0.0,5.5957231521606445
37.0,0.0,5.627572059631348
38.0,0.0,5.307850360870361
39.0,0.0,5.443907260894775
40.0,0.0,5.576005458831787
41.0,0.0,5.416099548339844
42.0,0.0,5.545928955078125
43.0,0.0,5.4582366943359375
44.0,0.0,5.510645866394043
45.0,0.0,5.512002944946289
46.0,0.0,5.531067848205566
47.0,0.0,5.528286933898926
48.0,0.0,5.5405964851379395
49.0,0.0,5.589298725128174
50.0,0.0,5.505943775177002
51.0,0.0,5.586458683013916
52.0,0.0,5.446281433105469
53.0,0.0,5.424810409545898
54.0,0.0,5.472414016723633
55.0,0.0,5.598082542419434
56.0,0.0,5.419666767120361
57.0,0.0,5.526639461517334
58.0,0.0,5.515118598937988
59.0,0.0,5.4569292068481445
60.0,0.0,5.545887470245361
61.0,0.0,5.430789470672607
62.0,0.0,5.491237163543701
63.0,0.0,5.557460784912109
64.0,0.0,5.585005283355713
65.0,0.0,5.513680458068848


==> plots/data/numina_qwen_peak.csv <==
step,reward,entropy
1.0,0.0,0.2144823521375656
2.0,0.00390625,0.23465605080127716
3.0,0.0,0.21252502501010895
4.0,0.0,0.24074438214302063
5.0,0.00390625,0.24151605367660522
6.0,0.0,0.2253040373325348
7.0,0.0,0.22946888208389282
8.0,0.00390625,0.24304457008838654
9.0,0.00390625,0.2255035638809204
10.0,0.00390625,0.23735544085502625
11.0,0.0078125,0.23880547285079956
12.0,0.0078125,0.21261215209960938
13.0,0.01953125,0.24892817437648773
14.0,0.015625,0.2624872028827667
15.0,0.0546875,0.25986385345458984
16.0,0.09765625,0.26428017020225525
17.0,0.171875,0.27580955624580383
18.0,0.31640625,0.2739144563674927
19.0,0.39453125,0.2843742072582245
20.0,0.21875,0.321050763130188
21.0,0.32421875,0.32237669825553894
22.0,0.41796875,0.3253524899482727
23.0,0.19921875,0.325746089220047
24.0,0.1796875,0.3347562253475189
25.0,0.36328125,0.36237117648124695
26.0,0.3046875,0.3506278693675995
27.0,0.3984375,0.3821527659893036
28.0,0.10546875,0.4201183319091797
29.0,0.421875,0.3655271530151367
30.0,0.29296875,0.4040004014968872
31.0,0.32421875,0.4150152802467346
32.0,0.28515625,0.4290666878223419
33.0,0.4609375,0.41525787115097046
34.0,0.36328125,0.45625269412994385
35.0,0.28125,0.4388192892074585
36.0,0.32421875,0.44396284222602844
37.0,0.38671875,0.4708089232444763
38.0,0.359375,0.4861147105693817
39.0,0.51953125,0.4823527932167053
40.0,0.2890625,0.565463662147522
41.0,0.37890625,0.4955715239048004
42.0,0.3984375,0.5772488713264465
43.0,0.37890625,0.561689019203186
44.0,0.4140625,0.6632369756698608
45.0,0.46484375,0.6044563055038452
46.0,0.484375,0.6595313549041748
47.0,0.4453125,0.7503552436828613
48.0,0.52734375,0.7040674090385437
49.0,0.27734375,0.8404632210731506
50.0,0.51953125,0.8724067807197571
51.0,0.359375,0.9682307839393616
52.0,0.40234375,1.096078634262085
53.0,0.47265625,1.1417299509048462
54.0,0.3125,1.3771907091140747
55.0,0.359375,1.6305608749389648
56.0,0.140625,2.1308376789093018
57.0,0.26171875,2.732175827026367
58.0,0.25,3.3171238899230957
59.0,0.125,3.6460416316986084
60.0,0.12109375,3.6369996070861816
61.0,0.140625,3.9971024990081787
62.0,0.1171875,4.360212326049805
63.0,0.16796875,4.836455345153809
64.0,0.1015625,5.727287292480469
65.0,0.01953125,7.235935211181641
66.0,0.01171875,8.30168342590332
67.0,0.0078125,9.038260459899902
68.0,0.00390625,9.573859214782715
69.0,0.0,10.236309051513672
70.0,0.0,10.645524024963379
71.0,0.0,10.757291793823242
72.0,0.0,10.848564147949219
73.0,0.0,10.773879051208496
74.0,0.00390625,10.91178035736084
75.0,0.0,11.05466079711914
76.0,0.0,11.0239839553833
77.0,0.0,10.979835510253906
78.0,0.0,11.033917427062988
79.0,0.0,11.08237075805664


==> plots/data/numina_qwen_pos.csv <==
step,reward,entropy
1.0,0.0,0.21402592957019806
2.0,0.01171875,0.23475363850593567
3.0,0.0,0.20828618109226227
4.0,0.0,0.244777113199234
5.0,0.0,0.2448359876871109
6.0,0.0,0.2267383635044098
7.0,0.0,0.22992217540740967
8.0,0.00390625,0.2440294474363327
9.0,0.00390625,0.22412294149398804
10.0,0.0,0.23240457475185394
11.0,0.01171875,0.2312864512205124
12.0,0.0078125,0.20345233380794525
13.0,0.01171875,0.24139203131198883
14.0,0.0078125,0.2464236617088318
15.0,0.0625,0.23973745107650757
16.0,0.09375,0.2386411875486374
17.0,0.1484375,0.24403108656406403
18.0,0.29296875,0.2359539419412613
19.0,0.35546875,0.23524390161037445
20.0,0.23828125,0.2631606161594391
21.0,0.3203125,0.25148844718933105
22.0,0.390625,0.2509183883666992
23.0,0.2265625,0.2431897222995758
24.0,0.18359375,0.2452407330274582
25.0,0.3515625,0.2605527341365814
26.0,0.29296875,0.2410896122455597
27.0,0.3828125,0.25088340044021606
28.0,0.14453125,0.28923019766807556
29.0,0.44140625,0.22623063623905182
30.0,0.29296875,0.25577354431152344
31.0,0.33203125,0.25418660044670105
32.0,0.28125,0.25814884901046753
33.0,0.44140625,0.23448331654071808
34.0,0.359375,0.2530631721019745
35.0,0.28515625,0.23929955065250397
36.0,0.3046875,0.22841288149356842
37.0,0.33203125,0.23212319612503052
38.0,0.375,0.2301068753004074
39.0,0.46484375,0.2252199798822403
40.0,0.2265625,0.24619397521018982
41.0,0.35546875,0.2013693004846573
42.0,0.3828125,0.2469898760318756
43.0,0.390625,0.2152312994003296
44.0,0.3828125,0.2544994652271271
45.0,0.46875,0.20720022916793823
46.0,0.390625,0.21858398616313934
47.0,0.38671875,0.23786655068397522
48.0,0.47265625,0.19722065329551697
49.0,0.26953125,0.21918557584285736
50.0,0.5234375,0.21071244776248932
51.0,0.328125,0.215928852558136
52.0,0.453125,0.2275465726852417
53.0,0.4140625,0.20561349391937256
54.0,0.34375,0.19941800832748413
55.0,0.48046875,0.21884772181510925
56.0,0.26953125,0.22877800464630127
57.0,0.390625,0.21289047598838806
58.0,0.55078125,0.19717496633529663
59.0,0.453125,0.19275718927383423
60.0,0.55859375,0.20273816585540771
61.0,0.421875,0.22167712450027466
62.0,0.40625,0.1935550719499588
63.0,0.5,0.2017814666032791
64.0,0.4375,0.21594704687595367
65.0,0.4453125,0.21907587349414825
66.0,0.4375,0.2001945674419403
67.0,0.3125,0.20941412448883057
68.0,0.35546875,0.19272112846374512
69.0,0.40625,0.1835232973098755
70.0,0.34375,0.21107709407806396
71.0,0.37109375,0.20565566420555115
72.0,0.359375,0.18952004611492157
73.0,0.4765625,0.18658506870269775
74.0,0.47265625,0.2055639773607254
75.0,0.4296875,0.17063362896442413
76.0,0.52734375,0.19524571299552917
77.0,0.49609375,0.19631248712539673
78.0,0.40234375,0.19234465062618256
79.0,0.37890625,0.21087613701820374
80.0,0.484375,0.17937801778316498
81.0,0.46875,0.18377462029457092
82.0,0.45703125,0.20023207366466522
83.0,0.37109375,0.20438221096992493
84.0,0.6328125,0.19033978879451752
85.0,0.4921875,0.1897270679473877
86.0,0.51171875,0.19294871389865875
87.0,0.62890625,0.17957280576229095
88.0,0.52734375,0.17167061567306519
89.0,0.5078125,0.186710387468338
90.0,0.609375,0.19102497398853302
91.0,0.46484375,0.1902097463607788
92.0,0.56640625,0.1917891651391983
93.0,0.55078125,0.18862272799015045
94.0,0.55859375,0.19890804588794708
95.0,0.578125,0.19177508354187012
96.0,0.5703125,0.19789457321166992
97.0,0.51953125,0.21274003386497498
98.0,0.51171875,0.19739015400409698
99.0,0.44140625,0.1967887133359909
100.0,0.60546875,0.1738148331642151
101.0,0.46875,0.18266551196575165
102.0,0.5625,0.20222628116607666
103.0,0.546875,0.20107781887054443
104.0,0.6015625,0.18672063946723938
105.0,0.44921875,0.20763851702213287
106.0,0.5859375,0.18500544130802155
107.0,0.484375,0.1908080130815506
108.0,0.37890625,0.19603995978832245
109.0,0.57421875,0.18475502729415894
110.0,0.37890625,0.2090953290462494
111.0,0.62109375,0.1860022246837616
112.0,0.45703125,0.2096358835697174
113.0,0.5078125,0.19172579050064087
114.0,0.515625,0.20073437690734863
115.0,0.66015625,0.19444377720355988
116.0,0.4375,0.20138992369174957
117.0,0.4765625,0.21145960688591003
118.0,0.46484375,0.2181350588798523
119.0,0.546875,0.19825442135334015
120.0,0.74609375,0.20271149277687073
121.0,0.5390625,0.21177706122398376
122.0,0.5,0.19687367975711823
123.0,0.5078125,0.20809246599674225
124.0,0.5703125,0.19089630246162415
125.0,0.54296875,0.2160358428955078
126.0,0.4375,0.19847536087036133
127.0,0.73828125,0.17729483544826508
128.0,0.66796875,0.21319518983364105
129.0,0.67578125,0.20291315019130707
130.0,0.65234375,0.19674883782863617
131.0,0.6171875,0.19737443327903748
132.0,0.5703125,0.21829326450824738
133.0,0.57421875,0.22138331830501556
134.0,0.50390625,0.22600919008255005
135.0,0.6328125,0.19063907861709595
136.0,0.51953125,0.19108238816261292
137.0,0.640625,0.20599359273910522
138.0,0.49609375,0.2030797004699707
139.0,0.38671875,0.2055726796388626
140.0,0.48828125,0.2281026542186737
141.0,0.640625,0.18176579475402832
142.0,0.45703125,0.21923206746578217
143.0,0.515625,0.1949235498905182
144.0,0.5,0.19830496609210968
145.0,0.59765625,0.19654040038585663
146.0,0.546875,0.18111370503902435
147.0,0.49609375,0.19727236032485962
148.0,0.53515625,0.19856701791286469
149.0,0.48828125,0.18403950333595276
150.0,0.6640625,0.17091797292232513
151.0,0.5,0.19288259744644165
152.0,0.65234375,0.16060668230056763
153.0,0.53125,0.18074606359004974
154.0,0.43359375,0.2099011093378067
155.0,0.5078125,0.17078468203544617
156.0,0.59765625,0.18503421545028687
157.0,0.47265625,0.18631690740585327
158.0,0.57421875,0.17909447848796844
159.0,0.7109375,0.15317128598690033
160.0,0.62890625,0.16542276740074158
161.0,0.60546875,0.1708858162164688
162.0,0.453125,0.17901229858398438
163.0,0.63671875,0.16465726494789124
164.0,0.69921875,0.14730510115623474
165.0,0.5390625,0.16658785939216614
166.0,0.63671875,0.15149231255054474
167.0,0.671875,0.1439916044473648
168.0,0.66796875,0.1611972451210022
169.0,0.62890625,0.1345369517803192
170.0,0.5078125,0.15050946176052094
171.0,0.5,0.16553036868572235
172.0,0.45703125,0.16515253484249115
173.0,0.47265625,0.14705857634544373
174.0,0.59375,0.1539086103439331
175.0,0.609375,0.16237559914588928
176.0,0.65625,0.18112297356128693
177.0,0.59375,0.1639847308397293
178.0,0.484375,0.1675911545753479
179.0,0.62109375,0.15132471919059753
180.0,0.68359375,0.1479775756597519
181.0,0.52734375,0.19115343689918518
182.0,0.5390625,0.18741364777088165
183.0,0.5234375,0.17456242442131042
184.0,0.43359375,0.18291223049163818
185.0,0.609375,0.1636068969964981
186.0,0.62890625,0.15754695236682892
187.0,0.71484375,0.1542610377073288
188.0,0.53515625,0.15522250533103943
189.0,0.66015625,0.15589164197444916
190.0,0.6953125,0.1631879359483719
191.0,0.56640625,0.16119733452796936
192.0,0.61328125,0.15614698827266693
193.0,0.640625,0.15023928880691528
194.0,0.63671875,0.16582779586315155
195.0,0.57421875,0.1478901207447052
196.0,0.55859375,0.1616210788488388
197.0,0.546875,0.14258047938346863
198.0,0.4921875,0.1499616801738739
199.0,0.515625,0.15579074621200562
200.0,0.5546875,0.1420864313840866
201.0,0.73828125,0.1275164783000946
202.0,0.5859375,0.13219250738620758
203.0,0.64453125,0.13681237399578094
204.0,0.67578125,0.1290694624185562
205.0,0.5234375,0.14047347009181976
206.0,0.546875,0.16205523908138275
207.0,0.58203125,0.1386701911687851
208.0,0.47265625,0.13527825474739075
209.0,0.62109375,0.12837478518486023
210.0,0.55078125,0.14035439491271973
211.0,0.5625,0.12669265270233154
212.0,0.44921875,0.14737893640995026
213.0,0.5859375,0.1358608603477478
214.0,0.5390625,0.12094224989414215
215.0,0.6875,0.12827421724796295
216.0,0.5390625,0.12736956775188446
217.0,0.375,0.14264048635959625
218.0,0.5546875,0.12337392568588257
219.0,0.56640625,0.13726668059825897
220.0,0.6640625,0.13018018007278442
221.0,0.59765625,0.140694260597229
222.0,0.5703125,0.12908563017845154
223.0,0.671875,0.11407569795846939
224.0,0.5546875,0.12355472892522812
225.0,0.65234375,0.12089994549751282
226.0,0.60546875,0.11882750689983368
227.0,0.57421875,0.10632780194282532
228.0,0.69140625,0.10979355871677399
229.0,0.4140625,0.11998011916875839
230.0,0.67578125,0.12178288400173187
231.0,0.6875,0.1215062066912651
232.0,0.484375,0.1287161260843277
233.0,0.609375,0.11461446434259415
234.0,0.58984375,0.12440238147974014
235.0,0.76953125,0.11223597824573517
236.0,0.5234375,0.12718278169631958
237.0,0.7421875,0.12516801059246063
238.0,0.63671875,0.12539270520210266
239.0,0.5546875,0.12452106922864914
240.0,0.62890625,0.12451641261577606
241.0,0.578125,0.12507718801498413
242.0,0.61328125,0.14118486642837524
243.0,0.58984375,0.1361166387796402
244.0,0.515625,0.1315780133008957
245.0,0.75,0.12473510205745697
246.0,0.6484375,0.12254717946052551
247.0,0.57421875,0.13344904780387878
248.0,0.6171875,0.13634006679058075
249.0,0.63671875,0.1280379742383957
250.0,0.59375,0.13877585530281067
251.0,0.53125,0.14608801901340485
252.0,0.6328125,0.14444267749786377
253.0,0.640625,0.14148932695388794
254.0,0.578125,0.13004687428474426
255.0,0.671875,0.13783985376358032
256.0,0.5703125,0.139334574341774
257.0,0.6796875,0.12997394800186157
258.0,0.5703125,0.12074526399374008
259.0,0.68359375,0.14257961511611938
260.0,0.6875,0.1401747614145279
261.0,0.55859375,0.13310322165489197
262.0,0.66015625,0.1414223611354828
263.0,0.6015625,0.13431935012340546
264.0,0.5703125,0.14363549649715424
265.0,0.515625,0.14882025122642517
266.0,0.5234375,0.13804636895656586
267.0,0.62109375,0.1316135823726654
268.0,0.50390625,0.15138129889965057
269.0,0.625,0.1315504014492035
270.0,0.45703125,0.13798484206199646
271.0,0.66015625,0.13727781176567078
272.0,0.625,0.1317259967327118
273.0,0.4921875,0.13230103254318237
274.0,0.67578125,0.13511201739311218
275.0,0.5546875,0.14877432584762573
276.0,0.5390625,0.14178131520748138
277.0,0.765625,0.13734136521816254
278.0,0.6171875,0.13727478682994843
279.0,0.578125,0.14060460031032562
280.0,0.56640625,0.15311171114444733
281.0,0.6015625,0.13320916891098022
282.0,0.5078125,0.13830731809139252
283.0,0.6484375,0.1336936205625534
284.0,0.75390625,0.1167709082365036
285.0,0.51953125,0.13892540335655212
286.0,0.6171875,0.12787355482578278
287.0,0.73046875,0.1395789533853531
288.0,0.34375,0.1537732481956482
289.0,0.50390625,0.1418774425983429
290.0,0.625,0.14274831116199493
291.0,0.67578125,0.12803423404693604
292.0,0.62890625,0.13567791879177094
293.0,0.6953125,0.13248181343078613
294.0,0.453125,0.13959532976150513
295.0,0.51171875,0.14443804323673248
296.0,0.5703125,0.13617148995399475
297.0,0.71875,0.14308856427669525
298.0,0.60546875,0.15114054083824158
299.0,0.63671875,0.14127741754055023
300.0,0.75390625,0.12383568286895752
301.0,0.41015625,0.15008977055549622
302.0,0.62890625,0.13269494473934174
303.0,0.42578125,0.14762015640735626
304.0,0.58984375,0.14034415781497955
305.0,0.578125,0.14595986902713776
306.0,0.60546875,0.15149623155593872
307.0,0.7265625,0.12352026253938675
308.0,0.62109375,0.12458367645740509
309.0,0.62890625,0.1456780731678009
310.0,0.640625,0.13285067677497864
311.0,0.5078125,0.1515856683254242
312.0,0.66796875,0.12841962277889252
313.0,0.5546875,0.1395173966884613
314.0,0.62109375,0.13850705325603485
315.0,0.63671875,0.14096231758594513
316.0,0.5546875,0.14068692922592163
317.0,0.61328125,0.1366659551858902
318.0,0.46875,0.14333781599998474
319.0,0.59765625,0.13337591290473938
320.0,0.6484375,0.1259511262178421
321.0,0.5234375,0.14569084346294403
322.0,0.53125,0.13335680961608887
323.0,0.64453125,0.15480680763721466
324.0,0.609375,0.12690895795822144
325.0,0.68359375,0.13302554190158844
326.0,0.609375,0.12831027805805206
327.0,0.65625,0.12946033477783203
328.0,0.5546875,0.12568935751914978
329.0,0.6484375,0.13023099303245544
330.0,0.62109375,0.12335772067308426
331.0,0.5546875,0.13062866032123566
332.0,0.58984375,0.13850606977939606
333.0,0.6953125,0.12001993507146835
334.0,0.68359375,0.12060169875621796
335.0,0.54296875,0.10808741301298141
336.0,0.42578125,0.13267503678798676
337.0,0.703125,0.11984360963106155
338.0,0.61328125,0.11747390776872635
339.0,0.5390625,0.12081248313188553
340.0,0.53515625,0.12974771857261658
341.0,0.62890625,0.11881919950246811
342.0,0.5390625,0.11594390124082565
343.0,0.58984375,0.11903910338878632
344.0,0.5078125,0.12780418992042542
345.0,0.46875,0.11671990156173706
346.0,0.6796875,0.12076395004987717
347.0,0.72265625,0.11614294350147247
348.0,0.58984375,0.12123776227235794
349.0,0.6015625,0.12233775109052658
350.0,0.625,0.12224981933832169
351.0,0.54296875,0.1246340423822403
352.0,0.52734375,0.12401477992534637
353.0,0.56640625,0.12085344642400742
354.0,0.5546875,0.11019579321146011
355.0,0.51953125,0.11128715425729752
356.0,0.69140625,0.11406373977661133
357.0,0.68359375,0.10795820504426956
358.0,0.58203125,0.11057364195585251
359.0,0.66015625,0.11105945706367493
360.0,0.56640625,0.11519981175661087
361.0,0.64453125,0.11450298130512238
362.0,0.69921875,0.10594683140516281
363.0,0.5234375,0.11332289129495621
364.0,0.73046875,0.11321356147527695
365.0,0.61328125,0.11415427178144455
366.0,0.62109375,0.1246941089630127
367.0,0.50390625,0.12846551835536957
368.0,0.6796875,0.12710177898406982
369.0,0.57421875,0.11821139603853226
370.0,0.72265625,0.11344707757234573
371.0,0.62109375,0.11682388931512833
372.0,0.53515625,0.13808858394622803
373.0,0.72265625,0.10249839723110199
374.0,0.734375,0.11131006479263306
375.0,0.64453125,0.12046729773283005
376.0,0.55859375,0.11981452256441116
377.0,0.59765625,0.10354401916265488
378.0,0.47265625,0.13366518914699554
379.0,0.58984375,0.10497024655342102
380.0,0.671875,0.10647731274366379
381.0,0.69140625,0.11834152787923813
382.0,0.48828125,0.12988030910491943
383.0,0.46875,0.1406744122505188
384.0,0.62890625,0.12676803767681122
385.0,0.609375,0.1364123523235321
386.0,0.5234375,0.1296660453081131
387.0,0.6015625,0.12588903307914734
388.0,0.8046875,0.12885895371437073
389.0,0.82421875,0.11841213703155518
390.0,0.625,0.1298435628414154
391.0,0.66796875,0.1389235109090805
392.0,0.83203125,0.12515133619308472
393.0,0.64453125,0.1353408843278885
394.0,0.6796875,0.12477120757102966
395.0,0.44140625,0.1400645524263382
396.0,0.6796875,0.1352573186159134
397.0,0.515625,0.14461080729961395
398.0,0.5546875,0.14065219461917877
399.0,0.49609375,0.1357622742652893
400.0,0.640625,0.14205311238765717
401.0,0.67578125,0.1244831457734108
402.0,0.625,0.13499677181243896
403.0,0.6328125,0.13307276368141174
404.0,0.60546875,0.14429093897342682
405.0,0.60546875,0.12906600534915924
406.0,0.671875,0.1376229226589203
407.0,0.5703125,0.1447254717350006
408.0,0.68359375,0.1386808305978775
409.0,0.58203125,0.12956419587135315
410.0,0.6640625,0.12779946625232697
411.0,0.515625,0.13376884162425995
412.0,0.55859375,0.14287883043289185
413.0,0.625,0.1353074163198471
414.0,0.55859375,0.1385042369365692
415.0,0.5234375,0.1391787976026535
416.0,0.578125,0.1407501995563507
417.0,0.6328125,0.1340790092945099
418.0,0.54296875,0.14136534929275513
419.0,0.5546875,0.13114294409751892
420.0,0.69140625,0.12631796300411224
421.0,0.578125,0.13132303953170776
422.0,0.62109375,0.1338234543800354
423.0,0.74609375,0.12532168626785278
424.0,0.54296875,0.14351755380630493
425.0,0.53125,0.1355103850364685
426.0,0.74609375,0.1310705542564392
427.0,0.625,0.13818563520908356
428.0,0.6328125,0.1475217491388321
429.0,0.62109375,0.13684025406837463
430.0,0.57421875,0.14837804436683655
431.0,0.52734375,0.14493244886398315
432.0,0.5625,0.14557763934135437
433.0,0.5625,0.14254426956176758
434.0,0.61328125,0.14385367929935455
435.0,0.5625,0.14310117065906525
436.0,0.62890625,0.13295608758926392
437.0,0.52734375,0.1472969800233841
438.0,0.60546875,0.1348300278186798
439.0,0.6484375,0.13187533617019653
440.0,0.640625,0.12574414908885956
441.0,0.50390625,0.15041816234588623
442.0,0.59765625,0.13955095410346985
443.0,0.55078125,0.14574924111366272
444.0,0.58984375,0.13674353063106537
445.0,0.55859375,0.14505790174007416
446.0,0.58203125,0.1458345502614975
447.0,0.78515625,0.1337667852640152
448.0,0.6640625,0.12671317160129547
449.0,0.66015625,0.12985274195671082
450.0,0.6171875,0.12947212159633636
451.0,0.46484375,0.1406673789024353
452.0,0.67578125,0.12063933908939362
453.0,0.5703125,0.13146933913230896
454.0,0.60546875,0.12356289476156235
455.0,0.66796875,0.12242768704891205
456.0,0.5859375,0.13100752234458923
457.0,0.69921875,0.12443969398736954
458.0,0.6796875,0.13294921815395355
459.0,0.5859375,0.12745662033557892
460.0,0.59765625,0.12618602812290192
461.0,0.5859375,0.12312381714582443
462.0,0.50390625,0.12523049116134644
463.0,0.6484375,0.12298046797513962
464.0,0.6015625,0.1228768527507782
465.0,0.68359375,0.12441278994083405
466.0,0.5859375,0.13521231710910797
467.0,0.65625,0.14028452336788177
468.0,0.54296875,0.1177041232585907
469.0,0.55859375,0.12780748307704926
470.0,0.546875,0.14025291800498962
471.0,0.703125,0.12653560936450958
472.0,0.54296875,0.12094710022211075
473.0,0.52734375,0.13114161789417267
474.0,0.65234375,0.12345893681049347
475.0,0.703125,0.11944195628166199
476.0,0.6796875,0.12283173948526382
477.0,0.609375,0.12632229924201965
478.0,0.7109375,0.11319975554943085
479.0,0.59765625,0.12066534906625748
480.0,0.51953125,0.1277943104505539
481.0,0.6875,0.11823862046003342
482.0,0.64453125,0.12592904269695282
483.0,0.72265625,0.11431270837783813
484.0,0.75,0.12462066859006882
485.0,0.5390625,0.11894562840461731
486.0,0.61328125,0.10909115523099899
487.0,0.5859375,0.11130066961050034
488.0,0.76171875,0.11589927226305008
489.0,0.66015625,0.12029756605625153
490.0,0.67578125,0.11121433228254318
491.0,0.55078125,0.11842706799507141
492.0,0.65234375,0.11469009518623352
493.0,0.5625,0.12253416329622269
494.0,0.63671875,0.10677491873502731
495.0,0.66796875,0.11478156596422195
496.0,0.40625,0.1260681301355362
497.0,0.6328125,0.11357735097408295
498.0,0.625,0.10917861759662628
499.0,0.57421875,0.1092032715678215
500.0,0.62890625,0.11002829670906067


==> plots/data/numina_qwen_pos_challenger.csv <==
step,reward,entropy
1.0,0.0,0.21539761126041412
2.0,0.00390625,0.2353476583957672
3.0,0.00390625,0.21282805502414703
4.0,0.0,0.2470085173845291
5.0,0.0,0.24937736988067627
6.0,0.0,0.23078513145446777
7.0,0.0,0.2371918112039566
8.0,0.0,0.2522199749946594
9.0,0.00390625,0.23382262885570526
10.0,0.0,0.24677830934524536
11.0,0.01953125,0.24683243036270142
12.0,0.0,0.22736182808876038
13.0,0.01171875,0.27914032340049744
14.0,0.0078125,0.3001464009284973
15.0,0.04296875,0.30885636806488037
16.0,0.05859375,0.3235238790512085
17.0,0.12109375,0.3595782220363617
18.0,0.140625,0.3762536942958832
19.0,0.3046875,0.41722509264945984
20.0,0.1796875,0.4974510967731476
21.0,0.2265625,0.5426880121231079
22.0,0.32421875,0.6120842695236206
23.0,0.17578125,0.6454612016677856
24.0,0.16796875,0.7465401291847229
25.0,0.265625,0.8833861947059631
26.0,0.2265625,0.9928821325302124
27.0,0.29296875,1.245130181312561
28.0,0.0546875,1.543134093284607
29.0,0.21875,1.9449502229690552
30.0,0.08984375,2.611927032470703
31.0,0.00390625,3.195634365081787
32.0,0.0,3.389078378677368
33.0,0.0,3.4689877033233643
34.0,0.0,3.429121494293213
35.0,0.00390625,3.4178543090820312
36.0,0.0,3.353853702545166
37.0,0.0,3.3036274909973145
38.0,0.0,3.1603286266326904
39.0,0.0,3.0427465438842773
40.0,0.0,2.9961626529693604
41.0,0.0,2.929532527923584
42.0,0.0078125,2.9217944145202637
43.0,0.0078125,2.9807772636413574
44.0,0.01953125,3.1602468490600586
45.0,0.0,3.320780038833618
46.0,0.0,3.4933760166168213
47.0,0.00390625,3.521930694580078
48.0,0.0,3.585592031478882
49.0,0.0,3.6365747451782227
50.0,0.0,3.4824600219726562
51.0,0.0,3.5330443382263184
52.0,0.00390625,3.480907440185547
53.0,0.0,3.524909734725952
54.0,0.0,3.4682559967041016
55.0,0.0,3.3776016235351562
56.0,0.0,3.3340141773223877
57.0,0.0,3.3131375312805176
58.0,0.0,3.3620657920837402
59.0,0.0,3.430129051208496
60.0,0.0,3.4050111770629883
61.0,0.0,3.4762001037597656
62.0,0.0,3.423870801925659
63.0,0.0,3.3782176971435547
64.0,0.00390625,3.3988592624664307
65.0,0.0,3.2567739486694336
66.0,0.0,3.2087600231170654
67.0,0.0,3.099243640899658
68.0,0.0,3.020498514175415
69.0,0.00390625,2.991063117980957
70.0,0.00390625,3.012695550918579
71.0,0.00390625,2.957791566848755
72.0,0.00390625,2.9627583026885986
73.0,0.0,3.128309488296509
74.0,0.015625,3.292720317840576
75.0,0.00390625,3.3868961334228516
76.0,0.0,3.5026695728302
77.0,0.0,3.435246467590332
78.0,0.00390625,3.362394094467163
79.0,0.0,3.3377444744110107
80.0,0.00390625,3.3098866939544678
81.0,0.0,3.348468780517578
82.0,0.0,3.353055715560913
83.0,0.0,3.297499895095825
84.0,0.0,3.3580820560455322
85.0,0.0,3.3615076541900635
86.0,0.00390625,3.355686664581299
87.0,0.0,3.3536391258239746
88.0,0.0,3.397378921508789
89.0,0.0,3.364901065826416
90.0,0.0,3.4220504760742188
91.0,0.0,3.450359582901001
92.0,0.0,3.406977415084839
93.0,0.0,3.449906826019287
94.0,0.00390625,3.456683397293091
95.0,0.0,3.463693857192993
96.0,0.0,3.478623628616333
97.0,0.0,3.535571336746216
98.0,0.0,3.499903917312622
99.0,0.0,3.495818853378296
100.0,0.0,3.515049695968628
101.0,0.00390625,3.4693410396575928
102.0,0.0,3.5104317665100098
103.0,0.0,3.4640915393829346
104.0,0.00390625,3.4423346519470215
105.0,0.0,3.4033570289611816
106.0,0.0,3.4088990688323975
107.0,0.00390625,3.4051601886749268
108.0,0.0,3.3656558990478516
109.0,0.00390625,3.490434408187866
110.0,0.0,3.519613742828369
111.0,0.0,3.4592208862304688
112.0,0.0,3.4612700939178467


==> plots/data/numina_qwen_pos_favorite.csv <==
step,reward,entropy
1.0,0.0,0.21435333788394928
2.0,0.01171875,0.234624445438385
3.0,0.0,0.20876838266849518
4.0,0.0,0.23737795650959015
5.0,0.0,0.2330932915210724
6.0,0.0,0.21062833070755005
7.0,0.0,0.21491295099258423
8.0,0.00390625,0.22573664784431458
9.0,0.00390625,0.2061242312192917
10.0,0.00390625,0.2104617953300476
11.0,0.01171875,0.20117512345314026
12.0,0.0,0.1673988550901413
13.0,0.0078125,0.18346695601940155
14.0,0.0,0.17501266300678253
15.0,0.0234375,0.16689124703407288
16.0,0.0234375,0.15999551117420197
17.0,0.05078125,0.13773159682750702
18.0,0.0390625,0.11261105537414551
19.0,0.19140625,0.08427736163139343
20.0,0.10546875,0.07090982794761658
21.0,0.2421875,0.056842364370822906
22.0,0.37109375,0.049366544932127
23.0,0.2109375,0.04321105033159256
24.0,0.1875,0.03983508050441742
25.0,0.42578125,0.03874173387885094
26.0,0.3515625,0.036470137536525726
27.0,0.390625,0.03681818023324013
28.0,0.17578125,0.039069414138793945
29.0,0.50390625,0.031124120578169823
30.0,0.33984375,0.03255670890212059
31.0,0.33984375,0.03555631637573242
32.0,0.30859375,0.032761406153440475
33.0,0.47265625,0.0313178226351738
34.0,0.38671875,0.0323389507830143
35.0,0.33203125,0.030577097088098526
36.0,0.296875,0.029388651251792908
37.0,0.28515625,0.02954060025513172
38.0,0.40234375,0.030079970136284828
39.0,0.609375,0.028150780126452446
40.0,0.265625,0.030220793560147285
41.0,0.453125,0.025476740673184395
42.0,0.4765625,0.028233779594302177
43.0,0.49609375,0.026790689677000046
44.0,0.41015625,0.029073908925056458
45.0,0.50390625,0.0266429390758276
46.0,0.4765625,0.027811381965875626
47.0,0.390625,0.028932182118296623
48.0,0.49609375,0.02595822513103485
49.0,0.3515625,0.026712976396083832
50.0,0.546875,0.026677224785089493
51.0,0.33203125,0.02659911848604679
52.0,0.50390625,0.027753598988056183
53.0,0.44921875,0.026292674243450165
54.0,0.40625,0.024091672152280807
55.0,0.4296875,0.027528511360287666
56.0,0.2578125,0.027545329183340073
57.0,0.3515625,0.027174239978194237
58.0,0.5859375,0.02506929822266102
59.0,0.46875,0.023980841040611267
60.0,0.546875,0.025293760001659393
61.0,0.4140625,0.026950832456350327
62.0,0.41796875,0.024734532460570335
63.0,0.43359375,0.025719963014125824
64.0,0.44921875,0.026083173230290413
65.0,0.44921875,0.026458531618118286
66.0,0.38671875,0.022619634866714478
67.0,0.390625,0.023781610652804375
68.0,0.40625,0.023256683722138405
69.0,0.41015625,0.02332770824432373
70.0,0.43359375,0.02408730983734131
71.0,0.34375,0.023144390434026718
72.0,0.3515625,0.022124167531728745
73.0,0.4375,0.02213161066174507
74.0,0.4921875,0.023739712312817574
75.0,0.453125,0.02156991697847843
76.0,0.53125,0.023110281676054
77.0,0.484375,0.023007510229945183
78.0,0.359375,0.022120557725429535
79.0,0.38671875,0.024399196729063988
80.0,0.4609375,0.021411489695310593
81.0,0.50390625,0.022409260272979736
82.0,0.44140625,0.02386982925236225
83.0,0.40234375,0.02263394556939602
84.0,0.609375,0.022632742300629616
85.0,0.484375,0.022445667535066605
86.0,0.48046875,0.023262513801455498
87.0,0.5625,0.021977365016937256
88.0,0.5546875,0.020557861775159836
89.0,0.44921875,0.02133956551551819
90.0,0.5625,0.021986065432429314
91.0,0.5234375,0.020852239802479744
92.0,0.54296875,0.02177746593952179
93.0,0.48828125,0.02076774276793003
94.0,0.5390625,0.022594526410102844
95.0,0.48046875,0.021198201924562454
96.0,0.51171875,0.020416351035237312
97.0,0.46484375,0.022398408502340317
98.0,0.46484375,0.021211018785834312
99.0,0.39453125,0.02011648565530777
100.0,0.609375,0.01907053031027317
101.0,0.4140625,0.020105961710214615


==> plots/data/numina_qwen_valley.csv <==
step,reward,entropy
1.0,0.0,0.21078188717365265
2.0,0.0,0.23462967574596405
3.0,0.0,0.20860135555267334
4.0,0.0,0.24252404272556305
5.0,0.00390625,0.2449079155921936
6.0,0.0,0.2206801027059555
7.0,0.0,0.22303617000579834
8.0,0.0,0.23540519177913666
9.0,0.0,0.22229759395122528
10.0,0.0,0.23051241040229797
11.0,0.0078125,0.23008708655834198
12.0,0.0,0.19873815774917603
13.0,0.0078125,0.23078542947769165
14.0,0.0,0.23671352863311768
15.0,0.015625,0.23229511082172394
16.0,0.0078125,0.23011545836925507
17.0,0.0234375,0.2294129729270935
18.0,0.015625,0.22223716974258423
19.0,0.19921875,0.22118441760540009
20.0,0.16015625,0.23781782388687134
21.0,0.29296875,0.22493472695350647
22.0,0.39453125,0.2179727554321289
23.0,0.1953125,0.20711715519428253
24.0,0.171875,0.20717470347881317
25.0,0.328125,0.20450831949710846
26.0,0.30078125,0.17907190322875977
27.0,0.3671875,0.17564457654953003
28.0,0.10546875,0.18922047317028046
29.0,0.4140625,0.14211677014827728
30.0,0.28125,0.14832107722759247
31.0,0.265625,0.14272113144397736
32.0,0.25390625,0.13853836059570312
33.0,0.43359375,0.114197738468647
34.0,0.3359375,0.11978236585855484
35.0,0.2734375,0.10522044450044632
36.0,0.265625,0.09499374777078629
37.0,0.26171875,0.09249206632375717
38.0,0.38671875,0.08796467632055283
39.0,0.50390625,0.07934015244245529
40.0,0.234375,0.07718581706285477
41.0,0.4140625,0.06074646860361099
42.0,0.4453125,0.0652337446808815
43.0,0.41796875,0.057977449148893356
44.0,0.3828125,0.060183774679899216
45.0,0.51171875,0.0502401702105999
46.0,0.4609375,0.05032892897725105
47.0,0.41015625,0.05096462741494179
48.0,0.5234375,0.04671056941151619
49.0,0.3359375,0.048109110444784164
50.0,0.53515625,0.04666103795170784
51.0,0.33984375,0.046300359070301056
52.0,0.5390625,0.04754304140806198
53.0,0.39453125,0.04331059753894806
54.0,0.36328125,0.03993615508079529
55.0,0.44921875,0.045183394104242325
56.0,0.296875,0.046441514045000076
57.0,0.35546875,0.04640600085258484
58.0,0.62890625,0.04162370786070824
59.0,0.46484375,0.04094892740249634
60.0,0.5390625,0.0419824942946434
61.0,0.44140625,0.04536383971571922
62.0,0.4140625,0.04115397855639458
63.0,0.4609375,0.043207574635744095
64.0,0.44140625,0.04316365718841553
65.0,0.4765625,0.043326131999492645
66.0,0.47265625,0.03749954700469971
67.0,0.37890625,0.03840223699808121
68.0,0.5390625,0.036933302879333496
69.0,0.484375,0.03631864860653877
70.0,0.48046875,0.037154968827962875
71.0,0.4921875,0.03565186262130737
72.0,0.4296875,0.03384317457675934
73.0,0.55859375,0.0331399030983448
74.0,0.51953125,0.035520847886800766
75.0,0.4765625,0.03144010156393051
76.0,0.59765625,0.03444191440939903
77.0,0.57421875,0.03486563265323639
78.0,0.4921875,0.034399766474962234
79.0,0.3984375,0.03745187073945999
80.0,0.51171875,0.033632826060056686
81.0,0.5234375,0.03436756506562233
82.0,0.52734375,0.03548877313733101
83.0,0.44140625,0.035822536796331406
84.0,0.640625,0.036148104816675186
85.0,0.50390625,0.03589661419391632
86.0,0.578125,0.036560721695423126
87.0,0.63671875,0.03567865863442421
88.0,0.609375,0.03323560580611229
89.0,0.56640625,0.03608974441885948
90.0,0.6640625,0.03612152114510536
91.0,0.53125,0.03524928539991379
92.0,0.55859375,0.03656286373734474
93.0,0.54296875,0.03509056568145752
94.0,0.57421875,0.03677121549844742
95.0,0.62890625,0.035924941301345825
96.0,0.578125,0.034720905125141144
97.0,0.51953125,0.03706175088882446
98.0,0.5078125,0.034973978996276855
99.0,0.49609375,0.034220170229673386
100.0,0.625,0.032550789415836334
101.0,0.47265625,0.03412383049726486
102.0,0.578125,0.03593990206718445
103.0,0.55859375,0.0371854230761528
104.0,0.60546875,0.035816922783851624
105.0,0.49609375,0.03693574294447899
106.0,0.6640625,0.03447924554347992
107.0,0.515625,0.03627239540219307
108.0,0.4765625,0.03674986958503723
109.0,0.58203125,0.03497692942619324
110.0,0.4140625,0.03702258691191673
111.0,0.6484375,0.034913502633571625
112.0,0.47265625,0.03686432167887688
113.0,0.58203125,0.03490201756358147
114.0,0.51953125,0.03525259718298912
115.0,0.6484375,0.033927880227565765
116.0,0.453125,0.03469197824597359
117.0,0.45703125,0.036820169538259506
118.0,0.54296875,0.03610808774828911
119.0,0.55078125,0.035139843821525574
120.0,0.72265625,0.034879714250564575
121.0,0.54296875,0.035202063620090485
122.0,0.5234375,0.0332992747426033
123.0,0.48046875,0.03458200767636299
124.0,0.56640625,0.03205830231308937
125.0,0.54296875,0.03279881551861763
126.0,0.453125,0.03261002525687218
127.0,0.7109375,0.03142596408724785
128.0,0.66015625,0.034373216331005096
129.0,0.63671875,0.03270804509520531
130.0,0.6484375,0.03252405300736427
131.0,0.56640625,0.03164969012141228
132.0,0.55078125,0.03462724760174751
133.0,0.55859375,0.03510284796357155
134.0,0.52734375,0.03579001873731613
135.0,0.671875,0.03165667876601219
136.0,0.55078125,0.03134913742542267
137.0,0.63671875,0.03208488970994949
138.0,0.54296875,0.033672116696834564
139.0,0.42578125,0.03369031101465225
140.0,0.46484375,0.03496652841567993
141.0,0.6484375,0.031935952603816986
142.0,0.41796875,0.03486050292849541
143.0,0.46875,0.03223891928792
144.0,0.47265625,0.03288467228412628
145.0,0.56640625,0.033542100340127945
146.0,0.53515625,0.031854934990406036
147.0,0.453125,0.033707015216350555
148.0,0.5078125,0.03288160264492035
149.0,0.4765625,0.03189096227288246
150.0,0.625,0.031236639246344566
151.0,0.48828125,0.031476378440856934
152.0,0.66015625,0.03063000738620758
153.0,0.48828125,0.030999518930912018
154.0,0.4296875,0.032646749168634415
155.0,0.484375,0.030213167890906334
156.0,0.53125,0.03247525915503502
157.0,0.42578125,0.032918065786361694
158.0,0.54296875,0.030593981966376305
159.0,0.68359375,0.03042156808078289
160.0,0.5859375,0.030952585861086845
161.0,0.53125,0.029813844710588455
162.0,0.4375,0.032094746828079224
163.0,0.6171875,0.03172295540571213
164.0,0.6171875,0.029218150302767754
165.0,0.5078125,0.031817030161619186
166.0,0.57421875,0.03033909760415554
167.0,0.62890625,0.028416533023118973
168.0,0.6015625,0.03285262733697891
169.0,0.59375,0.027921034023165703
170.0,0.51171875,0.030092932283878326
171.0,0.5234375,0.03047114796936512
172.0,0.4375,0.030442101880908012
173.0,0.453125,0.027264758944511414
174.0,0.57421875,0.027544477954506874
175.0,0.60546875,0.03054572083055973
176.0,0.6171875,0.031862303614616394
177.0,0.55078125,0.02792099490761757
178.0,0.5390625,0.03024969808757305
179.0,0.5625,0.02888820692896843
180.0,0.640625,0.02874184586107731
181.0,0.45703125,0.03171655535697937
182.0,0.54296875,0.03193868696689606
183.0,0.4765625,0.030835939571261406
184.0,0.421875,0.02992411144077778
185.0,0.62109375,0.02910870499908924
186.0,0.60546875,0.02910785935819149
187.0,0.68359375,0.02872537262737751
188.0,0.51171875,0.02825668454170227
189.0,0.6640625,0.0306598711758852
190.0,0.69140625,0.032380834221839905
191.0,0.5859375,0.02862972766160965
192.0,0.5703125,0.030878545716404915
193.0,0.640625,0.029244298115372658
194.0,0.61328125,0.03047204203903675
195.0,0.5390625,0.029563119634985924
196.0,0.546875,0.030510488897562027
197.0,0.55859375,0.028407560661435127
198.0,0.47265625,0.02823767624795437
199.0,0.4765625,0.03017204999923706
200.0,0.45703125,0.02962922863662243
201.0,0.703125,0.028111150488257408
202.0,0.59765625,0.026475995779037476
203.0,0.63671875,0.02906833216547966
204.0,0.65234375,0.03056264854967594
205.0,0.46484375,0.028049862012267113
206.0,0.5078125,0.032266490161418915
207.0,0.5703125,0.031361110508441925
208.0,0.48046875,0.028312936425209045
209.0,0.57421875,0.028850853443145752
210.0,0.51953125,0.02964363992214203
211.0,0.54296875,0.02893366664648056
212.0,0.4453125,0.02929796651005745
213.0,0.56640625,0.03006800264120102
214.0,0.5703125,0.02742449939250946
215.0,0.66796875,0.029805799946188927
216.0,0.515625,0.028793735429644585
217.0,0.3828125,0.030429286882281303
218.0,0.5546875,0.029887257143855095
219.0,0.53515625,0.03206249326467514
220.0,0.61328125,0.029683474451303482
221.0,0.546875,0.03124505653977394
222.0,0.57421875,0.029746774584054947
223.0,0.63671875,0.026826070621609688
224.0,0.546875,0.028097741305828094
225.0,0.5859375,0.029733238741755486
226.0,0.53515625,0.028640959411859512
227.0,0.56640625,0.02517610974609852
228.0,0.70703125,0.02823256328701973
229.0,0.359375,0.029480814933776855
230.0,0.6171875,0.029287809506058693
231.0,0.71484375,0.02995603159070015
232.0,0.4609375,0.029581904411315918
233.0,0.5703125,0.029215874150395393
234.0,0.58203125,0.030349498614668846
235.0,0.76171875,0.027943840250372887
236.0,0.53515625,0.02883819490671158
237.0,0.72265625,0.030221832916140556
238.0,0.578125,0.02881484106183052
239.0,0.48046875,0.02843395248055458
240.0,0.6015625,0.02878119982779026
241.0,0.5625,0.027040943503379822
242.0,0.60546875,0.02910560369491577
243.0,0.56640625,0.02951553836464882
244.0,0.5390625,0.028345489874482155
245.0,0.76171875,0.027822261676192284
246.0,0.65625,0.0271084513515234
247.0,0.5234375,0.028652681037783623
248.0,0.5859375,0.029651280492544174
249.0,0.62109375,0.02626526914536953
250.0,0.54296875,0.027883417904376984
251.0,0.5234375,0.02708190493285656
252.0,0.66015625,0.028993431478738785
253.0,0.609375,0.02867157757282257
254.0,0.5859375,0.026773126795887947
255.0,0.65625,0.026443038135766983
256.0,0.6171875,0.025575285777449608
257.0,0.671875,0.026226870715618134
258.0,0.5390625,0.0236903578042984
259.0,0.66015625,0.026148609817028046
260.0,0.66015625,0.027792666107416153
261.0,0.55859375,0.024775303900241852
262.0,0.59765625,0.027213893830776215
263.0,0.57421875,0.025865130126476288
264.0,0.53515625,0.02562008984386921
265.0,0.48828125,0.026187051087617874
266.0,0.51953125,0.02631130814552307
267.0,0.63671875,0.025930171832442284
268.0,0.46484375,0.02920929715037346
269.0,0.6328125,0.025177055969834328
270.0,0.453125,0.025605972856283188
271.0,0.6328125,0.026240577921271324
272.0,0.53125,0.02557593584060669
273.0,0.4453125,0.02567986212670803
274.0,0.68359375,0.02462151274085045
275.0,0.5703125,0.02604677341878414
276.0,0.4921875,0.026554152369499207
277.0,0.7421875,0.026148151606321335
278.0,0.59375,0.025351248681545258
279.0,0.53515625,0.02842627465724945
280.0,0.59375,0.025417057797312737
281.0,0.57421875,0.027496006339788437
282.0,0.44921875,0.02626068890094757
283.0,0.5859375,0.0265323705971241
284.0,0.75,0.024127494543790817
285.0,0.4609375,0.025713125243782997
286.0,0.5703125,0.026041507720947266
287.0,0.64453125,0.028051048517227173
288.0,0.34375,0.026778681203722954
289.0,0.44921875,0.026298893615603447
290.0,0.609375,0.026951076462864876
291.0,0.64453125,0.02787971869111061
292.0,0.61328125,0.027202369645237923
293.0,0.66015625,0.027066389098763466
294.0,0.4375,0.026784956455230713
295.0,0.484375,0.02588525414466858
296.0,0.58984375,0.02657053992152214
297.0,0.73046875,0.026465371251106262
298.0,0.55859375,0.02755013294517994
299.0,0.5703125,0.028298161923885345
300.0,0.68359375,0.025591714307665825


==> plots/data/numina_smol_challenger.csv <==
step,reward
1.0,0.01171875
2.0,0.01171875
3.0,0.02734375
4.0,0.00390625
5.0,0.0078125
6.0,0.0078125
7.0,0.015625
8.0,0.05078125
9.0,0.02734375
10.0,0.0234375
11.0,0.0390625
12.0,0.0234375
13.0,0.015625
14.0,0.046875
15.0,0.03125
16.0,0.01953125
17.0,0.01171875
18.0,0.04296875
19.0,0.078125
20.0,0.0234375
21.0,0.0390625
22.0,0.09375
23.0,0.05859375
24.0,0.078125
25.0,0.078125
26.0,0.140625
27.0,0.109375
28.0,0.09375
29.0,0.19921875
30.0,0.1640625
31.0,0.15234375
32.0,0.23828125
33.0,0.37890625
34.0,0.2421875
35.0,0.2890625
36.0,0.27734375
37.0,0.36328125
38.0,0.33984375
39.0,0.38671875
40.0,0.4296875
41.0,0.30078125
42.0,0.43359375
43.0,0.34765625
44.0,0.36328125
45.0,0.3671875
46.0,0.46484375
47.0,0.42578125
48.0,0.44140625
49.0,0.25390625
50.0,0.4609375
51.0,0.39453125
52.0,0.328125
53.0,0.44140625
54.0,0.32421875
55.0,0.4140625
56.0,0.34375
57.0,0.453125
58.0,0.30859375
59.0,0.46484375
60.0,0.38671875
61.0,0.359375
62.0,0.4921875
63.0,0.4921875
64.0,0.4921875
65.0,0.4375
66.0,0.359375
67.0,0.35546875
68.0,0.40234375
69.0,0.3359375
70.0,0.29296875
71.0,0.3359375
72.0,0.46484375
73.0,0.40625
74.0,0.39453125
75.0,0.46484375
76.0,0.4609375
77.0,0.38671875
78.0,0.22265625
79.0,0.51171875
80.0,0.3984375
81.0,0.44140625
82.0,0.359375
83.0,0.46484375
84.0,0.4140625
85.0,0.53125
86.0,0.48046875
87.0,0.4765625
88.0,0.39453125
89.0,0.48828125
90.0,0.41796875
91.0,0.41796875
92.0,0.36328125
93.0,0.4765625
94.0,0.484375
95.0,0.35546875
96.0,0.4296875
97.0,0.375
98.0,0.3984375
99.0,0.421875
100.0,0.47265625
101.0,0.43359375
102.0,0.44921875
103.0,0.53515625
104.0,0.359375
105.0,0.50390625
106.0,0.4296875
107.0,0.33984375
108.0,0.359375
109.0,0.42578125
110.0,0.45703125
111.0,0.51953125
112.0,0.41796875
113.0,0.4453125
114.0,0.45703125
115.0,0.38671875
116.0,0.34375
117.0,0.3984375
118.0,0.515625
119.0,0.5078125
120.0,0.36328125
121.0,0.328125
122.0,0.56640625
123.0,0.41796875
124.0,0.41796875
125.0,0.50390625
126.0,0.45703125
127.0,0.56640625
128.0,0.53125
129.0,0.5546875
130.0,0.4375
131.0,0.46484375
132.0,0.41796875
133.0,0.5390625
134.0,0.37109375
135.0,0.5625
136.0,0.51953125
137.0,0.296875
138.0,0.39453125
139.0,0.40625
140.0,0.3515625
141.0,0.43359375
142.0,0.2578125
143.0,0.3125
144.0,0.41015625
145.0,0.3125
146.0,0.390625
147.0,0.359375
148.0,0.39453125
149.0,0.3984375
150.0,0.38671875
151.0,0.44140625
152.0,0.33984375
153.0,0.296875
154.0,0.41015625
155.0,0.37890625
156.0,0.43359375
157.0,0.484375
158.0,0.44921875
159.0,0.375
160.0,0.4296875
161.0,0.38671875
162.0,0.5078125
163.0,0.38671875
164.0,0.42578125
165.0,0.50390625
166.0,0.39453125
167.0,0.5546875
168.0,0.37890625
169.0,0.375
170.0,0.3046875
171.0,0.3046875
172.0,0.375
173.0,0.4375
174.0,0.3984375
175.0,0.390625
176.0,0.35546875
177.0,0.48046875
178.0,0.47265625
179.0,0.453125
180.0,0.30078125
181.0,0.3125
182.0,0.328125
183.0,0.3984375
184.0,0.55078125
185.0,0.4140625
186.0,0.37890625
187.0,0.43359375
188.0,0.578125
189.0,0.3984375
190.0,0.42578125
191.0,0.35546875
192.0,0.3828125
193.0,0.40234375
194.0,0.32421875
195.0,0.41015625
196.0,0.30078125
197.0,0.38671875
198.0,0.5234375
199.0,0.4453125
200.0,0.5
201.0,0.52734375
202.0,0.453125
203.0,0.39453125
204.0,0.5390625
205.0,0.40234375
206.0,0.44140625
207.0,0.453125
208.0,0.44921875
209.0,0.375
210.0,0.40234375
211.0,0.42578125
212.0,0.51171875
213.0,0.40625
214.0,0.30859375
215.0,0.38671875
216.0,0.4296875
217.0,0.55859375
218.0,0.47265625
219.0,0.4609375
220.0,0.46484375
221.0,0.46875
222.0,0.453125
223.0,0.453125
224.0,0.359375
225.0,0.46484375
226.0,0.4296875
227.0,0.46875
228.0,0.578125
229.0,0.359375
230.0,0.48828125
231.0,0.421875
232.0,0.56640625
233.0,0.41796875
234.0,0.546875
235.0,0.5390625
236.0,0.44140625
237.0,0.51171875
238.0,0.453125
239.0,0.51953125
240.0,0.45703125
241.0,0.62109375
242.0,0.5625
243.0,0.4375
244.0,0.4609375
245.0,0.484375
246.0,0.51171875
247.0,0.484375
248.0,0.48828125
249.0,0.47265625
250.0,0.4609375
251.0,0.49609375
252.0,0.4921875
253.0,0.55859375
254.0,0.5859375
255.0,0.5
256.0,0.57421875
257.0,0.5703125
258.0,0.50390625
259.0,0.515625
260.0,0.44921875
261.0,0.40234375
262.0,0.39453125
263.0,0.49609375
264.0,0.3984375
265.0,0.34375
266.0,0.3984375
267.0,0.49609375
268.0,0.359375
269.0,0.328125
270.0,0.44140625
271.0,0.39453125
272.0,0.3515625
273.0,0.515625
274.0,0.46484375
275.0,0.39453125
276.0,0.4296875
277.0,0.453125
278.0,0.30078125
279.0,0.41015625
280.0,0.5234375
281.0,0.38671875
282.0,0.4140625
283.0,0.44921875
284.0,0.265625
285.0,0.375
286.0,0.3359375
287.0,0.5078125
288.0,0.52734375
289.0,0.46875
290.0,0.3359375
291.0,0.42578125
292.0,0.5390625
293.0,0.453125
294.0,0.49609375
295.0,0.44140625
296.0,0.546875
297.0,0.390625
298.0,0.34765625
299.0,0.37109375
300.0,0.40625
301.0,0.36328125
302.0,0.39453125
303.0,0.58203125
304.0,0.51953125
305.0,0.46484375
306.0,0.40234375
307.0,0.51171875
308.0,0.4453125
309.0,0.390625
310.0,0.46875
311.0,0.2890625
312.0,0.015625
313.0,0.03515625
314.0,0.20703125
315.0,0.3046875
316.0,0.17578125
317.0,0.18359375
318.0,0.1484375
319.0,0.2265625
320.0,0.39453125
321.0,0.4765625
322.0,0.48046875
323.0,0.3671875
324.0,0.53515625
325.0,0.51953125
326.0,0.46484375
327.0,0.44140625
328.0,0.4453125
329.0,0.578125
330.0,0.38671875
331.0,0.3359375
332.0,0.4296875
333.0,0.3984375
334.0,0.31640625
335.0,0.41015625
336.0,0.49609375
337.0,0.44140625


==> plots/data/numina_smol_dr_dapo-10-0.1.csv <==
step,reward
1.0,0.0078125
2.0,0.01953125
3.0,0.0234375
4.0,0.0
5.0,0.0
6.0,0.00390625
7.0,0.0078125
8.0,0.0546875
9.0,0.02734375
10.0,0.01171875
11.0,0.02734375
12.0,0.02734375
13.0,0.01953125
14.0,0.03515625
15.0,0.0234375
16.0,0.04296875
17.0,0.03125
18.0,0.0546875
19.0,0.05078125
20.0,0.0234375
21.0,0.08984375
22.0,0.12890625
23.0,0.0703125
24.0,0.09765625
25.0,0.09375
26.0,0.19921875
27.0,0.19140625
28.0,0.1171875
29.0,0.2265625
30.0,0.23046875
31.0,0.1796875
32.0,0.28125
33.0,0.4375
34.0,0.28125
35.0,0.4140625
36.0,0.41015625
37.0,0.46484375
38.0,0.4375
39.0,0.46875
40.0,0.48828125
41.0,0.3984375
42.0,0.55859375
43.0,0.44140625
44.0,0.44921875
45.0,0.4375
46.0,0.609375
47.0,0.5
48.0,0.55078125
49.0,0.39453125
50.0,0.61328125
51.0,0.5
52.0,0.515625
53.0,0.56640625
54.0,0.4140625
55.0,0.46484375
56.0,0.41015625
57.0,0.57421875
58.0,0.46875
59.0,0.5703125
60.0,0.52734375
61.0,0.4609375
62.0,0.5859375
63.0,0.5
64.0,0.4453125
65.0,0.48828125
66.0,0.39453125
67.0,0.46484375
68.0,0.5390625
69.0,0.47265625
70.0,0.3984375
71.0,0.45703125
72.0,0.51953125
73.0,0.5078125
74.0,0.50390625
75.0,0.53515625
76.0,0.5625
77.0,0.52734375
78.0,0.3515625
79.0,0.515625
80.0,0.50390625
81.0,0.46875
82.0,0.421875
83.0,0.52734375
84.0,0.5
85.0,0.6171875
86.0,0.58984375
87.0,0.54296875
88.0,0.49609375
89.0,0.609375
90.0,0.6015625
91.0,0.5234375
92.0,0.4453125
93.0,0.5625
94.0,0.6328125
95.0,0.5078125
96.0,0.55859375
97.0,0.40234375
98.0,0.50390625
99.0,0.5390625
100.0,0.5703125
101.0,0.5078125
102.0,0.546875
103.0,0.62109375
104.0,0.4375
105.0,0.51953125
106.0,0.484375
107.0,0.421875
108.0,0.4609375
109.0,0.44921875
110.0,0.484375
111.0,0.58984375
112.0,0.48828125
113.0,0.5
114.0,0.5546875
115.0,0.48046875
116.0,0.42578125
117.0,0.48828125
118.0,0.62890625
119.0,0.59765625
120.0,0.49609375
121.0,0.44140625
122.0,0.578125
123.0,0.43359375
124.0,0.48046875
125.0,0.61328125
126.0,0.53125
127.0,0.625
128.0,0.59375
129.0,0.62109375
130.0,0.52734375
131.0,0.5078125
132.0,0.484375
133.0,0.609375
134.0,0.515625
135.0,0.5859375
136.0,0.60546875
137.0,0.38671875
138.0,0.51171875
139.0,0.5
140.0,0.44140625
141.0,0.546875
142.0,0.39453125
143.0,0.4921875
144.0,0.49609375
145.0,0.453125
146.0,0.54296875
147.0,0.4609375
148.0,0.53125
149.0,0.53515625
150.0,0.45703125
151.0,0.5703125
152.0,0.42578125
153.0,0.41015625
154.0,0.4921875
155.0,0.515625
156.0,0.59765625
157.0,0.5859375
158.0,0.58203125
159.0,0.5234375
160.0,0.484375
161.0,0.57421875
162.0,0.6015625
163.0,0.4921875
164.0,0.58203125
165.0,0.6171875
166.0,0.54296875
167.0,0.58203125
168.0,0.45703125
169.0,0.43359375
170.0,0.4375
171.0,0.48046875
172.0,0.453125
173.0,0.5546875
174.0,0.5703125
175.0,0.57421875
176.0,0.52734375
177.0,0.6328125
178.0,0.55078125
179.0,0.57421875
180.0,0.3671875
181.0,0.4140625
182.0,0.43359375
183.0,0.56640625
184.0,0.67578125
185.0,0.57421875
186.0,0.53515625
187.0,0.578125
188.0,0.65234375
189.0,0.48046875
190.0,0.6015625
191.0,0.5546875
192.0,0.51171875
193.0,0.58203125
194.0,0.48828125
195.0,0.46875
196.0,0.46484375
197.0,0.46875
198.0,0.63671875
199.0,0.58203125
200.0,0.58203125
201.0,0.58984375
202.0,0.5390625
203.0,0.46484375
204.0,0.59375
205.0,0.55078125
206.0,0.546875
207.0,0.5234375
208.0,0.4921875
209.0,0.44921875
210.0,0.5
211.0,0.5078125
212.0,0.60546875
213.0,0.51171875
214.0,0.4140625
215.0,0.453125
216.0,0.5234375
217.0,0.62109375
218.0,0.58984375
219.0,0.51953125
220.0,0.59765625
221.0,0.58203125
222.0,0.53515625
223.0,0.51171875
224.0,0.44921875
225.0,0.59765625
226.0,0.4609375
227.0,0.57421875
228.0,0.70703125
229.0,0.49609375
230.0,0.51171875
231.0,0.5390625
232.0,0.58203125
233.0,0.5703125
234.0,0.625
235.0,0.55078125
236.0,0.38671875
237.0,0.55078125
238.0,0.53515625
239.0,0.52734375
240.0,0.50390625
241.0,0.59375
242.0,0.6171875
243.0,0.49609375
244.0,0.4921875
245.0,0.52734375
246.0,0.5625
247.0,0.54296875
248.0,0.51953125
249.0,0.54296875
250.0,0.58203125
251.0,0.56640625
252.0,0.5390625
253.0,0.6328125
254.0,0.625
255.0,0.49609375
256.0,0.625
257.0,0.5234375
258.0,0.546875
259.0,0.5859375
260.0,0.54296875
261.0,0.5703125
262.0,0.45703125
263.0,0.54296875
264.0,0.51953125
265.0,0.52734375
266.0,0.51953125
267.0,0.5546875
268.0,0.53125
269.0,0.4765625
270.0,0.515625
271.0,0.5625
272.0,0.51171875
273.0,0.640625
274.0,0.55859375
275.0,0.5390625
276.0,0.55859375
277.0,0.5
278.0,0.43359375
279.0,0.5546875
280.0,0.68359375
281.0,0.53515625
282.0,0.5859375
283.0,0.60546875
284.0,0.34765625
285.0,0.56640625
286.0,0.57421875
287.0,0.6640625
288.0,0.60546875
289.0,0.58203125
290.0,0.4453125
291.0,0.4921875
292.0,0.55859375
293.0,0.57421875
294.0,0.58984375
295.0,0.5703125
296.0,0.640625
297.0,0.44140625
298.0,0.54296875
299.0,0.49609375
300.0,0.515625
301.0,0.53125
302.0,0.44140625
303.0,0.6640625
304.0,0.5859375
305.0,0.54296875
306.0,0.51171875
307.0,0.52734375
308.0,0.5234375
309.0,0.54296875
310.0,0.6015625
311.0,0.46484375
312.0,0.5546875
313.0,0.42578125
314.0,0.484375
315.0,0.51171875
316.0,0.5078125
317.0,0.55078125
318.0,0.46484375
319.0,0.5546875
320.0,0.6640625
321.0,0.5625
322.0,0.5703125
323.0,0.45703125
324.0,0.6015625
325.0,0.6484375
326.0,0.53125
327.0,0.5078125
328.0,0.55078125
329.0,0.6328125
330.0,0.484375
331.0,0.40234375
332.0,0.515625
333.0,0.546875
334.0,0.4296875
335.0,0.5234375
336.0,0.5390625
337.0,0.51171875
338.0,0.44140625
339.0,0.5390625
340.0,0.453125
341.0,0.6015625
342.0,0.69140625
343.0,0.50390625
344.0,0.58203125
345.0,0.515625
346.0,0.515625
347.0,0.4296875
348.0,0.50390625
349.0,0.421875
350.0,0.51171875
351.0,0.609375
352.0,0.546875
353.0,0.50390625
354.0,0.5859375
355.0,0.5625
356.0,0.546875
357.0,0.53125
358.0,0.51171875
359.0,0.65234375
360.0,0.49609375
361.0,0.56640625
362.0,0.546875
363.0,0.6484375
364.0,0.51171875
365.0,0.546875
366.0,0.5625
367.0,0.4765625
368.0,0.6015625
369.0,0.61328125
370.0,0.60546875
371.0,0.54296875
372.0,0.53125
373.0,0.40625
374.0,0.54296875
375.0,0.5703125
376.0,0.66015625
377.0,0.61328125
378.0,0.4765625
379.0,0.6015625
380.0,0.47265625
381.0,0.52734375
382.0,0.59765625
383.0,0.65625
384.0,0.6953125
385.0,0.578125
386.0,0.61328125
387.0,0.68359375
388.0,0.58984375
389.0,0.4296875
390.0,0.4609375
391.0,0.55078125
392.0,0.41796875
393.0,0.51953125
394.0,0.53125
395.0,0.515625
396.0,0.5703125
397.0,0.5625
398.0,0.5546875
399.0,0.48828125
400.0,0.54296875
401.0,0.5078125
402.0,0.6484375
403.0,0.4765625
404.0,0.5703125
405.0,0.59765625
406.0,0.4921875
407.0,0.51171875
408.0,0.63671875
409.0,0.47265625
410.0,0.41796875
411.0,0.453125
412.0,0.51171875
413.0,0.609375
414.0,0.44921875
415.0,0.6015625
416.0,0.4765625
417.0,0.671875
418.0,0.50390625
419.0,0.44140625
420.0,0.5703125
421.0,0.546875
422.0,0.53125
423.0,0.48046875
424.0,0.46875
425.0,0.44921875
426.0,0.53125
427.0,0.53515625
428.0,0.55078125
429.0,0.53125
430.0,0.5859375
431.0,0.5234375
432.0,0.4921875
433.0,0.484375
434.0,0.65625
435.0,0.4609375
436.0,0.53515625
437.0,0.55859375
438.0,0.5703125
439.0,0.5546875
440.0,0.58203125
441.0,0.6953125
442.0,0.5703125
443.0,0.578125
444.0,0.546875
445.0,0.4296875
446.0,0.5390625
447.0,0.5546875
448.0,0.5859375
449.0,0.62109375
450.0,0.5703125
451.0,0.55859375
452.0,0.65625
453.0,0.5703125
454.0,0.5546875
455.0,0.51171875
456.0,0.53515625
457.0,0.59375
458.0,0.65625
459.0,0.71484375
460.0,0.41796875
461.0,0.59765625
462.0,0.55078125
463.0,0.4921875
464.0,0.50390625
465.0,0.5625
466.0,0.44921875
467.0,0.48046875
468.0,0.625
469.0,0.55859375
470.0,0.52734375
471.0,0.703125
472.0,0.6328125
473.0,0.4609375
474.0,0.50390625
475.0,0.5859375
476.0,0.63671875
477.0,0.6953125
478.0,0.58203125
479.0,0.57421875
480.0,0.54296875
481.0,0.5859375
482.0,0.6015625
483.0,0.62109375
484.0,0.61328125
485.0,0.51953125
486.0,0.45703125
487.0,0.5546875
488.0,0.54296875
489.0,0.40234375
490.0,0.6328125
491.0,0.58203125
492.0,0.5234375
493.0,0.56640625
494.0,0.6015625
495.0,0.7109375
496.0,0.53125
497.0,0.59765625
498.0,0.5390625
499.0,0.56640625
500.0,0.53515625


==> plots/data/numina_smol_favorite.csv <==
step,reward
1.0,0.0078125
2.0,0.01171875
3.0,0.03515625
4.0,0.0078125
5.0,0.0
6.0,0.0078125
7.0,0.0078125
8.0,0.0234375
9.0,0.015625
10.0,0.0078125
11.0,0.03125
12.0,0.0390625
13.0,0.015625
14.0,0.046875
15.0,0.02734375
16.0,0.02734375
17.0,0.02734375
18.0,0.0546875
19.0,0.03515625
20.0,0.0234375
21.0,0.0546875
22.0,0.10546875
23.0,0.046875
24.0,0.0625
25.0,0.11328125
26.0,0.17578125
27.0,0.1875
28.0,0.13671875
29.0,0.25
30.0,0.18359375
31.0,0.2109375
32.0,0.2265625
33.0,0.3515625
34.0,0.21484375
35.0,0.25
36.0,0.24609375
37.0,0.30859375
38.0,0.22265625
39.0,0.27734375
40.0,0.265625
41.0,0.28125
42.0,0.36328125
43.0,0.265625
44.0,0.3125
45.0,0.20703125
46.0,0.3203125
47.0,0.20703125
48.0,0.1328125
49.0,0.0078125
50.0,0.19921875
51.0,0.2109375
52.0,0.1875
53.0,0.23828125
54.0,0.1796875
55.0,0.1796875
56.0,0.125
57.0,0.2578125
58.0,0.13671875
59.0,0.140625
60.0,0.23046875
61.0,0.23828125
62.0,0.234375
63.0,0.15234375
64.0,0.1875
65.0,0.19140625
66.0,0.15625
67.0,0.1015625
68.0,0.17578125
69.0,0.03125
70.0,0.01171875
71.0,0.0
72.0,0.12109375
73.0,0.0390625
74.0,0.0078125
75.0,0.00390625
76.0,0.00390625
77.0,0.0078125
78.0,0.00390625
79.0,0.0234375
80.0,0.1171875
81.0,0.16015625
82.0,0.03125
83.0,0.1328125
84.0,0.19140625
85.0,0.10546875
86.0,0.0546875
87.0,0.18359375
88.0,0.09765625
89.0,0.12109375
90.0,0.109375
91.0,0.09375
92.0,0.08203125
93.0,0.08203125
94.0,0.14453125
95.0,0.0390625
96.0,0.12890625
97.0,0.06640625
98.0,0.14453125
99.0,0.09765625
100.0,0.109375
101.0,0.0625
102.0,0.0546875
103.0,0.06640625
104.0,0.01953125
105.0,0.07421875
106.0,0.0859375
107.0,0.0234375
108.0,0.06640625
109.0,0.05078125
110.0,0.08984375
111.0,0.11328125
112.0,0.046875
113.0,0.1171875
114.0,0.125
115.0,0.12890625
116.0,0.09375
117.0,0.07421875
118.0,0.05078125
119.0,0.0859375
120.0,0.078125
121.0,0.04296875
122.0,0.015625
123.0,0.01953125
124.0,0.03125
125.0,0.078125
126.0,0.109375
127.0,0.0546875
128.0,0.07421875
129.0,0.0859375
130.0,0.04296875
131.0,0.05078125
132.0,0.08203125
133.0,0.05078125
134.0,0.0234375
135.0,0.11328125
136.0,0.08203125
137.0,0.0390625
138.0,0.125
139.0,0.08203125
140.0,0.0703125
141.0,0.10546875
142.0,0.0390625
143.0,0.01953125
144.0,0.015625
145.0,0.01953125
146.0,0.03515625
147.0,0.03515625
148.0,0.0625
149.0,0.06640625
150.0,0.05078125
151.0,0.078125
152.0,0.078125
153.0,0.01171875
154.0,0.09375
155.0,0.05078125
156.0,0.140625
157.0,0.09765625
158.0,0.07421875
159.0,0.125
160.0,0.05859375
161.0,0.02734375
162.0,0.0703125
163.0,0.11328125
164.0,0.08203125
165.0,0.14453125
166.0,0.14453125
167.0,0.1171875
168.0,0.1015625
169.0,0.15234375
170.0,0.08203125
171.0,0.08984375
172.0,0.0625
173.0,0.15625
174.0,0.05859375
175.0,0.15234375
176.0,0.09375
177.0,0.18359375
178.0,0.125
179.0,0.125
180.0,0.1015625
181.0,0.08984375
182.0,0.05078125
183.0,0.16015625
184.0,0.1015625
185.0,0.11328125
186.0,0.01953125
187.0,0.07421875
188.0,0.140625
189.0,0.0390625
190.0,0.0546875
191.0,0.046875
192.0,0.08203125
193.0,0.11328125
194.0,0.09765625
195.0,0.1171875
196.0,0.0390625
197.0,0.03515625
198.0,0.0390625
199.0,0.0390625
200.0,0.08203125
201.0,0.03125
202.0,0.015625
203.0,0.0234375
204.0,0.03515625
205.0,0.02734375
206.0,0.04296875
207.0,0.02734375
208.0,0.0625
209.0,0.09375
210.0,0.1171875
211.0,0.0234375
212.0,0.0859375
213.0,0.10546875
214.0,0.0625
215.0,0.078125
216.0,0.05859375
217.0,0.15234375
218.0,0.0625
219.0,0.07421875
220.0,0.046875
221.0,0.0859375
222.0,0.0703125
223.0,0.12890625
224.0,0.0859375
225.0,0.14453125
226.0,0.125
227.0,0.13671875
228.0,0.09375
229.0,0.0703125
230.0,0.03515625
231.0,0.03125
232.0,0.046875
233.0,0.03125
234.0,0.19140625
235.0,0.1640625
236.0,0.2109375
237.0,0.234375
238.0,0.1171875
239.0,0.203125
240.0,0.140625
241.0,0.1640625
242.0,0.19140625
243.0,0.1640625
244.0,0.19140625
245.0,0.12109375
246.0,0.15234375
247.0,0.04296875
248.0,0.0703125
249.0,0.07421875
250.0,0.078125
251.0,0.21484375
252.0,0.1171875
253.0,0.1953125
254.0,0.1953125
255.0,0.08984375
256.0,0.18359375
257.0,0.14453125
258.0,0.04296875
259.0,0.0546875
260.0,0.04296875
261.0,0.03515625
262.0,0.0703125
263.0,0.08984375
264.0,0.0703125
265.0,0.0390625
266.0,0.12890625
267.0,0.12109375
268.0,0.07421875
269.0,0.02734375
270.0,0.09765625
271.0,0.07421875
272.0,0.05078125
273.0,0.0859375
274.0,0.07421875
275.0,0.0546875
276.0,0.06640625
277.0,0.09765625
278.0,0.05859375
279.0,0.08203125
280.0,0.16796875
281.0,0.02734375
282.0,0.09765625
283.0,0.09375
284.0,0.05078125
285.0,0.140625
286.0,0.10546875
287.0,0.14453125
288.0,0.1953125
289.0,0.12109375
290.0,0.1171875
291.0,0.1953125
292.0,0.1640625
293.0,0.125
294.0,0.09765625
295.0,0.078125
296.0,0.14453125
297.0,0.06640625
298.0,0.09375
299.0,0.03515625
300.0,0.046875
301.0,0.05078125
302.0,0.03125
303.0,0.04296875
304.0,0.02734375
305.0,0.0625
306.0,0.0
307.0,0.07421875
308.0,0.06640625
309.0,0.04296875
310.0,0.03125
311.0,0.078125
312.0,0.0625
313.0,0.0078125
314.0,0.046875
315.0,0.08984375
316.0,0.03515625
317.0,0.125
318.0,0.1171875
319.0,0.11328125
320.0,0.09765625
321.0,0.09765625
322.0,0.1875
323.0,0.04296875
324.0,0.171875
325.0,0.109375
326.0,0.10546875
327.0,0.10546875
328.0,0.140625
329.0,0.22265625
330.0,0.1640625
331.0,0.08203125
332.0,0.08203125
333.0,0.06640625
334.0,0.06640625
335.0,0.109375
336.0,0.171875
337.0,0.125
338.0,0.12109375
339.0,0.0625
340.0,0.1484375
341.0,0.09375
342.0,0.20703125
343.0,0.15625
344.0,0.19140625
345.0,0.1015625
346.0,0.13671875
347.0,0.05859375
348.0,0.1171875
349.0,0.0390625
350.0,0.08984375
351.0,0.1171875
352.0,0.078125
353.0,0.046875
354.0,0.046875
355.0,0.0859375
356.0,0.15625
357.0,0.12109375
358.0,0.1015625
359.0,0.22265625
360.0,0.07421875
361.0,0.07421875
362.0,0.08203125
363.0,0.0546875
364.0,0.07421875
365.0,0.046875
366.0,0.14453125
367.0,0.01171875
368.0,0.10546875
369.0,0.15234375
370.0,0.03515625
371.0,0.12890625
372.0,0.05859375
373.0,0.09765625
374.0,0.0859375
375.0,0.11328125
376.0,0.20703125
377.0,0.1171875
378.0,0.06640625
379.0,0.0546875
380.0,0.109375
381.0,0.0703125
382.0,0.03515625
383.0,0.09765625
384.0,0.14453125
385.0,0.078125
386.0,0.07421875
387.0,0.11328125
388.0,0.05859375
389.0,0.04296875
390.0,0.08203125
391.0,0.0703125
392.0,0.08203125
393.0,0.05078125
394.0,0.1328125
395.0,0.0546875
396.0,0.11328125
397.0,0.1015625
398.0,0.12890625
399.0,0.07421875
400.0,0.0625
401.0,0.078125
402.0,0.09765625
403.0,0.09375
404.0,0.13671875
405.0,0.14453125
406.0,0.08984375
407.0,0.07421875
408.0,0.140625
409.0,0.05078125
410.0,0.09375
411.0,0.12109375
412.0,0.05078125
413.0,0.07421875
414.0,0.0625
415.0,0.11328125
416.0,0.1171875
417.0,0.1328125
418.0,0.07421875
419.0,0.078125
420.0,0.11328125
421.0,0.1328125
422.0,0.0703125
423.0,0.09765625
424.0,0.1015625
425.0,0.09765625
426.0,0.0625
427.0,0.12109375
428.0,0.10546875
429.0,0.078125
430.0,0.13671875
431.0,0.09375
432.0,0.1171875
433.0,0.14453125
434.0,0.05859375
435.0,0.015625
436.0,0.0078125
437.0,0.0
438.0,0.0
439.0,0.0
440.0,0.0
441.0,0.0
442.0,0.0
443.0,0.0
444.0,0.0
445.0,0.0
446.0,0.0
447.0,0.0
448.0,0.0
449.0,0.0
450.0,0.0
451.0,0.0
452.0,0.0
453.0,0.0
454.0,0.0
455.0,0.0
456.0,0.0
457.0,0.0
458.0,0.0
459.0,0.0
460.0,0.0
461.0,0.0
462.0,0.0
463.0,0.0
464.0,0.0
465.0,0.0
466.0,0.0
467.0,0.0
468.0,0.0
469.0,0.0
470.0,0.0
471.0,0.0
472.0,0.0
473.0,0.0
474.0,0.0
475.0,0.0
476.0,0.0
477.0,0.0
478.0,0.0
479.0,0.0
480.0,0.0
481.0,0.0
482.0,0.0
483.0,0.0
484.0,0.0
485.0,0.0
486.0,0.0
487.0,0.0
488.0,0.0
489.0,0.0
490.0,0.0
491.0,0.0
492.0,0.0
493.0,0.0
494.0,0.0
495.0,0.0
496.0,0.0
497.0,0.0
498.0,0.0
499.0,0.0
500.0,0.0


==> plots/data/numina_smol_mask_neg_grp_new.csv <==
step,reward,entropy
1.0,0.00390625,0.49846142530441284
2.0,0.01171875,0.5221238136291504
3.0,0.0234375,0.501389741897583
4.0,0.0,0.5411434769630432
5.0,0.0,0.5292786955833435
6.0,0.01953125,0.5219917297363281
7.0,0.0,0.5126746296882629
8.0,0.02734375,0.5487059950828552
9.0,0.03515625,0.5660582184791565
10.0,0.0078125,0.512389600276947
11.0,0.01953125,0.5359317064285278
12.0,0.01953125,0.49187853932380676
13.0,0.00390625,0.5205778479576111
14.0,0.01953125,0.5419159531593323
15.0,0.0234375,0.5308530926704407
16.0,0.02734375,0.60129314661026
17.0,0.01171875,0.5259036421775818
18.0,0.03125,0.5344808101654053
19.0,0.03125,0.5485169887542725
20.0,0.0078125,0.6077021360397339
21.0,0.03125,0.5576280951499939
22.0,0.0859375,0.5733688473701477
23.0,0.03125,0.5288902521133423
24.0,0.03515625,0.567009449005127
25.0,0.0390625,0.5791758298873901
26.0,0.07421875,0.4925316572189331
27.0,0.05078125,0.6237016916275024
28.0,0.046875,0.5995837450027466
29.0,0.08203125,0.5041865110397339
30.0,0.09765625,0.5869160890579224
31.0,0.09375,0.5312014222145081
32.0,0.078125,0.5489101409912109
33.0,0.1640625,0.5665523409843445
34.0,0.1015625,0.5702105164527893
35.0,0.1171875,0.5291389226913452
36.0,0.1015625,0.5196560621261597
37.0,0.15234375,0.6016041040420532
38.0,0.19140625,0.5104351043701172
39.0,0.18359375,0.5714380145072937
40.0,0.26953125,0.5545468330383301
41.0,0.15625,0.5793664455413818
42.0,0.3046875,0.5642685890197754
43.0,0.1875,0.5692421197891235
44.0,0.234375,0.556423008441925
45.0,0.2265625,0.49832969903945923
46.0,0.4140625,0.4864095151424408
47.0,0.34765625,0.4414263069629669
48.0,0.36328125,0.46242743730545044
49.0,0.234375,0.4894537925720215
50.0,0.421875,0.45288553833961487
51.0,0.33984375,0.47355833649635315
52.0,0.36328125,0.4847075343132019
53.0,0.328125,0.41425687074661255
54.0,0.33203125,0.4694630801677704
55.0,0.3359375,0.4678841233253479
56.0,0.29296875,0.5121371150016785
57.0,0.43359375,0.4280860722064972
58.0,0.33203125,0.45523789525032043
59.0,0.484375,0.4442529082298279
60.0,0.390625,0.49232667684555054
61.0,0.375,0.48941558599472046
62.0,0.4609375,0.4773886203765869
63.0,0.4375,0.5022826790809631
64.0,0.43359375,0.4778275489807129
65.0,0.37890625,0.4607168436050415
66.0,0.375,0.43456801772117615
67.0,0.3671875,0.39902737736701965
68.0,0.4453125,0.38243743777275085
69.0,0.35546875,0.4075774848461151
70.0,0.33203125,0.42586153745651245
71.0,0.37109375,0.3886038661003113
72.0,0.47265625,0.38735431432724
73.0,0.4375,0.40356242656707764
74.0,0.3828125,0.3834112584590912
75.0,0.48046875,0.40986454486846924
76.0,0.4765625,0.37230339646339417
77.0,0.37890625,0.4393135607242584
78.0,0.29296875,0.43011167645454407
79.0,0.51171875,0.3849250376224518
80.0,0.484375,0.40018415451049805
81.0,0.44921875,0.41983839869499207
82.0,0.39453125,0.4225213825702667
83.0,0.47265625,0.42937272787094116
84.0,0.46484375,0.4327104091644287
85.0,0.57421875,0.39262521266937256
86.0,0.546875,0.4030416011810303
87.0,0.47265625,0.3949354290962219
88.0,0.46484375,0.4112088978290558
89.0,0.59765625,0.4148048162460327
90.0,0.51953125,0.40131068229675293
91.0,0.5078125,0.45471009612083435
92.0,0.4296875,0.43670421838760376
93.0,0.54296875,0.4002073407173157
94.0,0.6171875,0.38745519518852234
95.0,0.44921875,0.4087849259376526
96.0,0.53125,0.3909699618816376
97.0,0.40625,0.37570399045944214
98.0,0.42578125,0.3873597979545593
99.0,0.50390625,0.35968488454818726
100.0,0.5625,0.36847031116485596
101.0,0.51171875,0.40110692381858826
102.0,0.4921875,0.39193785190582275
103.0,0.5859375,0.40145373344421387
104.0,0.37890625,0.4105347692966461
105.0,0.48046875,0.38641077280044556
106.0,0.484375,0.40683478116989136
107.0,0.41015625,0.39722976088523865
108.0,0.4296875,0.40811190009117126
109.0,0.4609375,0.3841848075389862
110.0,0.4765625,0.36930641531944275
111.0,0.54296875,0.4044402539730072
112.0,0.453125,0.3702710270881653
113.0,0.5078125,0.3772439956665039
114.0,0.546875,0.34996843338012695
115.0,0.4921875,0.35702481865882874
116.0,0.359375,0.41691502928733826
117.0,0.46484375,0.39133304357528687
118.0,0.59375,0.4104914367198944
119.0,0.53125,0.3820732831954956
120.0,0.47265625,0.4094735383987427
121.0,0.40625,0.41253551840782166
122.0,0.5625,0.397307813167572
123.0,0.43359375,0.4036700129508972
124.0,0.44140625,0.40514785051345825
125.0,0.625,0.41592028737068176
126.0,0.54296875,0.4465944468975067
127.0,0.57421875,0.4407457709312439
128.0,0.578125,0.4234374761581421
129.0,0.58203125,0.3826090097427368
130.0,0.51171875,0.40646037459373474
131.0,0.51953125,0.4358287453651428
132.0,0.484375,0.44982483983039856
133.0,0.56640625,0.38232991099357605
134.0,0.46875,0.38502028584480286
135.0,0.61328125,0.3907153010368347
136.0,0.5546875,0.41233038902282715
137.0,0.37890625,0.4139781594276428
138.0,0.4609375,0.42800918221473694
139.0,0.484375,0.4239807724952698
140.0,0.4453125,0.3986835777759552
141.0,0.5390625,0.41915765404701233
142.0,0.3515625,0.3811884820461273
143.0,0.453125,0.39806848764419556
144.0,0.5234375,0.36279723048210144
145.0,0.39453125,0.3817296624183655
146.0,0.484375,0.403480589389801
147.0,0.41015625,0.36857399344444275
148.0,0.5234375,0.35886597633361816
149.0,0.48828125,0.3629191815853119
150.0,0.44921875,0.3361456096172333
151.0,0.578125,0.3529558479785919
152.0,0.41015625,0.40898677706718445
153.0,0.39453125,0.35325124859809875
154.0,0.5234375,0.37816375494003296
155.0,0.4921875,0.3745173215866089
156.0,0.56640625,0.3783280849456787
157.0,0.61328125,0.37249091267585754
158.0,0.5625,0.3539188504219055
159.0,0.46484375,0.37222108244895935
160.0,0.4765625,0.37733179330825806
161.0,0.515625,0.37411895394325256
162.0,0.5703125,0.35463330149650574
163.0,0.4765625,0.37490713596343994
164.0,0.59765625,0.36830028891563416
165.0,0.62109375,0.33903875946998596
166.0,0.5390625,0.404058039188385
167.0,0.609375,0.3515642285346985
168.0,0.4609375,0.36300531029701233
169.0,0.421875,0.388662189245224
170.0,0.3984375,0.4006369411945343
171.0,0.45703125,0.3507930338382721
172.0,0.46484375,0.3875284492969513
173.0,0.5234375,0.4223141372203827
174.0,0.51953125,0.41378945112228394
175.0,0.515625,0.39039739966392517
176.0,0.4765625,0.444068968296051
177.0,0.59765625,0.37719935178756714
178.0,0.58203125,0.39162686467170715
179.0,0.5703125,0.44343724846839905
180.0,0.36328125,0.4695330858230591
181.0,0.41015625,0.45448893308639526
182.0,0.42578125,0.418361634016037
183.0,0.546875,0.42926231026649475
184.0,0.67578125,0.3910447657108307
185.0,0.45703125,0.4079485535621643
186.0,0.546875,0.40010741353034973
187.0,0.51171875,0.4405304789543152
188.0,0.63671875,0.4319036900997162
189.0,0.49609375,0.42951151728630066
190.0,0.50390625,0.43097013235092163
191.0,0.51953125,0.4328639805316925
192.0,0.5078125,0.40921708941459656
193.0,0.55078125,0.3960363268852234
194.0,0.4609375,0.4451015591621399
195.0,0.515625,0.40287595987319946
196.0,0.42578125,0.4176334738731384
197.0,0.46484375,0.40852460265159607
198.0,0.66015625,0.3805171847343445
199.0,0.5234375,0.3738482594490051
200.0,0.55859375,0.4643121659755707
201.0,0.58203125,0.4103519916534424
202.0,0.546875,0.39393290877342224
203.0,0.48828125,0.40551576018333435
204.0,0.62890625,0.42339780926704407
205.0,0.48046875,0.4128965139389038
206.0,0.52734375,0.38361069560050964
207.0,0.5390625,0.43315795063972473
208.0,0.50390625,0.4030710756778717
209.0,0.44140625,0.4345989227294922
210.0,0.44921875,0.4351373016834259
211.0,0.49609375,0.3888868987560272
212.0,0.58984375,0.4177930951118469
213.0,0.48046875,0.4071798622608185
214.0,0.37890625,0.40084466338157654
215.0,0.4375,0.4191298186779022
216.0,0.56640625,0.4056910574436188
217.0,0.6640625,0.37546300888061523
218.0,0.53515625,0.37649571895599365
219.0,0.5546875,0.39767125248908997
220.0,0.58203125,0.32508528232574463
221.0,0.5703125,0.3792281150817871
222.0,0.54296875,0.38470658659935
223.0,0.51953125,0.3772245943546295
224.0,0.41015625,0.35899457335472107
225.0,0.51171875,0.354780912399292
226.0,0.46484375,0.35512575507164
227.0,0.54296875,0.3749799430370331
228.0,0.6796875,0.3626777231693268
229.0,0.4453125,0.37130942940711975
230.0,0.5234375,0.3796883523464203
231.0,0.5078125,0.37976786494255066
232.0,0.6171875,0.333917498588562
233.0,0.5234375,0.3502194285392761
234.0,0.57421875,0.34546661376953125
235.0,0.56640625,0.3468812108039856
236.0,0.4921875,0.3693128228187561
237.0,0.53125,0.3671593964099884
238.0,0.5625,0.3517392873764038
239.0,0.578125,0.37176311016082764
240.0,0.5546875,0.4008704423904419
241.0,0.703125,0.35890766978263855
242.0,0.63671875,0.3720138370990753
243.0,0.52734375,0.3629012703895569
244.0,0.54296875,0.395056813955307
245.0,0.4765625,0.3769894540309906
246.0,0.5703125,0.3859843313694
247.0,0.50390625,0.3881091773509979
248.0,0.56640625,0.3700906038284302
249.0,0.5390625,0.4108738601207733
250.0,0.56640625,0.38893774151802063
251.0,0.54296875,0.3744949698448181
252.0,0.54296875,0.4071367084980011
253.0,0.61328125,0.3789937496185303
254.0,0.62890625,0.39286187291145325
255.0,0.53515625,0.3684631586074829
256.0,0.65625,0.43990540504455566
257.0,0.58984375,0.40010711550712585
258.0,0.546875,0.4390144348144531
259.0,0.57421875,0.41041845083236694
260.0,0.5234375,0.43286746740341187
261.0,0.55078125,0.42383429408073425
262.0,0.4140625,0.4441041052341461
263.0,0.59375,0.40258944034576416
264.0,0.44921875,0.4583176374435425
265.0,0.5078125,0.4147731363773346
266.0,0.47265625,0.43016141653060913
267.0,0.578125,0.4299331605434418
268.0,0.5,0.43296653032302856
269.0,0.44921875,0.42335745692253113
270.0,0.51171875,0.4266301989555359
271.0,0.5625,0.4369267225265503
272.0,0.46875,0.4509907066822052
273.0,0.6796875,0.4227716326713562
274.0,0.5546875,0.43300968408584595
275.0,0.51953125,0.4286821186542511
276.0,0.51953125,0.4106418788433075
277.0,0.51953125,0.43025532364845276
278.0,0.42578125,0.4681951701641083
279.0,0.56640625,0.4289357662200928
280.0,0.6875,0.4167832136154175
281.0,0.4453125,0.4285762310028076
282.0,0.55859375,0.39966726303100586
283.0,0.5625,0.43845662474632263
284.0,0.33203125,0.46324214339256287
285.0,0.54296875,0.4150834083557129
286.0,0.57421875,0.42945295572280884
287.0,0.6796875,0.403655469417572
288.0,0.57421875,0.38914766907691956
289.0,0.5625,0.3933265805244446
290.0,0.44921875,0.442284494638443
291.0,0.46875,0.4372756779193878
292.0,0.61328125,0.3863663673400879
293.0,0.55859375,0.41618964076042175
294.0,0.64453125,0.4283995032310486
295.0,0.56640625,0.4079572558403015
296.0,0.6484375,0.4097221791744232
297.0,0.4140625,0.4287584125995636
298.0,0.51171875,0.4084702432155609
299.0,0.49609375,0.43213900923728943
300.0,0.51171875,0.42327961325645447
301.0,0.4765625,0.43694472312927246
302.0,0.4296875,0.4437437355518341
303.0,0.640625,0.36464133858680725
304.0,0.57421875,0.41200944781303406
305.0,0.52734375,0.4009227156639099
306.0,0.546875,0.4553760290145874
307.0,0.578125,0.4185267388820648
308.0,0.5390625,0.3745477795600891
309.0,0.4921875,0.4502612352371216
310.0,0.609375,0.38584670424461365
311.0,0.453125,0.4772043824195862
312.0,0.53125,0.4370969831943512
313.0,0.46875,0.4605536162853241
314.0,0.5078125,0.40656614303588867
315.0,0.5546875,0.4196355938911438
316.0,0.48046875,0.41704243421554565
317.0,0.5625,0.4251144230365753
318.0,0.484375,0.45678243041038513
319.0,0.59375,0.38931748270988464
320.0,0.66015625,0.4474293887615204
321.0,0.53515625,0.4604058861732483
322.0,0.56640625,0.39683157205581665
323.0,0.4765625,0.44325003027915955
324.0,0.60546875,0.42134401202201843
325.0,0.65234375,0.4238797724246979
326.0,0.53515625,0.4279532730579376
327.0,0.5078125,0.44456177949905396
328.0,0.578125,0.4357965588569641
329.0,0.6953125,0.4438149034976959
330.0,0.4765625,0.4514647126197815
331.0,0.44140625,0.4680812358856201
332.0,0.54296875,0.495278924703598
333.0,0.56640625,0.4697166979312897
334.0,0.46484375,0.46040549874305725
335.0,0.54296875,0.5192948579788208
336.0,0.61328125,0.46957728266716003
337.0,0.50390625,0.4761872887611389
338.0,0.50390625,0.506729781627655
339.0,0.5234375,0.48232078552246094
340.0,0.4140625,0.48232996463775635
341.0,0.6015625,0.4945637583732605
342.0,0.68359375,0.4601503312587738
343.0,0.5625,0.4812488257884979
344.0,0.6015625,0.47880619764328003
345.0,0.5234375,0.48438379168510437
346.0,0.51953125,0.4634270966053009
347.0,0.45703125,0.5115746259689331
348.0,0.515625,0.4790511727333069
349.0,0.40625,0.4837142527103424
350.0,0.4921875,0.4828546941280365
351.0,0.625,0.4558123052120209
352.0,0.546875,0.5066594481468201
353.0,0.5234375,0.47065550088882446
354.0,0.59765625,0.4787079393863678
355.0,0.50390625,0.4801824390888214
356.0,0.56640625,0.5152060985565186
357.0,0.5546875,0.47694727778434753
358.0,0.5625,0.5056211352348328
359.0,0.7109375,0.5009852647781372
360.0,0.52734375,0.49935442209243774
361.0,0.5703125,0.4747132360935211
362.0,0.5390625,0.5534549951553345
363.0,0.63671875,0.5016711950302124
364.0,0.5546875,0.5077426433563232
365.0,0.60546875,0.4691402316093445
366.0,0.57421875,0.4878879487514496
367.0,0.48828125,0.570246160030365
368.0,0.6796875,0.46250492334365845
369.0,0.65234375,0.4876915216445923
370.0,0.61328125,0.5096186995506287
371.0,0.5546875,0.474439412355423
372.0,0.56640625,0.5193117260932922
373.0,0.42578125,0.5216172933578491
374.0,0.62109375,0.47848477959632874
375.0,0.58984375,0.4751298129558563
376.0,0.67578125,0.5240882635116577
377.0,0.62890625,0.5226320028305054
378.0,0.41015625,0.5791642069816589
379.0,0.64453125,0.5160763263702393
380.0,0.4375,0.5839434266090393
381.0,0.5546875,0.5533131957054138
382.0,0.60546875,0.5265675187110901
383.0,0.7421875,0.5475529432296753
384.0,0.734375,0.5032697916030884
385.0,0.5390625,0.5725375413894653
386.0,0.65625,0.5270247459411621
387.0,0.7578125,0.5492792725563049
388.0,0.61328125,0.5502858757972717
389.0,0.4453125,0.563825786113739
390.0,0.4453125,0.6244890689849854
391.0,0.57421875,0.5553230047225952
392.0,0.41796875,0.6450703740119934
393.0,0.53515625,0.6485294103622437
394.0,0.53125,0.6538572311401367
395.0,0.546875,0.6977677941322327
396.0,0.625,0.672148585319519
397.0,0.59375,0.6386401057243347
398.0,0.5234375,0.7477879524230957
399.0,0.515625,0.6978591680526733
400.0,0.5546875,0.7149388790130615
401.0,0.5234375,0.7008988261222839
402.0,0.66796875,0.7294931411743164
403.0,0.5,0.7794007658958435
404.0,0.56640625,0.7497547268867493
405.0,0.578125,0.7745406031608582
406.0,0.48046875,0.7430674433708191
407.0,0.48046875,0.7501103281974792
408.0,0.6796875,0.6879217028617859
409.0,0.44921875,0.777777373790741
410.0,0.37890625,0.7723135948181152
411.0,0.44140625,0.7297669649124146
412.0,0.51953125,0.7730950713157654
413.0,0.6484375,0.687437891960144
414.0,0.44140625,0.7799445390701294
415.0,0.5859375,0.7258639931678772
416.0,0.47265625,0.8375900387763977
417.0,0.703125,0.7428470849990845
418.0,0.48828125,0.7887288928031921
419.0,0.38671875,0.75726318359375
420.0,0.61328125,0.7755317687988281
421.0,0.5859375,0.7871645092964172
422.0,0.515625,0.8159583210945129
423.0,0.51953125,0.7400901913642883
424.0,0.4921875,0.7826613187789917
425.0,0.42578125,0.762622058391571
426.0,0.51171875,0.7136218547821045
427.0,0.53125,0.6895329356193542
428.0,0.55078125,0.6814174056053162
429.0,0.48046875,0.7392951250076294
430.0,0.58203125,0.6977964639663696
431.0,0.58203125,0.666319727897644
432.0,0.51953125,0.6851944327354431
433.0,0.52734375,0.6713133454322815
434.0,0.64453125,0.6373253464698792
435.0,0.46875,0.7857800722122192
436.0,0.53125,0.6907305121421814
437.0,0.546875,0.7727481126785278
438.0,0.5625,0.7651925086975098
439.0,0.54296875,0.7730239629745483
440.0,0.53125,0.8393076062202454
441.0,0.703125,0.7868390083312988
442.0,0.609375,0.809207022190094
443.0,0.56640625,0.7781515717506409
444.0,0.5234375,0.7691425085067749
445.0,0.35546875,0.8626865148544312
446.0,0.5546875,0.7857353091239929
447.0,0.59375,0.7535532116889954
448.0,0.59375,0.7418395280838013
449.0,0.61328125,0.8125648498535156
450.0,0.55078125,0.7912046909332275
451.0,0.58984375,0.8167777061462402
452.0,0.6328125,0.7659949064254761
453.0,0.5390625,0.8049097061157227
454.0,0.53515625,0.7966762781143188
455.0,0.5234375,0.7752938270568848
456.0,0.58984375,0.7149861454963684
457.0,0.5859375,0.716437816619873
458.0,0.65625,0.6938273906707764
459.0,0.73828125,0.6932586431503296
460.0,0.4765625,0.7363331913948059
461.0,0.57421875,0.7170324325561523
462.0,0.546875,0.6610316038131714
463.0,0.51171875,0.7424144744873047
464.0,0.55078125,0.722717821598053
465.0,0.5859375,0.7308915257453918
466.0,0.46484375,0.7587446570396423
467.0,0.4921875,0.7044885754585266
468.0,0.6171875,0.7322297692298889
469.0,0.55078125,0.7333827018737793
470.0,0.55859375,0.7315705418586731
471.0,0.69140625,0.7209755778312683
472.0,0.66015625,0.6575551629066467
473.0,0.46484375,0.6916214823722839
474.0,0.5546875,0.6719424724578857
475.0,0.58203125,0.6739931106567383
476.0,0.62109375,0.6293598413467407
477.0,0.7734375,0.6074783802032471
478.0,0.578125,0.7143210768699646
479.0,0.5703125,0.6726244688034058
480.0,0.56640625,0.6826350092887878
481.0,0.61328125,0.6696719527244568
482.0,0.61328125,0.6643592119216919
483.0,0.59375,0.7285711169242859
484.0,0.62109375,0.685531735420227
485.0,0.58984375,0.6829878687858582
486.0,0.45703125,0.7076651453971863
487.0,0.6015625,0.6524040699005127
488.0,0.53125,0.7077146768569946
489.0,0.3828125,0.7504783272743225
490.0,0.65625,0.6551557779312134
491.0,0.578125,0.6853071451187134
492.0,0.55078125,0.7099975943565369
493.0,0.55859375,0.6656440496444702
494.0,0.56640625,0.7399473190307617
495.0,0.75,0.6990364193916321
496.0,0.5546875,0.7330924868583679
497.0,0.6015625,0.6691522598266602
498.0,0.5546875,0.7192167043685913
499.0,0.61328125,0.664813220500946
500.0,0.5078125,0.777891218662262


==> plots/data/numina_smol_mask_neg_seq_new.csv <==
step,reward,entropy
1.0,0.015625,0.49862590432167053
2.0,0.01953125,0.5162445902824402
3.0,0.015625,0.5095499753952026
4.0,0.00390625,0.5430646538734436
5.0,0.0,0.5374535322189331
6.0,0.015625,0.5210402011871338
7.0,0.0078125,0.5233113765716553
8.0,0.03515625,0.5599921345710754
9.0,0.04296875,0.5541433691978455
10.0,0.0234375,0.5097050070762634
11.0,0.05078125,0.541791558265686
12.0,0.04296875,0.5120229125022888
13.0,0.0078125,0.5251526832580566
14.0,0.03515625,0.5719268321990967
15.0,0.02734375,0.5400517582893372
16.0,0.01953125,0.6143272519111633
17.0,0.0078125,0.538402259349823
18.0,0.046875,0.5251013040542603
19.0,0.06640625,0.5337619185447693
20.0,0.00390625,0.612181544303894
21.0,0.06640625,0.5532070994377136
22.0,0.1015625,0.5861010551452637
23.0,0.04296875,0.5283141136169434
24.0,0.05859375,0.5730430483818054
25.0,0.05859375,0.5932537317276001
26.0,0.08203125,0.49806442856788635
27.0,0.06640625,0.6465644240379333
28.0,0.02734375,0.6363499164581299
29.0,0.13671875,0.5294561982154846
30.0,0.078125,0.6200865507125854
31.0,0.1171875,0.5873735547065735
32.0,0.06640625,0.5655872821807861
33.0,0.2265625,0.5788947343826294
34.0,0.10546875,0.5810528993606567
35.0,0.11328125,0.5225009322166443
36.0,0.12890625,0.5300716757774353
37.0,0.16015625,0.6018944382667542
38.0,0.09375,0.5340215563774109
39.0,0.12109375,0.5613713264465332
40.0,0.17578125,0.5870363712310791
41.0,0.125,0.5935611128807068
42.0,0.2265625,0.5795357823371887
43.0,0.1328125,0.6111689805984497
44.0,0.11328125,0.5991886854171753
45.0,0.125,0.589084267616272
46.0,0.234375,0.587581217288971
47.0,0.22265625,0.581379234790802
48.0,0.21484375,0.5722169280052185
49.0,0.17578125,0.60033118724823
50.0,0.24609375,0.5246968865394592
51.0,0.21875,0.634547770023346
52.0,0.21875,0.6031749844551086
53.0,0.19140625,0.5464690923690796
54.0,0.1875,0.5898852348327637
55.0,0.2265625,0.6003814339637756
56.0,0.2265625,0.6248835325241089
57.0,0.25,0.5123528838157654
58.0,0.1875,0.5490022301673889
59.0,0.2734375,0.5338156223297119
60.0,0.25,0.5631370544433594
61.0,0.2734375,0.5629908442497253
62.0,0.27734375,0.5199384689331055
63.0,0.23828125,0.5652499198913574
64.0,0.2734375,0.5619547367095947
65.0,0.26953125,0.5564818978309631
66.0,0.25390625,0.591310977935791
67.0,0.2109375,0.5508911609649658
68.0,0.2734375,0.5256679654121399
69.0,0.20703125,0.5474309325218201
70.0,0.21875,0.6004348993301392
71.0,0.265625,0.5510686635971069
72.0,0.359375,0.5113528966903687
73.0,0.27734375,0.5997726321220398
74.0,0.296875,0.5141530632972717
75.0,0.328125,0.5834157466888428
76.0,0.30859375,0.5566808581352234
77.0,0.33984375,0.6156594157218933
78.0,0.24609375,0.5860316157341003
79.0,0.4140625,0.45973488688468933
80.0,0.28125,0.5142378211021423
81.0,0.34375,0.5410922169685364
82.0,0.234375,0.5523099899291992
83.0,0.3515625,0.5508928894996643
84.0,0.3125,0.5651246905326843
85.0,0.3984375,0.5049788951873779
86.0,0.4375,0.49665653705596924
87.0,0.36328125,0.5359757542610168
88.0,0.32421875,0.5296965837478638
89.0,0.44140625,0.521503746509552
90.0,0.3671875,0.5068997740745544
91.0,0.38671875,0.5621325969696045
92.0,0.37109375,0.5265282988548279
93.0,0.3828125,0.5056823492050171
94.0,0.4453125,0.5029667615890503
95.0,0.33203125,0.5306313633918762
96.0,0.4375,0.49112409353256226
97.0,0.3203125,0.49595409631729126
98.0,0.35546875,0.47971880435943604
99.0,0.4296875,0.43407338857650757
100.0,0.44140625,0.4552713632583618
101.0,0.375,0.4880986511707306
102.0,0.3984375,0.4994436502456665
103.0,0.4921875,0.5175265073776245
104.0,0.27734375,0.48097172379493713
105.0,0.3671875,0.4775750935077667
106.0,0.3515625,0.4709240198135376
107.0,0.34375,0.4807915687561035
108.0,0.328125,0.4624738395214081
109.0,0.375,0.4386519491672516
110.0,0.37109375,0.47407057881355286
111.0,0.390625,0.47891873121261597
112.0,0.36328125,0.4648512005805969
113.0,0.3984375,0.4658048152923584
114.0,0.4453125,0.4011313021183014
115.0,0.36328125,0.4236313998699188
116.0,0.2890625,0.47542303800582886
117.0,0.37890625,0.46492815017700195
118.0,0.52734375,0.4366472363471985
119.0,0.421875,0.4276107847690582
120.0,0.3671875,0.4445222020149231
121.0,0.3203125,0.41046345233917236
122.0,0.546875,0.42681679129600525
123.0,0.3828125,0.44529667496681213
124.0,0.3984375,0.4586453437805176
125.0,0.54296875,0.42844057083129883
126.0,0.46484375,0.4702044427394867
127.0,0.50390625,0.4763857126235962
128.0,0.4375,0.4505101144313812
129.0,0.5,0.4152643084526062
130.0,0.41796875,0.4644187390804291
131.0,0.4140625,0.43444228172302246
132.0,0.4375,0.4483930766582489
133.0,0.47265625,0.38915953040122986
134.0,0.328125,0.380764901638031
135.0,0.52734375,0.382980614900589
136.0,0.45703125,0.40731823444366455
137.0,0.30859375,0.40207263827323914
138.0,0.40234375,0.45028039813041687
139.0,0.41796875,0.44166991114616394
140.0,0.37109375,0.43045371770858765
141.0,0.46484375,0.47359365224838257
142.0,0.33203125,0.42637354135513306
143.0,0.42578125,0.4721159040927887
144.0,0.48046875,0.45378896594047546
145.0,0.37890625,0.5038976669311523
146.0,0.48046875,0.5208241939544678
147.0,0.39453125,0.5082236528396606
148.0,0.46484375,0.4972444474697113
149.0,0.46484375,0.5058996081352234
150.0,0.40234375,0.47416648268699646
151.0,0.515625,0.47582346200942993
152.0,0.3359375,0.552256166934967
153.0,0.3125,0.4888843894004822
154.0,0.46875,0.4993857741355896
155.0,0.41796875,0.5198114514350891
156.0,0.53125,0.5062914490699768
157.0,0.5703125,0.47688978910446167
158.0,0.46875,0.4491170644760132
159.0,0.4296875,0.472603976726532
160.0,0.44140625,0.47167080640792847
161.0,0.49609375,0.4575878381729126
162.0,0.55078125,0.4308786988258362
163.0,0.44921875,0.4348471164703369
164.0,0.51171875,0.46195486187934875
165.0,0.55859375,0.3955037593841553
166.0,0.5,0.4378064274787903
167.0,0.57421875,0.39840883016586304
168.0,0.421875,0.4068017899990082
169.0,0.3984375,0.4388492703437805
170.0,0.37109375,0.4356950521469116
171.0,0.40234375,0.3657565712928772
172.0,0.40234375,0.4199002683162689
173.0,0.5234375,0.42949405312538147
174.0,0.53515625,0.41920652985572815
175.0,0.5546875,0.3934388756752014
176.0,0.453125,0.4408840835094452
177.0,0.58984375,0.4169759154319763
178.0,0.58984375,0.4450082778930664
179.0,0.52734375,0.49254509806632996
180.0,0.359375,0.5151073336601257
181.0,0.40234375,0.48925551772117615
182.0,0.40234375,0.45219147205352783
183.0,0.5234375,0.4647482931613922
184.0,0.59765625,0.43557462096214294
185.0,0.515625,0.4522332549095154
186.0,0.51171875,0.4537142217159271
187.0,0.48828125,0.4833688735961914
188.0,0.64453125,0.47189539670944214
189.0,0.48828125,0.5003560185432434
190.0,0.5078125,0.5197440981864929
191.0,0.51953125,0.5022803544998169
192.0,0.5,0.48431557416915894
193.0,0.5234375,0.48049619793891907
194.0,0.38671875,0.5377142429351807
195.0,0.47265625,0.5038338303565979
196.0,0.4296875,0.487630158662796
197.0,0.421875,0.4733680784702301
198.0,0.6484375,0.4391416609287262
199.0,0.515625,0.4131249189376831
200.0,0.52734375,0.5059601664543152
201.0,0.58984375,0.44120630621910095
202.0,0.55859375,0.44208940863609314
203.0,0.46875,0.47524309158325195
204.0,0.58984375,0.4906799793243408
205.0,0.484375,0.46664875745773315
206.0,0.5078125,0.44976890087127686
207.0,0.515625,0.4803674519062042
208.0,0.44140625,0.46324989199638367
209.0,0.4609375,0.4832446575164795
210.0,0.4296875,0.4818958342075348
211.0,0.5234375,0.4372085630893707
212.0,0.57421875,0.4568212032318115
213.0,0.44921875,0.47226768732070923
214.0,0.34765625,0.46285125613212585
215.0,0.43359375,0.485409677028656
216.0,0.515625,0.5140530467033386
217.0,0.5703125,0.4682976305484772
218.0,0.55078125,0.47558486461639404
219.0,0.5234375,0.49781176447868347
220.0,0.60546875,0.41350632905960083
221.0,0.515625,0.4824066758155823
222.0,0.49609375,0.4753151535987854
223.0,0.51171875,0.5056403875350952
224.0,0.43359375,0.4751357436180115
225.0,0.54296875,0.47014161944389343
226.0,0.46875,0.4842525124549866
227.0,0.484375,0.49811410903930664
228.0,0.67578125,0.486689954996109
229.0,0.4609375,0.5166605710983276
230.0,0.51953125,0.4996139109134674
231.0,0.46484375,0.5086944103240967
232.0,0.5546875,0.44191649556159973
233.0,0.48046875,0.4520079791545868
234.0,0.578125,0.440059632062912
235.0,0.56640625,0.43640485405921936
236.0,0.44921875,0.44800257682800293
237.0,0.5703125,0.43487033247947693
238.0,0.53125,0.4144503176212311
239.0,0.53125,0.4387799799442291
240.0,0.5,0.44619321823120117
241.0,0.66796875,0.39776086807250977
242.0,0.62109375,0.42459022998809814
243.0,0.46484375,0.3975611627101898
244.0,0.52734375,0.4391250014305115
245.0,0.484375,0.4158487021923065
246.0,0.5078125,0.4230489134788513
247.0,0.48046875,0.43702971935272217
248.0,0.53125,0.4263945519924164
249.0,0.5234375,0.4768683612346649
250.0,0.51953125,0.4692879319190979
251.0,0.53125,0.45088356733322144
252.0,0.48828125,0.4893142879009247
253.0,0.58203125,0.44807276129722595
254.0,0.61328125,0.4713853597640991
255.0,0.48828125,0.4125639498233795
256.0,0.65625,0.5001240968704224
257.0,0.57421875,0.4466662108898163
258.0,0.5078125,0.4886370003223419
259.0,0.5546875,0.4416806995868683
260.0,0.51953125,0.45607057213783264
261.0,0.5078125,0.44840604066848755
262.0,0.4453125,0.4692232310771942
263.0,0.5703125,0.43319037556648254
264.0,0.4609375,0.49083957076072693
265.0,0.453125,0.43121474981307983
266.0,0.4609375,0.441213995218277
267.0,0.52734375,0.4226428270339966
268.0,0.47265625,0.42123275995254517
269.0,0.43359375,0.4003298282623291
270.0,0.51171875,0.4048708975315094
271.0,0.515625,0.4107930362224579
272.0,0.4765625,0.42204713821411133
273.0,0.65234375,0.3938617408275604
274.0,0.52734375,0.4011184275150299
275.0,0.5,0.42431896924972534
276.0,0.484375,0.42645764350891113
277.0,0.5078125,0.4595952332019806
278.0,0.42578125,0.4682331681251526
279.0,0.55078125,0.47415027022361755
280.0,0.64453125,0.46014803647994995
281.0,0.5,0.511815071105957
282.0,0.546875,0.4534434974193573
283.0,0.578125,0.5202490091323853
284.0,0.3125,0.5397508144378662
285.0,0.54296875,0.501430869102478
286.0,0.50390625,0.5053846836090088
287.0,0.69140625,0.4818060100078583
288.0,0.6015625,0.48443180322647095
289.0,0.59765625,0.49579063057899475
290.0,0.4140625,0.5489189624786377
291.0,0.44921875,0.5420209765434265
292.0,0.61328125,0.4400918781757355
293.0,0.54296875,0.4852346181869507
294.0,0.62109375,0.45050185918807983
295.0,0.55078125,0.4386110007762909
296.0,0.6640625,0.4358682334423065
297.0,0.41015625,0.4438377916812897
298.0,0.48828125,0.4124578833580017
299.0,0.421875,0.4391666650772095
300.0,0.515625,0.41294264793395996
301.0,0.4609375,0.45691707730293274
302.0,0.47265625,0.4326655864715576
303.0,0.66796875,0.3705352544784546
304.0,0.55859375,0.4029625952243805
305.0,0.484375,0.39125946164131165
306.0,0.578125,0.4342325031757355
307.0,0.55859375,0.3995587229728699
308.0,0.4765625,0.3727406859397888
309.0,0.5,0.46170899271965027
310.0,0.6328125,0.40625816583633423
311.0,0.50390625,0.4724220931529999
312.0,0.578125,0.46792280673980713
313.0,0.40234375,0.49149706959724426
314.0,0.51953125,0.42789050936698914
315.0,0.5078125,0.4380919635295868
316.0,0.48046875,0.4306183457374573
317.0,0.5546875,0.44479820132255554
318.0,0.49609375,0.4687535762786865
319.0,0.5625,0.4055130183696747
320.0,0.6328125,0.4611823260784149
321.0,0.5390625,0.43914705514907837
322.0,0.57421875,0.3873317837715149
323.0,0.484375,0.41088205575942993
324.0,0.5625,0.4012315571308136
325.0,0.63671875,0.39055564999580383
326.0,0.51953125,0.3947691321372986
327.0,0.50390625,0.4176200032234192
328.0,0.5625,0.39992210268974304
329.0,0.62890625,0.39276859164237976
330.0,0.47265625,0.42640846967697144
331.0,0.3984375,0.41058361530303955
332.0,0.5390625,0.45433828234672546
333.0,0.5625,0.44180062413215637
334.0,0.453125,0.4320985674858093
335.0,0.5234375,0.5009664297103882
336.0,0.5859375,0.4583384692668915
337.0,0.51171875,0.4854138493537903
338.0,0.47265625,0.5187781453132629
339.0,0.51171875,0.4968816339969635
340.0,0.40234375,0.47361958026885986
341.0,0.5625,0.45081859827041626
342.0,0.70703125,0.42775899171829224
343.0,0.5234375,0.4514888525009155
344.0,0.609375,0.44753822684288025
345.0,0.49609375,0.4321693778038025
346.0,0.5078125,0.4343445301055908
347.0,0.41015625,0.4603275954723358
348.0,0.5234375,0.4420795440673828
349.0,0.421875,0.4418042302131653
350.0,0.54296875,0.43843692541122437
351.0,0.66015625,0.42387446761131287
352.0,0.5703125,0.4478720426559448
353.0,0.5234375,0.43335336446762085
354.0,0.6171875,0.45417076349258423
355.0,0.52734375,0.46155768632888794
356.0,0.58203125,0.5023306012153625
357.0,0.58203125,0.49222418665885925
358.0,0.49609375,0.5014955997467041
359.0,0.69140625,0.5065047740936279
360.0,0.51953125,0.5024794340133667
361.0,0.484375,0.4821356534957886
362.0,0.53125,0.5372743606567383
363.0,0.63671875,0.49776560068130493
364.0,0.53515625,0.5060348510742188
365.0,0.55859375,0.46677204966545105
366.0,0.59375,0.4572490155696869
367.0,0.47265625,0.5220368504524231
368.0,0.625,0.4464479684829712
369.0,0.6484375,0.4520435631275177
370.0,0.5859375,0.48858723044395447
371.0,0.546875,0.45408350229263306
372.0,0.55078125,0.4838760793209076
373.0,0.39453125,0.4815996289253235
374.0,0.5703125,0.4238394498825073
375.0,0.5859375,0.4087459146976471
376.0,0.6484375,0.4421454966068268
377.0,0.6171875,0.4289187490940094
378.0,0.41796875,0.48884791135787964
379.0,0.67578125,0.40589264035224915
380.0,0.46484375,0.45058557391166687
381.0,0.5,0.43151190876960754
382.0,0.6171875,0.41116490960121155
383.0,0.6953125,0.41699281334877014
384.0,0.7109375,0.3663291931152344
385.0,0.546875,0.41007113456726074
386.0,0.6171875,0.38902801275253296
387.0,0.703125,0.3971171975135803
388.0,0.609375,0.3804436922073364
389.0,0.4609375,0.37459003925323486
390.0,0.47265625,0.43067458271980286
391.0,0.57421875,0.35374748706817627
392.0,0.41796875,0.4104849696159363
393.0,0.5234375,0.379162073135376
394.0,0.58203125,0.4088658094406128
395.0,0.53515625,0.42294833064079285
396.0,0.58203125,0.41362351179122925
397.0,0.54296875,0.3976742625236511
398.0,0.546875,0.4442131817340851
399.0,0.46875,0.4173184633255005
400.0,0.54296875,0.43108442425727844
401.0,0.5234375,0.4155656397342682
402.0,0.6875,0.4106770157814026
403.0,0.51953125,0.4598624110221863
404.0,0.5390625,0.43599793314933777
405.0,0.6015625,0.48051851987838745
406.0,0.5234375,0.4472995102405548
407.0,0.48046875,0.47029057145118713
408.0,0.67578125,0.40603259205818176
409.0,0.4765625,0.4661933183670044
410.0,0.39453125,0.46703779697418213
411.0,0.49609375,0.440301775932312
412.0,0.48046875,0.48324263095855713
413.0,0.63671875,0.42841196060180664
414.0,0.46484375,0.4986419975757599
415.0,0.625,0.4694128930568695
416.0,0.51171875,0.5575968623161316
417.0,0.6484375,0.49834978580474854
418.0,0.51171875,0.5046620965003967
419.0,0.40234375,0.46673181653022766
420.0,0.59765625,0.4923152029514313
421.0,0.54296875,0.5025461316108704
422.0,0.52734375,0.5396276116371155
423.0,0.51171875,0.5130992531776428
424.0,0.51953125,0.5602478981018066
425.0,0.44140625,0.5510590672492981
426.0,0.49609375,0.5397323369979858
427.0,0.49609375,0.5030879974365234
428.0,0.58984375,0.5139780044555664
429.0,0.47265625,0.5800773501396179
430.0,0.59375,0.5279192924499512
431.0,0.58203125,0.5015471577644348
432.0,0.515625,0.508805513381958
433.0,0.5,0.49483221769332886
434.0,0.63671875,0.4261528551578522
435.0,0.453125,0.5001180768013
436.0,0.51953125,0.4480634331703186
437.0,0.53125,0.4757930636405945
438.0,0.55859375,0.48557621240615845
439.0,0.48828125,0.49746018648147583
440.0,0.59765625,0.5345616340637207
441.0,0.66015625,0.4789310693740845
442.0,0.59375,0.5069257616996765
443.0,0.51171875,0.5098769664764404
444.0,0.546875,0.4403441846370697
445.0,0.4140625,0.5071094632148743
446.0,0.53125,0.45120808482170105
447.0,0.58203125,0.42935773730278015
448.0,0.5625,0.4338516592979431
449.0,0.578125,0.46693500876426697
450.0,0.56640625,0.46753647923469543
451.0,0.6015625,0.4668462574481964
452.0,0.640625,0.4018681049346924
453.0,0.5703125,0.4160553812980652
454.0,0.57421875,0.42793047428131104
455.0,0.50390625,0.4078684449195862
456.0,0.578125,0.4150192141532898
457.0,0.57421875,0.43062683939933777
458.0,0.6328125,0.44000160694122314
459.0,0.734375,0.4492775499820709
460.0,0.4765625,0.5118155479431152
461.0,0.6015625,0.48327627778053284
462.0,0.52734375,0.4403854310512543
463.0,0.5234375,0.5067460536956787
464.0,0.53125,0.4892267882823944
465.0,0.5625,0.49693605303764343
466.0,0.453125,0.5003992915153503
467.0,0.48828125,0.45914316177368164
468.0,0.66015625,0.49103429913520813
469.0,0.56640625,0.489022821187973
470.0,0.546875,0.4933313727378845
471.0,0.6796875,0.5029270648956299
472.0,0.6796875,0.4687076508998871
473.0,0.46484375,0.4952443242073059
474.0,0.546875,0.5029629468917847
475.0,0.58203125,0.5137998461723328
476.0,0.6171875,0.49533504247665405
477.0,0.734375,0.4808776080608368
478.0,0.56640625,0.5538010597229004
479.0,0.54296875,0.5303300619125366
480.0,0.578125,0.4962945580482483
481.0,0.62890625,0.5112172961235046
482.0,0.6171875,0.5323711633682251
483.0,0.58984375,0.568004310131073
484.0,0.625,0.5090488195419312
485.0,0.53125,0.543686032295227
486.0,0.44140625,0.5429798364639282
487.0,0.63671875,0.509841799736023
488.0,0.56640625,0.525650143623352
489.0,0.390625,0.5774254202842712
490.0,0.65625,0.5185703635215759
491.0,0.58203125,0.5388291478157043
492.0,0.5078125,0.5771968960762024
493.0,0.53125,0.551975667476654
494.0,0.578125,0.5741868019104004
495.0,0.72265625,0.5839816331863403
496.0,0.61328125,0.6301935911178589
497.0,0.57421875,0.5459659099578857
498.0,0.5625,0.6080487370491028
499.0,0.5859375,0.5845478773117065
500.0,0.54296875,0.6733942031860352


==> plots/data/numina_smol_neg.csv <==
step,reward
1.0,0.015625
2.0,0.0234375
3.0,0.03125
4.0,0.00390625
5.0,0.0
6.0,0.01953125
7.0,0.00390625
8.0,0.05078125
9.0,0.03125
10.0,0.01171875
11.0,0.01953125
12.0,0.0234375
13.0,0.015625
14.0,0.0390625
15.0,0.0234375
16.0,0.02734375
17.0,0.0078125
18.0,0.02734375
19.0,0.0078125
20.0,0.0078125
21.0,0.0234375
22.0,0.0859375
23.0,0.03125
24.0,0.046875
25.0,0.046875
26.0,0.0625
27.0,0.03125
28.0,0.046875
29.0,0.1015625
30.0,0.05078125
31.0,0.05859375
32.0,0.07421875
33.0,0.1640625
34.0,0.1015625
35.0,0.09765625
36.0,0.1015625
37.0,0.1640625
38.0,0.1796875
39.0,0.21484375
40.0,0.28125
41.0,0.2109375
42.0,0.37109375
43.0,0.25390625
44.0,0.3359375
45.0,0.3203125
46.0,0.48828125
47.0,0.35546875
48.0,0.3828125
49.0,0.328125
50.0,0.46875
51.0,0.3828125
52.0,0.421875
53.0,0.390625
54.0,0.3359375
55.0,0.42578125
56.0,0.3203125
57.0,0.5078125
58.0,0.34375
59.0,0.484375
60.0,0.44140625
61.0,0.4140625
62.0,0.4921875
63.0,0.43359375
64.0,0.46484375
65.0,0.4296875
66.0,0.36328125
67.0,0.359375
68.0,0.453125
69.0,0.375
70.0,0.33984375
71.0,0.44140625
72.0,0.4921875
73.0,0.3984375
74.0,0.40625
75.0,0.48828125
76.0,0.50390625
77.0,0.48046875
78.0,0.3046875
79.0,0.5234375
80.0,0.49609375
81.0,0.47265625
82.0,0.43359375
83.0,0.50390625
84.0,0.46484375
85.0,0.61328125
86.0,0.546875
87.0,0.5078125
88.0,0.45703125
89.0,0.62109375
90.0,0.56640625
91.0,0.49609375
92.0,0.453125
93.0,0.515625
94.0,0.578125
95.0,0.453125
96.0,0.5234375
97.0,0.3125
98.0,0.359375
99.0,0.35546875
100.0,0.3515625
101.0,0.375
102.0,0.38671875
103.0,0.4453125
104.0,0.32421875
105.0,0.41015625
106.0,0.4296875
107.0,0.35546875
108.0,0.37890625
109.0,0.36328125
110.0,0.390625
111.0,0.453125
112.0,0.41796875
113.0,0.4296875
114.0,0.4921875
115.0,0.47265625
116.0,0.41015625
117.0,0.44140625
118.0,0.58984375
119.0,0.53515625
120.0,0.38671875
121.0,0.34765625
122.0,0.5859375
123.0,0.41796875
124.0,0.45703125
125.0,0.5859375
126.0,0.484375
127.0,0.56640625
128.0,0.5234375
129.0,0.55078125
130.0,0.4375
131.0,0.4375
132.0,0.453125
133.0,0.58984375
134.0,0.3515625
135.0,0.58203125
136.0,0.51953125
137.0,0.3125
138.0,0.4453125
139.0,0.44921875
140.0,0.421875
141.0,0.5234375
142.0,0.34765625
143.0,0.44140625
144.0,0.43359375
145.0,0.359375
146.0,0.4765625
147.0,0.40625
148.0,0.4609375
149.0,0.4140625
150.0,0.44140625
151.0,0.52734375
152.0,0.3515625
153.0,0.3359375
154.0,0.47265625
155.0,0.4609375
156.0,0.5625
157.0,0.61328125
158.0,0.48046875
159.0,0.46484375
160.0,0.4375
161.0,0.52734375
162.0,0.59765625
163.0,0.47265625
164.0,0.484375
165.0,0.6015625
166.0,0.5703125
167.0,0.57421875
168.0,0.44921875
169.0,0.40625
170.0,0.37109375
171.0,0.3984375
172.0,0.4296875
173.0,0.5859375
174.0,0.50390625
175.0,0.515625
176.0,0.45703125
177.0,0.56640625
178.0,0.51171875
179.0,0.515625
180.0,0.34765625
181.0,0.40625
182.0,0.40625
183.0,0.5
184.0,0.67578125
185.0,0.53515625
186.0,0.515625
187.0,0.53515625
188.0,0.66015625
189.0,0.49609375
190.0,0.54296875
191.0,0.50390625
192.0,0.546875
193.0,0.50390625
194.0,0.48046875
195.0,0.46875
196.0,0.38671875
197.0,0.40234375
198.0,0.61328125
199.0,0.5390625
200.0,0.5703125
201.0,0.59375
202.0,0.546875
203.0,0.4609375
204.0,0.609375
205.0,0.484375
206.0,0.5234375
207.0,0.5
208.0,0.47265625
209.0,0.46875
210.0,0.46484375
211.0,0.50390625
212.0,0.57421875
213.0,0.4921875
214.0,0.3828125
215.0,0.46484375
216.0,0.53515625
217.0,0.609375
218.0,0.54296875
219.0,0.53125
220.0,0.55859375
221.0,0.5546875
222.0,0.55859375
223.0,0.55859375
224.0,0.41015625
225.0,0.56640625
226.0,0.46484375
227.0,0.53515625
228.0,0.67578125
229.0,0.45703125
230.0,0.56640625
231.0,0.515625
232.0,0.58984375
233.0,0.55078125
234.0,0.6015625
235.0,0.5546875
236.0,0.47265625
237.0,0.51171875
238.0,0.53125
239.0,0.55078125
240.0,0.48046875
241.0,0.58984375
242.0,0.62890625
243.0,0.49609375
244.0,0.5390625
245.0,0.50390625
246.0,0.515625
247.0,0.0390625
248.0,0.0
249.0,0.0
250.0,0.0
251.0,0.0
252.0,0.0
253.0,0.0
254.0,0.0
255.0,0.0
256.0,0.0
257.0,0.0
258.0,0.0
259.0,0.0
260.0,0.0
261.0,0.0
262.0,0.0
263.0,0.0
264.0,0.0
265.0,0.0
266.0,0.00390625
267.0,0.0


==> plots/data/numina_smol_neg_challenger.csv <==
step,reward,entropy
1.0,0.0,0.506503701210022
2.0,0.0,0.5397096872329712
3.0,0.02734375,0.5128796696662903
4.0,0.01171875,0.5399415493011475
5.0,0.0,0.5559142827987671
6.0,0.0078125,0.46394574642181396
7.0,0.01171875,0.4088391065597534
8.0,0.0703125,0.38881799578666687
9.0,0.046875,0.3511570394039154
10.0,0.0546875,0.2681673765182495
11.0,0.046875,0.2669832408428192
12.0,0.0625,0.19671718776226044
13.0,0.03515625,0.19193603098392487
14.0,0.05859375,0.1675398349761963
15.0,0.0546875,0.1172509491443634
16.0,0.05078125,0.10347665101289749
17.0,0.0234375,0.08763087540864944
18.0,0.0625,0.06278704851865768
19.0,0.0859375,0.06586415320634842
20.0,0.06640625,0.07983533293008804
21.0,0.109375,0.062276486307382584
22.0,0.14453125,0.06538866460323334
23.0,0.1015625,0.06501246988773346
24.0,0.09765625,0.05626172572374344
25.0,0.05859375,0.06084711104631424
26.0,0.1640625,0.04675570875406265
27.0,0.11328125,0.046093136072158813
28.0,0.0625,0.07306303828954697
29.0,0.1484375,0.038221705704927444
30.0,0.12109375,0.03634732589125633
31.0,0.0546875,0.03990939259529114
32.0,0.0703125,0.03497838228940964
33.0,0.171875,0.025361960753798485
34.0,0.0390625,0.01957697607576847
35.0,0.05078125,0.01804983615875244
36.0,0.01171875,0.0137474425137043
37.0,0.0390625,0.011638863943517208
38.0,0.00390625,0.016751453280448914
39.0,0.02734375,0.01647352986037731
40.0,0.0234375,0.015931500121951103
41.0,0.0078125,0.01111195795238018
42.0,0.015625,0.02181801199913025
43.0,0.01171875,0.017270229756832123
44.0,0.0078125,0.013509527780115604
45.0,0.00390625,0.008592312224209309
46.0,0.01171875,0.012117994949221611
47.0,0.00390625,0.01282726600766182
48.0,0.00390625,0.00911753997206688
49.0,0.0,0.011035842821002007
50.0,0.0078125,0.007018854841589928
51.0,0.0,0.007549277972429991
52.0,0.0078125,0.007103286683559418
53.0,0.00390625,0.0076325624249875546
54.0,0.0,0.006751142907887697
55.0,0.0,0.007620708085596561
56.0,0.00390625,0.010647302493453026
57.0,0.0,0.007569406181573868
58.0,0.0,0.007277827709913254
59.0,0.0,0.006865560542792082
60.0,0.0078125,0.006615006364881992


==> plots/data/numina_smol_neg_favorite.csv <==
step,reward,entropy
1.0,0.01171875,0.49073266983032227
2.0,0.00390625,0.5837133526802063
3.0,0.01953125,0.5599967241287231
4.0,0.0,0.628360390663147
5.0,0.00390625,0.7294025421142578
6.0,0.01953125,0.6877295970916748
7.0,0.00390625,0.7296029329299927
8.0,0.0234375,0.8219732046127319
9.0,0.0078125,0.8712980151176453
10.0,0.01953125,0.9110133051872253
11.0,0.01953125,1.0675989389419556
12.0,0.03125,1.2437801361083984
13.0,0.0,1.6689107418060303
14.0,0.00390625,2.711083173751831
15.0,0.0,3.969527244567871
16.0,0.0,5.637800693511963
17.0,0.0,6.581508636474609
18.0,0.0,6.768345832824707
19.0,0.0,7.025305271148682
20.0,0.0,6.76231575012207
21.0,0.0,7.1268696784973145
22.0,0.0,6.963290691375732
23.0,0.0,7.056082248687744
24.0,0.0,6.862700462341309
25.0,0.0,7.0748114585876465
26.0,0.0,7.0487213134765625
27.0,0.0,7.23029088973999
28.0,0.0,7.085374355316162
29.0,0.0,7.129838466644287
30.0,0.0,6.985339164733887
31.0,0.0,7.104122638702393
32.0,0.0,6.921634674072266
33.0,0.0,7.252771854400635
34.0,0.0,7.114491939544678
35.0,0.0,6.921767711639404
36.0,0.0,7.273735523223877
37.0,0.0,7.069122314453125
38.0,0.0,6.92529821395874
39.0,0.0,7.148983955383301
40.0,0.0,7.260569095611572
41.0,0.0,6.794796466827393
42.0,0.0,6.91268253326416
43.0,0.0,7.266635894775391
44.0,0.0,7.232831001281738
45.0,0.0,6.715476989746094
46.0,0.0,6.905200004577637
47.0,0.0,7.1278533935546875
48.0,0.0,7.102397918701172
49.0,0.0,7.097604274749756
50.0,0.0,7.1014862060546875
51.0,0.0,6.973824501037598
52.0,0.0,7.131861686706543
53.0,0.0,7.300612449645996
54.0,0.0,6.990559101104736


==> plots/data/numina_smol_pos.csv <==
step,reward
1.0,0.0078125
2.0,0.015625
3.0,0.03125
4.0,0.0
5.0,0.0
6.0,0.01171875
7.0,0.01171875
8.0,0.0390625
9.0,0.02734375
10.0,0.03125
11.0,0.0390625
12.0,0.046875
13.0,0.01171875
14.0,0.05078125
15.0,0.046875
16.0,0.03515625
17.0,0.04296875
18.0,0.05078125
19.0,0.03515625
20.0,0.01953125
21.0,0.0703125
22.0,0.1171875
23.0,0.05859375
24.0,0.0859375
25.0,0.08984375
26.0,0.1484375
27.0,0.13671875
28.0,0.08984375
29.0,0.2265625
30.0,0.19921875
31.0,0.1640625
32.0,0.28515625
33.0,0.421875
34.0,0.24609375
35.0,0.30078125
36.0,0.3359375
37.0,0.40234375
38.0,0.29296875
39.0,0.3984375
40.0,0.4140625
41.0,0.3046875
42.0,0.47265625
43.0,0.37109375
44.0,0.3984375
45.0,0.36328125
46.0,0.578125
47.0,0.4375
48.0,0.44140625
49.0,0.3515625
50.0,0.52734375
51.0,0.42578125
52.0,0.484375
53.0,0.484375
54.0,0.39453125
55.0,0.4453125
56.0,0.34375
57.0,0.546875
58.0,0.37109375
59.0,0.53515625
60.0,0.44140625
61.0,0.4296875
62.0,0.51953125
63.0,0.515625
64.0,0.48046875
65.0,0.5
66.0,0.359375
67.0,0.4296875
68.0,0.53515625
69.0,0.3828125
70.0,0.34375
71.0,0.40625
72.0,0.5078125
73.0,0.44921875
74.0,0.46484375
75.0,0.515625
76.0,0.578125
77.0,0.47265625
78.0,0.3203125
79.0,0.51953125
80.0,0.484375
81.0,0.44921875
82.0,0.41015625
83.0,0.515625
84.0,0.49609375
85.0,0.6328125
86.0,0.5703125
87.0,0.49609375
88.0,0.4921875
89.0,0.62109375
90.0,0.5859375
91.0,0.5390625
92.0,0.50390625
93.0,0.5390625
94.0,0.65625
95.0,0.4609375
96.0,0.5390625
97.0,0.40234375
98.0,0.53515625
99.0,0.5234375
100.0,0.58203125
101.0,0.4921875
102.0,0.5546875
103.0,0.625
104.0,0.375
105.0,0.4921875
106.0,0.515625
107.0,0.3984375
108.0,0.4296875
109.0,0.4609375
110.0,0.5234375
111.0,0.55078125
112.0,0.44921875
113.0,0.4765625
114.0,0.51171875
115.0,0.48046875
116.0,0.42578125
117.0,0.47265625
118.0,0.62109375
119.0,0.54296875
120.0,0.46484375
121.0,0.3984375
122.0,0.55078125
123.0,0.44140625
124.0,0.51953125
125.0,0.6015625
126.0,0.546875
127.0,0.59765625
128.0,0.55078125
129.0,0.59765625
130.0,0.49609375
131.0,0.5078125
132.0,0.48046875
133.0,0.57421875
134.0,0.484375
135.0,0.578125
136.0,0.58984375
137.0,0.4140625
138.0,0.4921875
139.0,0.46484375
140.0,0.4140625
141.0,0.52734375
142.0,0.3828125
143.0,0.48828125
144.0,0.50390625
145.0,0.421875
146.0,0.4921875
147.0,0.4765625
148.0,0.5078125
149.0,0.484375
150.0,0.4765625
151.0,0.578125
152.0,0.39453125
153.0,0.39453125
154.0,0.5
155.0,0.4453125
156.0,0.6015625
157.0,0.6328125
158.0,0.47265625
159.0,0.5
160.0,0.51953125
161.0,0.55859375
162.0,0.6015625
163.0,0.42578125
164.0,0.578125
165.0,0.6171875
166.0,0.58203125
167.0,0.578125
168.0,0.47265625
169.0,0.43359375
170.0,0.41796875
171.0,0.4609375
172.0,0.44921875
173.0,0.578125
174.0,0.5546875
175.0,0.5234375
176.0,0.53515625
177.0,0.60546875
178.0,0.578125
179.0,0.515625
180.0,0.39453125
181.0,0.3671875
182.0,0.37890625
183.0,0.515625
184.0,0.69140625
185.0,0.5546875
186.0,0.5078125
187.0,0.52734375
188.0,0.66015625
189.0,0.484375
190.0,0.53125
191.0,0.5078125
192.0,0.51953125
193.0,0.58203125
194.0,0.46875
195.0,0.4140625
196.0,0.4609375
197.0,0.4765625
198.0,0.62890625
199.0,0.52734375
200.0,0.57421875
201.0,0.62109375
202.0,0.5703125
203.0,0.48046875
204.0,0.609375
205.0,0.484375
206.0,0.5703125
207.0,0.53515625
208.0,0.49609375
209.0,0.48046875
210.0,0.46484375
211.0,0.5078125
212.0,0.59375
213.0,0.48046875
214.0,0.37890625
215.0,0.43359375
216.0,0.625
217.0,0.60546875
218.0,0.57421875
219.0,0.55078125
220.0,0.57421875
221.0,0.5625
222.0,0.5234375
223.0,0.5390625
224.0,0.421875
225.0,0.62109375
226.0,0.45703125
227.0,0.54296875
228.0,0.68359375
229.0,0.4375
230.0,0.50390625
231.0,0.5078125
232.0,0.625
233.0,0.5390625
234.0,0.65234375
235.0,0.5859375
236.0,0.51171875
237.0,0.5390625
238.0,0.546875
239.0,0.5703125
240.0,0.546875
241.0,0.6484375
242.0,0.6015625
243.0,0.53125
244.0,0.5703125
245.0,0.515625
246.0,0.5
247.0,0.5078125
248.0,0.55078125
249.0,0.5703125
250.0,0.53125
251.0,0.5546875
252.0,0.5390625
253.0,0.640625
254.0,0.63671875
255.0,0.5234375
256.0,0.65234375
257.0,0.59375
258.0,0.578125
259.0,0.54296875
260.0,0.54296875
261.0,0.55078125
262.0,0.41796875
263.0,0.5703125
264.0,0.48828125
265.0,0.49609375
266.0,0.5
267.0,0.6015625
268.0,0.515625
269.0,0.47265625
270.0,0.50390625
271.0,0.578125
272.0,0.47265625
273.0,0.609375
274.0,0.56640625
275.0,0.484375
276.0,0.4765625
277.0,0.54296875
278.0,0.421875
279.0,0.5625
280.0,0.6640625
281.0,0.49609375
282.0,0.51953125
283.0,0.546875
284.0,0.35546875
285.0,0.5625
286.0,0.5546875
287.0,0.63671875
288.0,0.546875
289.0,0.58984375
290.0,0.44140625
291.0,0.47265625
292.0,0.5859375
293.0,0.55078125
294.0,0.58203125
295.0,0.49609375
296.0,0.609375
297.0,0.40625
298.0,0.484375
299.0,0.46484375
300.0,0.5
301.0,0.484375
302.0,0.4140625
303.0,0.625
304.0,0.53515625
305.0,0.484375
306.0,0.53515625
307.0,0.546875
308.0,0.53515625
309.0,0.49609375
310.0,0.59375
311.0,0.4453125
312.0,0.5078125
313.0,0.421875
314.0,0.51171875
315.0,0.5234375
316.0,0.4375
317.0,0.55859375
318.0,0.44140625
319.0,0.57421875
320.0,0.6171875
321.0,0.48828125
322.0,0.58203125
323.0,0.453125
324.0,0.5859375
325.0,0.6015625
326.0,0.5
327.0,0.48828125
328.0,0.5625
329.0,0.6328125
330.0,0.453125
331.0,0.4453125
332.0,0.515625
333.0,0.5546875
334.0,0.41015625
335.0,0.5
336.0,0.515625
337.0,0.453125
338.0,0.48046875
339.0,0.49609375
340.0,0.42578125
341.0,0.53515625
342.0,0.69921875
343.0,0.44921875
344.0,0.515625
345.0,0.3984375
346.0,0.4453125
347.0,0.3515625
348.0,0.4296875
349.0,0.39453125
350.0,0.4765625
351.0,0.58984375
352.0,0.50390625
353.0,0.44140625
354.0,0.50390625
355.0,0.48046875
356.0,0.52734375
357.0,0.51953125
358.0,0.4375
359.0,0.49609375
360.0,0.35546875
361.0,0.4921875
362.0,0.44921875
363.0,0.5234375
364.0,0.4921875
365.0,0.48046875
366.0,0.48046875
367.0,0.3671875
368.0,0.51953125
369.0,0.546875
370.0,0.56640625
371.0,0.45703125
372.0,0.5078125
373.0,0.359375
374.0,0.48828125
375.0,0.57421875
376.0,0.60546875
377.0,0.5859375
378.0,0.47265625
379.0,0.59765625
380.0,0.4609375
381.0,0.5546875
382.0,0.55859375
383.0,0.6640625
384.0,0.6484375
385.0,0.53515625
386.0,0.63671875
387.0,0.69140625
388.0,0.57421875
389.0,0.39453125
390.0,0.453125
391.0,0.5078125
392.0,0.43359375
393.0,0.51171875
394.0,0.5390625
395.0,0.51171875
396.0,0.58203125
397.0,0.5703125
398.0,0.5546875
399.0,0.453125
400.0,0.515625
401.0,0.51953125
402.0,0.65234375
403.0,0.4921875
404.0,0.5703125
405.0,0.59375
406.0,0.53125
407.0,0.484375
408.0,0.65234375
409.0,0.45703125
410.0,0.39453125
411.0,0.42578125
412.0,0.49609375
413.0,0.6015625
414.0,0.46875
415.0,0.5625
416.0,0.48828125
417.0,0.640625
418.0,0.46484375
419.0,0.40234375
420.0,0.578125
421.0,0.5703125
422.0,0.5078125
423.0,0.484375
424.0,0.4765625
425.0,0.453125
426.0,0.46484375
427.0,0.5078125
428.0,0.58984375
429.0,0.47265625
430.0,0.5625
431.0,0.5078125
432.0,0.51953125
433.0,0.51171875
434.0,0.62109375
435.0,0.46484375
436.0,0.5546875
437.0,0.5078125
438.0,0.57421875
439.0,0.546875
440.0,0.5234375
441.0,0.66796875
442.0,0.58203125
443.0,0.54296875
444.0,0.55078125
445.0,0.36328125
446.0,0.546875
447.0,0.546875
448.0,0.5546875
449.0,0.5625
450.0,0.54296875
451.0,0.578125
452.0,0.61328125
453.0,0.5390625
454.0,0.53515625
455.0,0.484375
456.0,0.5390625
457.0,0.56640625
458.0,0.609375
459.0,0.68359375
460.0,0.484375
461.0,0.59375
462.0,0.5078125
463.0,0.484375
464.0,0.4921875
465.0,0.51171875
466.0,0.4375
467.0,0.44140625
468.0,0.58203125
469.0,0.52734375
470.0,0.5234375
471.0,0.64453125
472.0,0.59765625
473.0,0.44140625
474.0,0.50390625
475.0,0.55078125
476.0,0.55859375
477.0,0.640625
478.0,0.5390625
479.0,0.51171875
480.0,0.5078125
481.0,0.58984375
482.0,0.546875
483.0,0.5390625
484.0,0.52734375
485.0,0.4765625
486.0,0.40625
487.0,0.5078125
488.0,0.46875
489.0,0.4140625
490.0,0.59375
491.0,0.53125
492.0,0.50390625
493.0,0.51171875
494.0,0.59375
495.0,0.66796875
496.0,0.44921875
497.0,0.5078125
498.0,0.51171875
499.0,0.5078125
500.0,0.43359375


==> plots/data/numina_smol_pos_challenger.csv <==
step,reward,entropy
1.0,0.015625,0.4940803647041321
2.0,0.01171875,0.565682053565979
3.0,0.0234375,0.5256664752960205
4.0,0.00390625,0.5716555118560791
5.0,0.00390625,0.6290626525878906
6.0,0.0078125,0.6219518184661865
7.0,0.0,0.6213029623031616
8.0,0.03125,0.6392839550971985
9.0,0.01953125,0.6639679670333862
10.0,0.0078125,0.6185404658317566
11.0,0.015625,0.6869004964828491
12.0,0.01171875,0.6774395108222961
13.0,0.0078125,0.7548518776893616
14.0,0.01953125,0.8138101100921631
15.0,0.03125,0.8080438375473022
16.0,0.00390625,0.9843043684959412
17.0,0.015625,0.9423052668571472
18.0,0.03125,1.0600563287734985
19.0,0.01953125,1.3527599573135376
20.0,0.01171875,2.2960619926452637
21.0,0.00390625,4.381702423095703
22.0,0.0,7.02301549911499
23.0,0.0,7.449707508087158
24.0,0.0,7.4239606857299805
25.0,0.0,7.2932000160217285
26.0,0.0,7.3824357986450195
27.0,0.0,7.529102325439453
28.0,0.0,7.814540386199951
29.0,0.0,7.6071085929870605
30.0,0.0,7.742216110229492
31.0,0.0,7.330962657928467
32.0,0.0,7.501115798950195
33.0,0.0,7.597702503204346
34.0,0.0,7.664320468902588
35.0,0.0,7.642373085021973
36.0,0.0,7.725158214569092
37.0,0.0,7.525157451629639
38.0,0.0,7.504053115844727
39.0,0.0,7.438797950744629
40.0,0.0,7.553987979888916
41.0,0.0,7.700475215911865
42.0,0.0,7.578616619110107
43.0,0.0,7.484188079833984
44.0,0.0,7.76589298248291
45.0,0.0,7.802785873413086
46.0,0.0,7.624706745147705
47.0,0.0,7.7321953773498535
48.0,0.0,7.645648002624512
49.0,0.0,7.330599308013916
50.0,0.0,7.366092681884766
51.0,0.0,7.672149181365967
52.0,0.0,7.596189022064209
53.0,0.0,7.5799946784973145
54.0,0.0,7.401978015899658
55.0,0.0,7.6784491539001465
56.0,0.0,7.518014430999756
57.0,0.0,7.317368030548096
58.0,0.0,7.643735408782959
59.0,0.0,7.391172885894775
60.0,0.0,7.486655235290527


==> plots/data/numina_smol_pos_favorite.csv <==
step,reward,entropy
1.0,0.0078125,0.49027228355407715
2.0,0.01171875,0.5085033178329468
3.0,0.03125,0.5051890015602112
4.0,0.01953125,0.501506507396698
5.0,0.00390625,0.5175444483757019
6.0,0.01171875,0.38989773392677307
7.0,0.00390625,0.35967567563056946
8.0,0.0546875,0.3515070080757141
9.0,0.03125,0.3371977210044861
10.0,0.06640625,0.27466535568237305
11.0,0.05859375,0.2664024531841278
12.0,0.09375,0.2096925973892212
13.0,0.04296875,0.19747938215732574
14.0,0.078125,0.17277492582798004
15.0,0.07421875,0.13374267518520355
16.0,0.0703125,0.12197940051555634
17.0,0.03125,0.10514754056930542
18.0,0.09375,0.07722080498933792
19.0,0.109375,0.08140421658754349
20.0,0.05859375,0.07161854207515717
21.0,0.15234375,0.06038396432995796
22.0,0.15234375,0.058769676834344864
23.0,0.109375,0.05543641000986099
24.0,0.1484375,0.050554610788822174
25.0,0.171875,0.04630855843424797
26.0,0.2890625,0.04388546198606491
27.0,0.2421875,0.04349876940250397
28.0,0.15625,0.06000136211514473
29.0,0.3046875,0.03720146417617798
30.0,0.24609375,0.04277503862977028
31.0,0.1875,0.04340614005923271
32.0,0.19921875,0.039805278182029724
33.0,0.41015625,0.036243800073862076
34.0,0.20703125,0.03827143460512161
35.0,0.21484375,0.03417845442891121
36.0,0.265625,0.03297927603125572
37.0,0.33984375,0.034269943833351135
38.0,0.31640625,0.03018495813012123
39.0,0.24609375,0.03379382938146591
40.0,0.359375,0.03276157006621361
41.0,0.1953125,0.03744968771934509
42.0,0.34765625,0.030698515474796295
43.0,0.21484375,0.03661496192216873
44.0,0.2421875,0.03291570395231247
45.0,0.2421875,0.03488966077566147
46.0,0.36328125,0.03221926465630531
47.0,0.31640625,0.028874650597572327
48.0,0.33984375,0.029868699610233307
49.0,0.21484375,0.039465174078941345
50.0,0.44140625,0.029319489374756813
51.0,0.29296875,0.029452836140990257
52.0,0.31640625,0.03216494619846344
53.0,0.32421875,0.026027090847492218
54.0,0.28125,0.029600797221064568
55.0,0.33984375,0.029596872627735138
56.0,0.2890625,0.10253049433231354
57.0,0.32421875,0.025956936180591583
58.0,0.21875,0.031254842877388
59.0,0.37109375,0.027886224910616875
60.0,0.32421875,0.02775600366294384


==> plots/data/numina_smol_prob_ir_step0.csv <==
prob,ir
0.591802716255188,0.9998436870832956
0.9999915361404419,1.0000008344720897
0.5964104533195496,0.9206138811028105
0.12581104040145874,0.8957472762167542
0.6451196074485779,1.0712764328771482
0.34408092498779297,0.9979031548386202
0.9615527391433716,0.9975751569316926
0.9998088479042053,0.9999890306485468
0.9985645413398743,1.0000517515141796
0.9527264833450317,1.0020275150965665
0.9999984502792358,1.0000015497231658
0.14252251386642456,0.959061841446579
0.3530489206314087,0.8740569673914915
0.36957260966300964,0.9937492737363133
0.9999969005584717,0.9999993443468753
0.9993999004364014,0.9999193661319147
0.9990948438644409,0.9997421553356007
0.7185714244842529,0.9821689089942058
0.8315204381942749,0.9964677499846243
0.04768888279795647,1.0025633941072167
0.8942267894744873,1.011423459184106
0.5640469193458557,0.8748190478485094
0.9998366236686707,0.9999765119325642
0.7178930044174194,0.9968945337051403
0.8078759908676147,0.9975598923115175
0.6785233020782471,0.9161231132285967
0.9796133041381836,0.9962513349409413
0.9988707304000854,1.0000808556014433
0.9999974966049194,1.000000536443146
0.9980729818344116,0.9997430857397297
0.9396429657936096,0.9999765931159783
0.6751149892807007,0.9210327063404126
0.07325290888547897,0.9987220091785474
0.9991174340248108,0.9998683363471205
0.904217541217804,1.021603924469816
0.9872539639472961,0.999846589218271
0.8670247197151184,0.982602677072823
0.8288199305534363,1.0100606308778435
0.9999993443489075,1.0000006556515224
0.0005811512819491327,0.9637535790646391
0.9725191593170166,0.9996100799182945
0.8767566084861755,0.9999378634334803
0.9307088255882263,0.9807751066414776
0.2539348304271698,0.9985891903177684
0.3118967115879059,1.0037437233153412
0.5876688361167908,1.051858283735386
0.9990837574005127,1.00001646596878
0.9945048689842224,0.9991820209058148
0.8343909382820129,0.9994051614725508
0.9999879598617554,0.999992966567233
0.9999914169311523,1.0000009536825019
0.9999990463256836,1.000000953675226
0.9515886306762695,0.9983009090881758
0.03331202641129494,0.9750596306539527
0.9967567324638367,0.9992624442206249
0.9611289501190186,0.9905279779285272
1.0,1.0
0.9990936517715454,1.0001132919023434
0.8520445227622986,0.997906321364875
0.9998225569725037,0.9999447963034269
0.49982213973999023,0.9998956547538979
0.9996007084846497,0.9998920724984209
0.9901033639907837,0.9974369668424479
0.08231117576360703,0.9999873275861523
0.007613818626850843,0.9620300257771129
0.9999643564224243,0.9999861116227359
0.6602838635444641,0.9548080494866952
0.6266433596611023,0.999821750118968
0.9999992847442627,1.000000715256249
0.9999980330467224,1.0000019669571465
0.9997950792312622,0.9999416947094447
0.9756885170936584,0.9941647606130902
0.9928225874900818,1.001157665407381
0.9999693036079407,1.0000040532402645
0.989427924156189,0.9984720942591877
0.4405757188796997,0.9521789769352758
0.9997391104698181,1.000028259974355
0.6423981189727783,0.9982774541245162
0.730961263179779,0.9999907041181979
0.12744705379009247,1.0930975220240045
0.9997501969337463,0.9999751982722258
0.9911914467811584,0.9998220023496892
0.2613013982772827,0.8962657194148602
0.9999876618385315,1.000000894080703
0.8446897864341736,1.0119563550701571
0.999997615814209,0.9999986290899017
0.9998385906219482,0.9999477779020404
0.3167315125465393,0.9621499234174395
0.9468908309936523,0.989038216332775
0.0016922017093747854,0.9968459473653578
0.9121842384338379,1.011203213923342
0.33708062767982483,0.9865493708572414
0.999847412109375,0.9999809236028446
0.23987780511379242,0.971215113598167
0.9998371005058289,0.9999550507756334
0.4978099763393402,0.9999660554878428
0.998519241809845,0.9999712279567796
0.7759618163108826,0.9718112999222106
0.9981584548950195,0.9997451977509089
0.9999990463256836,1.000000953675226
0.020410161465406418,1.1044556930326672
0.9996960759162903,0.9998653121725779
0.14804662764072418,1.0544243466263175
0.9982386827468872,0.9993102919535176
0.8894113898277283,1.0003742164090008
0.7891468405723572,0.9779291610141538
0.9999967813491821,0.9999994635564704
0.8461605906486511,0.966748611021005
0.46009543538093567,0.9956340881062811
0.9651452898979187,0.9941045984946936
0.9999997615814209,1.000000238418636
0.9992341995239258,0.9997743428204392
0.5377290844917297,0.9238394266558348
1.0,1.0
0.9999995231628418,1.0000004768373856
0.9999938607215881,0.999994695154047
0.999961793422699,1.000000059606922
0.20573939383029938,1.0731572107557237
0.9334927797317505,1.0001918728901165
0.5900323987007141,0.9999784828945578
0.8031650185585022,0.9953139447028555
0.2176433652639389,0.9893859966168232
0.5531483292579651,0.9023607454466127
0.9931564927101135,0.9999548084336705
0.23716285824775696,0.9890676707885846
0.9999995231628418,1.0000004768373856
0.8212228417396545,0.9998992584682946
0.9993866682052612,0.9998105794705601
0.39662811160087585,1.0556679345907178
0.03398485109210014,0.8922667304194497
0.9879535436630249,1.0000117646278064
0.9999978542327881,0.9999983906711378
0.9999998807907104,1.0000001192093038
0.24621886014938354,1.0859198565337496
0.9992104172706604,0.9997790499373985
0.34168270230293274,0.9970681124388562
0.11003640294075012,1.0989939220667087
0.501507043838501,0.9932288172940655
0.9997636675834656,1.0000265899556382
0.9198859333992004,0.9961982424168793
0.950439453125,0.9995117814627216
0.10940278321504593,0.9197823750307567
0.5619118213653564,0.9999370976850676
0.9991720914840698,0.9998936965134485
0.09631866216659546,0.9670594210620442
0.9994465112686157,1.0001226150156877
0.9999945163726807,0.9999940395028373
0.5615234375,0.9999875806725543
0.9998910427093506,1.0000078686704594
0.6876818537712097,0.9849070677788654
0.7963153719902039,0.9816834712392369
1.0,1.0
0.9791796207427979,0.9965044240569159
0.999800980091095,0.9999740072017936
0.9999663829803467,0.9999916550691997
0.9976612329483032,0.9997246979294632
0.9999992847442627,1.000000715256249
0.24443785846233368,0.9117370959562354
0.9993793368339539,1.0001211322158434
0.9201470017433167,0.9771932705446897
0.8940140604972839,1.0226174734735167
0.9999481439590454,0.9999946353037783
0.6708360910415649,0.9997420647366866
0.9983258247375488,0.9997415387833922
0.9999933242797852,0.9999990463193171
0.957514226436615,0.9841881653639225
0.9959197640419006,1.0004799877142296
0.9996553063392639,1.000001431004733
0.9790177941322327,0.9933688450418817
0.46877023577690125,0.9999921802081833
0.9999990463256836,1.000000953675226
0.9995474815368652,0.9999986881041578
0.9622465372085571,1.0000019821829012
0.963737428188324,1.0024163156878811
0.16799235343933105,0.9945185180191624
0.24445106089115143,0.9611653468218786
0.9999997615814209,1.000000238418636
0.9999990463256836,1.000000953675226
0.9999969005584717,0.9999993443468753
0.9237982630729675,0.9999501250519154
0.9997226595878601,1.0000447158851036
0.9311903119087219,1.0000750186538492
0.9958115816116333,0.9997684196740685
0.9999797344207764,1.0000050068916286
0.777235746383667,0.9999917176974095
0.4792855679988861,0.9060030201176397
0.9983474016189575,0.9999831636664758
0.6490492224693298,0.9468564332181524
0.1594298779964447,1.1877920673757691
0.018267683684825897,1.0219829173680086
0.1823471188545227,0.9999445947522895
0.945277988910675,0.9997310697879891
0.9999855756759644,1.0000029802752273
0.8437449932098389,0.9999125440140969
0.9723721146583557,1.005759209577081
0.9626652002334595,1.0044060241565114
1.0,1.0
0.459734171628952,0.9278025795081706
0.9999850988388062,0.9999996423668022
0.9653477072715759,0.9875959559262322
0.9995904564857483,0.9999709606451149
1.0,1.0
0.24136151373386383,1.174469364001117
0.15835411846637726,1.0277085696621755
0.9999996423721313,1.0000003576279966
0.22030869126319885,1.1699747562778895
0.9999997615814209,1.000000238418636
0.9939678311347961,0.9983079888460149
0.9999977350234985,0.9999985098805055
0.9862807989120483,1.0011538615412081
0.5118412971496582,1.025764526848573
0.5194103121757507,1.0041181929524932
0.990515947341919,0.9974513933602518
0.8260854482650757,0.9775636978590869
0.9999939203262329,0.9999984502698139
0.9999926090240479,0.9999959468541986
0.3281968832015991,0.9866302352063027
0.8802808523178101,0.9843109687255351
0.9998185038566589,1.0000022653876606
0.03742174059152603,0.9889833297528939
0.999981164932251,1.0000035763460473
0.00528166675940156,1.1260455006760979
0.9999973773956299,0.9999988675087792
0.9324472546577454,0.9999983380070493
0.9999760389328003,1.000001132515387
0.9996446371078491,0.9999014981229192
0.7689546346664429,0.9851100518583251
0.9998157620429993,0.9999401459092501
0.9995256662368774,0.9998565231687652
0.9992365837097168,1.000122879376355
0.9625388979911804,1.0000071213061243
0.7954090237617493,0.9980315103716076
0.9999991059303284,1.000000894070471
0.8236745595932007,1.0357169270117605
0.9258564710617065,0.989179564875293
0.9889344573020935,0.9968766060493262
0.9824218153953552,0.9968578420139467
0.3591010868549347,0.977219426009506
0.9976451992988586,1.000042060714522
0.9999957084655762,0.9999966621255679
0.9999836683273315,1.0000010729011282
0.9625250101089478,0.995032848272501
1.0,1.0
0.4541323184967041,0.9884014807044844
0.9999971389770508,0.9999991059277704
0.4750506281852722,0.9704972768599153
0.9669300317764282,0.9999606716493262
0.9168255925178528,1.009282280120878
0.494443416595459,0.9049628685061475
0.6557573080062866,0.9941140444338926
0.9998680949211121,0.9999774068594801
0.9934304356575012,0.9995417890817404
0.7772857546806335,0.9711964649726
0.998136579990387,0.9996641576624513
0.9622166156768799,0.9949607627082316
0.928175151348114,0.9795847020924153
0.9999799728393555,1.0000028610802485
0.14311106503009796,0.994545097308721
0.9999946355819702,1.000001609334042
0.9999834299087524,1.000001311323914
0.8723777532577515,0.9654075855062185
0.9999998807907104,1.0000001192093038
0.9578995108604431,0.9881816106354304
0.9999986886978149,1.0000013113039046
0.999978244304657,0.9999951123127934
0.19828982651233673,1.02334995740965
0.14424271881580353,0.9389952339703708
0.8350270986557007,0.9785011238858398
0.6304411292076111,0.9904059233167821
0.9997434020042419,0.9999858104535343
0.9999953508377075,0.9999970197539055
0.9994934797286987,1.0000336340559846
0.21520107984542847,1.012301220753502
0.9999997615814209,1.000000238418636
0.1562981754541397,1.106190174786083
0.9993296265602112,0.9998886434777495
1.0,1.0
0.5420032739639282,0.999457732974124
0.9999923706054688,1.0
0.9999144077301025,0.9999787789301005
0.9999992847442627,1.000000715256249
0.02176203951239586,1.1895300052056736
0.9623920917510986,0.9921454875618254
0.9999516010284424,1.0000064376132096
1.0,1.0
0.9999986886978149,1.0000013113039046
0.999991774559021,0.9999967813227071
1.0,1.0
0.9998802542686462,0.9999786589816746
0.9398010969161987,0.9999494521744634
0.9998061060905457,0.9998926312166063
0.1778075248003006,1.0052120849169337
0.9999581575393677,0.9999884362150564
0.9999978542327881,0.9999983906711378
0.9209301471710205,0.9825682994184579
0.999885618686676,1.0
0.8519017696380615,1.0177005626711557
0.06323380023241043,1.1512680955572914
0.3509320020675659,0.9943565884047012
0.9995331764221191,0.9999443628937116
0.9999774694442749,0.9999920127976439
0.9996559619903564,1.0001075637852053
1.0,1.0
0.9999997615814209,1.000000238418636
0.9984799027442932,0.9999953437597695
0.9994137287139893,0.9999227070657432
0.9999926090240479,0.9999940394914685
0.9999573230743408,1.0000045301463356
0.5156171321868896,1.060347466424372
0.9999996423721313,1.0000003576279966
0.9997780919075012,0.9999740066067336
0.9999998807907104,1.0000001192093038
0.9999455213546753,0.9999781835114795
0.8196395039558411,0.996827420073013
0.8189791440963745,0.9655624121646061
0.07194769382476807,1.1253374874283604
0.49133315682411194,1.0852501803758916
0.9998918175697327,0.9999289435763712
0.9949893355369568,0.9994005924944908
0.7616679668426514,1.0131869769212252
0.3317031264305115,1.1370360221058013
0.9996181130409241,0.9999318458638459
0.9168901443481445,0.9930381624644149
0.17937999963760376,0.9994893664954642
0.9999548196792603,0.9999956486643367
0.767788827419281,0.9982508833113027
0.0006473708199337125,1.0251143120873287
0.9999992847442627,1.000000715256249
0.7407705187797546,0.9817365805961619
0.7772955298423767,0.9999968560343627
0.997490644454956,0.9997259056943495
0.9525716304779053,0.9937238682226324
0.026516588404774666,0.9909270767003477
0.9999978542327881,0.9999983906711378
0.9802998304367065,1.001224622419741
0.6791509389877319,1.0000062312065494
0.9999769926071167,0.9999924896419645
0.22263957560062408,0.8191799807898875
0.6700619459152222,1.0000059599134443
0.9652529358863831,0.9978727644003673
0.06751637160778046,1.2597860888683976
0.9046478271484375,0.9874615482736518
0.4042033851146698,0.99396732905374
0.9999996423721313,1.0000003576279966
0.9999866485595703,0.999998092625901
0.49987170100212097,0.9999567159212852
0.7399632930755615,0.9965532307158937
0.9173045754432678,0.9942758903500932
0.33116400241851807,0.9265410789397427
0.3684805929660797,0.9939908559879982
0.9138393998146057,0.9994671817134729
0.9399051070213318,0.9999989853504261
0.9769911170005798,0.9934871724696516
0.9999898672103882,1.0000025034204472
0.9571084380149841,0.9996987722024722
0.7033470869064331,1.0079304547734167
0.999745786190033,1.0000253980352056
0.8923063278198242,0.9874572623766767
0.9998486638069153,0.9999796717397301
0.9997702836990356,0.9999455088371669
0.9999996423721313,1.0000003576279966
0.9999995231628418,1.0000004768373856
0.9869480133056641,0.9960140691281198
0.3775389790534973,0.999998500170428
0.9932302832603455,0.9969307424386714
0.9999778270721436,0.9999955295525189
0.3155912458896637,1.0869695740633278
0.9999879002571106,0.9999930261721798
0.9999996423721313,1.0000003576279966
0.999916672706604,0.9999651283770484
0.9999246001243591,0.9999800905474747
0.9962865114212036,1.0001956336718214
0.34513917565345764,1.0080074612192835
0.8570154905319214,0.9999642517693635
0.8065822720527649,0.9475421780855374
0.9755332469940186,0.9999945621398334
0.9999643564224243,0.9999822371827266
0.9998713731765747,0.999964649898677
0.5456138849258423,1.0238326209579718
0.9499945044517517,1.0001821402997302
0.8875624537467957,0.9983023776987
0.5611468553543091,0.8889117850562569
0.9999947547912598,1.0000014901239354
0.9395809769630432,0.9919725584707966
0.9839045405387878,0.9983787659902398
0.9999991059303284,0.9999989271154348
0.9999943971633911,1.0000018477543406
0.9525299668312073,1.0000001251501724
0.9998952746391296,0.9999521324572996
0.8558674454689026,0.9221750596295457
0.2972322702407837,0.973067420935162
0.20725630223751068,1.000114388547916
0.9621213674545288,0.9937922964581589
0.9984229207038879,0.9997930839782345
0.9706279635429382,0.9999925081834279
0.9999337792396545,0.9999899261479348
0.9996538162231445,0.9998465245136247
0.6789754629135132,0.9589188889292706
0.9999892711639404,0.9999954699983954
0.9999998807907104,1.0000001192093038
0.22268046438694,0.9950830553312527
0.99979168176651,0.9999413368089287
0.999988317489624,0.9999964236795331
0.595441997051239,0.9596160466328905
0.24506425857543945,1.097307403436608
0.4530210494995117,0.965880952556381
0.3360798954963684,1.1658472089577254
0.9999951720237732,1.0000010728887858
0.9990209341049194,0.9997207768846218
0.999997079372406,0.999999165532536
0.09888589382171631,1.0028491799424966
0.6732309460639954,0.9150671968981511
0.28130704164505005,0.8400229555832559
0.6057841777801514,0.9963780721595156
0.9999922513961792,1.0000001192102133
0.2974081337451935,0.8609460064627384
0.9999996423721313,1.0000003576279966
0.39233556389808655,1.038221602985644
0.9464185237884521,0.9985871884767281
0.4663335382938385,1.0001321612057397
0.755393922328949,0.9904275937796364
0.7782857418060303,1.0393018003184078
0.33931615948677063,0.9984343327482941
0.9999990463256836,1.000000953675226
0.9859302043914795,0.9981306635977976
0.9805787205696106,0.9996577187045877
0.5660128593444824,0.9572518038946433
0.4407389760017395,0.9217976967080238
0.9129747152328491,0.9827645752408375
0.9999984502792358,1.0000015497231658
0.9999957084655762,0.9999966621255679
0.9999979734420776,0.9999982714617985
0.8137152791023254,1.0162074416580225
0.02451857179403305,0.8672719653752688
0.6774097681045532,0.9146619680511744
0.9982631802558899,1.0002010380057365
0.9999927878379822,0.9999995827644774
0.7913388609886169,0.9991432206002457
0.6425749063491821,1.0195751301084965
0.999955415725708,0.9999892706855817
0.2025645673274994,0.8150947801650125
0.9999991059303284,1.000000894070471
0.4186716079711914,0.8898749086009626
0.1317681074142456,0.9393281523244653
0.23664143681526184,0.944279100883095
0.7295421361923218,0.999824587003294
0.9769750237464905,0.9935186680480005
0.9999996423721313,1.0000003576279966
0.9999677538871765,1.0000017285904388
0.9999997615814209,1.000000238418636
0.910458505153656,0.9980333171434371
0.2804858088493347,1.04055722218527
0.9999173879623413,0.9999719835024556
0.8103591799736023,0.9999429961419053
0.9998822212219238,1.0000071533998918
0.9997256398200989,0.9999273219980691
0.9992274045944214,0.9999203662745745
0.9991810321807861,0.9997665162046344
0.9308929443359375,1.0081829749045192
0.11785992234945297,0.9090514625835654
0.9999914169311523,1.0000009536825019
0.9987226724624634,0.9998743717543301
0.11843199282884598,0.9927756440384752
0.9999955892562866,0.9999967813349854
0.9994804859161377,1.000018069594776
0.2527596354484558,0.9358824087046111
0.9998784065246582,0.9999957079436901
0.07835778594017029,0.9947487896743217
0.9999836683273315,1.0000010729011282
0.6224583983421326,0.9521370962066027
0.3333451747894287,1.0093563749552088
0.9997087121009827,1.0000014309282867
0.4428969919681549,1.0037121605000203
0.7016037702560425,0.9738224365425482
0.47341638803482056,0.9967514452744684
0.0021657226607203484,1.2368281180187553
0.049550678580999374,0.9406560736549349
0.9237375855445862,0.9995810358216631
0.9752753376960754,0.9981245422051342
0.9998796582221985,0.9999601793051969
0.3795654773712158,1.0638095448969325
0.5444415211677551,0.9734209175984838
0.998964250087738,0.9997050687658754
0.013714457862079144,1.0770690218458274
0.9999973773956299,0.9999988675087792
0.9999909400939941,1.0000014305244351
0.9999998807907104,1.0000001192093038
0.9999639987945557,1.0000016689901394
0.5182244181632996,0.9941521880326368
0.22256386280059814,0.9998519015254946
1.0,1.0
0.9998436570167542,1.0
0.342634916305542,0.9908401554503293
0.9710354208946228,0.9987001014224121
0.32079634070396423,1.0867069813944246
0.37451252341270447,0.9994336554449489
0.9835649728775024,1.0009546415285608
0.9999969005584717,0.9999993443468753
0.8476992249488831,0.9456652927186993
0.1643131673336029,0.9953535318725985
0.6202587485313416,1.0857375135916374
0.9999988079071045,0.9999992251386942
0.9999860525131226,0.9999986886795253
0.678508460521698,0.9965602794856372
0.072596974670887,1.0008344792755928
0.4517773687839508,0.9930345620689521
0.999170184135437,0.9997277981284586
0.9999459981918335,0.9999910588204438
0.9997534155845642,0.9999109286971104
0.7826091051101685,0.9944622247582293
0.6212151646614075,0.9997251076325953
0.6384792923927307,0.9980301356294702
0.9999895691871643,0.9999951719734129
0.6568756699562073,0.9947259414121534
0.9952600002288818,0.9986524484940793
0.47207507491111755,1.1304836785318075
0.9999998807907104,1.0000001192093038
0.051026105880737305,0.8478733926660718
0.9982168078422546,0.9999995223110306
0.9525668025016785,0.9937232732587763
0.9999927878379822,0.9999995827644774
0.28738006949424744,0.91311688682058
0.7945325374603271,0.9858737150455017
0.9999704360961914,0.9999990462974884
0.3235040009021759,0.9523629356555089
0.9999958276748657,1.0000004172342543
0.9980456233024597,0.9999916987305687
0.6436391472816467,0.9411853879710586
0.9999889731407166,0.9999957680235555
0.49941906332969666,1.062338839232514
0.9066002368927002,0.9648846157993161
0.9991376996040344,0.9996077015768714
0.9999829530715942,0.9999942182508957
0.998121976852417,1.0000067479977557
0.910540759563446,0.9976957175407013
0.9981870651245117,0.9997737478204791
0.9999902248382568,0.9999983310536321
0.7121999263763428,0.9760036462446392
0.9257432818412781,0.9898687143041562
0.9999489784240723,1.00000906036828
0.9996085166931152,0.9998613649275806
0.9999472498893738,0.999991714517316
0.9976415038108826,0.9993593484197629
0.773034393787384,0.9808945927576254
0.9999145269393921,0.9999862897598455
0.9999672174453735,1.0000022650507556
0.8205398321151733,0.9568464433699099
0.594451904296875,1.0614943095769804
0.9843320250511169,0.997998407566849
0.999998927116394,1.000001072884757
0.3447706699371338,0.9994500623412511
0.9999921917915344,1.0000001788153305
0.7599321603775024,0.9829423730068506
0.5062980651855469,1.0071013737257295
0.9995101094245911,1.0000551613194277
0.9978002905845642,1.0002605088997452
0.007278825156390667,0.9480558638074031
0.999936580657959,0.9999909991278095
0.9476274847984314,1.0103711338221955
0.9999895691871643,0.9999970793419412
0.9999988079071045,1.0000011920943166
0.9975607395172119,0.9999818358809706
0.9005481004714966,0.9817063557462625
0.99996018409729,0.999997854147349
0.3510495126247406,0.9902806346099464
0.9608603715896606,0.9728167045292838
0.9999635219573975,1.0000021458454882
0.9500722885131836,0.9987448844284864
0.6725892424583435,0.9958379766354208
0.32860609889030457,0.9974659426813847
0.9999518394470215,0.9999947545386354
0.6202244162559509,0.9915855239644581
0.13136819005012512,0.9939118440738796
0.34576791524887085,0.9994723344485964
0.674305260181427,0.9677395802073108
0.7661667466163635,0.9998531213083406
0.11902329325675964,1.0339073414294653
0.7719576954841614,1.0513808612740914
0.9996514916419983,1.0000014906356183
0.9999993443489075,1.0000006556515224
0.9801369905471802,0.9979169871995631
0.9999986886978149,1.0000013113039046
0.9883684515953064,0.9987096304195056
0.9988527297973633,1.000049349658622
0.008262967690825462,1.0014435950837517
0.9999030828475952,0.9999748444018959
0.40021008253097534,1.0244350546905752
0.9999879598617554,1.0000005960536242
0.9473803043365479,0.9969799433813309
0.9523766040802002,1.0056051271768058
0.3348345160484314,1.0806916167446152
0.3646695613861084,1.0647273517768472
0.9781884551048279,0.9999772717287909
0.2582799196243286,1.1287708119000706
0.7664387226104736,1.0007057474203473
0.9986206293106079,0.9998144331939801
0.9999558925628662,1.00000596072739
0.8276908993721008,0.9965175151510307
0.9493000507354736,0.9859675742712888
0.011259590275585651,1.0620294158103798
0.8519260883331299,1.017696699099444
0.6802480816841125,0.9903215452932176
0.7772766351699829,1.0269981192493745
0.07746348530054092,1.1135690166743724
0.2675112783908844,1.1543584922287176
0.8152535557746887,1.004137980952186
0.9999492168426514,0.9999897474804433
0.8480868339538574,0.9699583990932026
0.9538267850875854,0.9979512025514921
0.996910810470581,1.0004390331632367
0.8426861763000488,0.9993049193630071
0.990718424320221,1.000898715681265
0.9999997615814209,1.000000238418636
0.9999966621398926,0.9999995827660939
0.9999793767929077,0.9999958871946912
0.9999995231628418,1.0000004768373856
0.9999995231628418,1.0000004768373856
0.651216983795166,0.9556193119870309
0.9999250173568726,0.9999643537495743
0.9237903952598572,1.0000121301036202
0.18737542629241943,0.8903251583038505
0.058282967656850815,1.037701623148036
0.6749329566955566,1.011011440283107
0.0010637732921168208,0.9993031101881504
0.9999421834945679,0.9999892109355096
0.9842531085014343,0.9996101865515027
0.9999943971633911,0.999997973430723
0.9999828338623047,0.9999980926186248
0.9996738433837891,0.9998208296048401
1.0,1.0
0.9999978542327881,0.9999983906711378
0.9999911189079285,0.9999974369775122
0.9999697208404541,0.9999959467614267
0.9560410380363464,0.9936631012025344
0.999993085861206,0.9999954700156761
0.9309576153755188,0.9908909584216586
0.9999914169311523,0.9999933242224865
0.9999806880950928,0.9999964832580432
0.9999511241912842,0.9999878400581388
0.9999926090240479,0.9999997615796588
0.9999997615814209,1.000000238418636
0.9863244891166687,0.999876720616102
0.9999949932098389,0.9999935626661339
0.9984232783317566,1.0000749816590444
0.9388264417648315,0.9990153574774867
0.10709218680858612,0.971108839983108
0.9999982118606567,0.9999980330432052
0.5019617080688477,1.0489664573616164
0.5416844487190247,0.9951368607928053
0.9993744492530823,1.000034473049322
0.6111173629760742,0.8980133129838656
0.9999974966049194,0.9999987482993262
0.7247488498687744,0.9942906924989234
0.3180483281612396,0.9974153693459975
0.9999991059303284,1.000000894070471
0.1816030740737915,1.0406283621406633
0.9999990463256836,1.000000953675226
0.9954257011413574,1.0001750249933057
0.7256548404693604,0.9887307601449197
0.9999995231628418,1.0000004768373856
0.17735163867473602,0.9888426748509288
0.9999356865882874,1.0000070934089296
0.9321759343147278,0.9910314497749486
0.49463027715682983,1.0416215230693573
0.9999955892562866,1.0000006556539844
0.9999900460243225,0.9999985098690479
0.000415853806771338,0.9999365929325055
0.9507578611373901,0.9994782168218183
0.8510155081748962,1.010708959465448
0.5517112016677856,0.9940138359482715
0.9993285536766052,0.9998706306609151
0.8323549032211304,0.9992391474498585
0.8236775398254395,1.003514504940149
0.9999591112136841,0.9999989270725234
0.9999915361404419,1.0000008344720897
0.2574027478694916,0.9963487334669213
0.9971929788589478,0.9992025760481603
0.9999798536300659,0.9999973177369472
0.9996079802513123,1.0000450191552033
0.007471874821931124,1.1589135027769695
0.9433797001838684,0.9969508352190537
0.9999984502792358,0.99999958276684
0.12815536558628082,0.9999465138730804
0.9876996874809265,1.0008718321104932
0.952930748462677,1.010232478135296
0.8193725347518921,0.9951495585514873
0.9999990463256836,1.000000953675226
0.6344966292381287,0.990483779042858
0.9998252987861633,0.9999916538916562
0.7500066161155701,0.9995225312709036
0.9999969005584717,0.9999993443468753
0.7840742468833923,0.9945558137418723
0.9450560808181763,0.9843613000231467
0.9107741117477417,1.00907831767718
0.9998146891593933,0.9999984499920026
0.6035814881324768,1.0012701432303253
0.9931267499923706,0.9999122549154352
0.19589567184448242,0.9888477671649348
0.8128622174263,0.9485363406150584
0.9792982339859009,0.9972450224584474
0.9999985694885254,1.000001430513521
0.9152364134788513,0.9935998542245098
0.9783347249031067,0.9999422434859883
0.9999701380729675,0.9999917147069614
0.9951068162918091,0.9993435208200335
0.998773992061615,0.9999984483769336
0.9020846486091614,0.9727896631193338
0.3521583676338196,0.9815188524089334
0.44821110367774963,0.9950842679352575
0.8783766031265259,0.999575889170408
0.9998775124549866,0.9999737111315951
0.9986585378646851,0.9996677949066263
0.999980628490448,0.9999927280924695
0.2686098515987396,0.8281222418468508
0.8175030946731567,0.9999777622656416
0.5811647176742554,0.9858384222230108
0.9999946355819702,0.9999977350113481
0.9999603033065796,0.9999977349335829
0.9962456226348877,0.9989173894241481
0.8534389138221741,0.9698469004309093
0.9999992847442627,1.000000715256249
0.9999923706054688,1.0
0.5931367874145508,0.9948054422468723
0.9998923540115356,0.9999817590151299
0.9999993443489075,1.0000006556515224
0.0872834324836731,1.0000723005682295
0.7479811906814575,0.9912067391279749
1.0,1.0
0.9998873472213745,0.9999486746189016
0.028912367299199104,0.9999830565353166
0.9500119090080261,0.9975574950175847
0.9999969005584717,0.9999993443468753
0.99217689037323,0.9990919121185277
0.9999927878379822,0.9999957680396994
0.9994609951972961,0.9998525182200828
0.9997614026069641,1.0000517491788843
0.3921472728252411,1.0310024586041988
0.8507964611053467,1.0172807950905969
0.999884307384491,0.9999650080252037
0.9999712705612183,1.0000020862225032
0.05107102915644646,1.0003252542530514
0.9266076683998108,0.9892320140806284
0.6726252436637878,0.999983429006452
0.9999850988388062,0.9999958276126923
0.9999960660934448,1.0000001788146378
0.9999721050262451,0.9999973773224704
0.4993951618671417,0.9992971262441351
0.5080236792564392,1.061275294568733
0.5230312347412109,0.9887162496034192
0.4999748170375824,0.9999869459253137
0.9669044017791748,1.0039029182902883
0.6914239525794983,0.9652067137987386
0.9999949336051941,0.9999974369872894
0.9982742667198181,0.9997703045384467
0.9999996423721313,1.0000003576279966
0.010156822390854359,1.142334930800615
0.9621822237968445,1.0043755895452438
0.9999993443489075,1.0000006556515224
0.9735676050186157,1.003103511905469
0.5924317836761475,0.9886041912574618
0.9793593883514404,1.0000016432429484
0.4375767707824707,0.9998010575754769
0.9951775074005127,1.0002794030871975
0.9056450724601746,0.9955486970919106
0.9994696378707886,1.0000841467820445
0.006727105937898159,0.954170707479744
0.9996827840805054,1.00001204395878
0.48939383029937744,1.1213528841631117
0.8572647571563721,0.9707258451859188
0.37337544560432434,0.9339162276175547
0.8233807682991028,0.976444467319727
0.7738466858863831,1.0002169761625843
0.9999993443489075,1.0000006556515224
0.8718165159225464,0.996515471002459
0.1596118062734604,0.984703166271868
0.9999996423721313,1.0000003576279966
0.6390737295150757,0.9891158992855542
0.9999995231628418,1.0000004768373856
0.9861325025558472,0.9950786838790132
0.24938927590847015,0.9423002705925845
0.9999271631240845,1.000007987604192
0.9999971389770508,0.9999991059277704
0.9999977350234985,0.9999985098805055
1.0,1.0
0.9839352965354919,1.0032610246312401
0.999263346195221,0.999844317192804
0.9997865557670593,0.9999540350079157
0.9998456835746765,0.9999788370853194
0.9840701818466187,0.9978870933529934
0.6122500896453857,1.0337236167343533
0.928535521030426,0.9875660544730307
0.9999880194664001,0.9999929069622934
0.9999992847442627,1.000000715256249
0.996799886226654,0.9999933028481373
0.298723429441452,0.9974477964023527
0.988755464553833,0.9995285306190458
0.99955153465271,0.9999373870432444
0.9999988079071045,1.0000011920943166
0.9999960064888,1.0000002384195312
0.9945889115333557,1.0010203498854429
0.991183340549469,0.9975443940895397
0.6243159174919128,0.9999341243691812
0.9999496340751648,1.0000046493964636
0.9999839067459106,0.9999932645667453
0.8630067110061646,0.9635979376815148
0.9980912208557129,0.9999231421174508
0.9999946355819702,1.000001609334042
0.6295584440231323,1.0006434242439908
0.9729180932044983,0.9903093557702551
0.9288939833641052,0.990621624196986
0.059149716049432755,1.1159137670826478
0.14602884650230408,0.9999932651892941
0.9999821186065674,0.9999644749964773
0.10550763458013535,1.2079870093874054
0.8620211482048035,0.96705036503492
0.9943462014198303,0.9991985546889915
0.31249871850013733,0.8336308332563238
0.902980387210846,0.972833553483657
0.9998963475227356,0.9999854549590452
0.9951192140579224,0.9999679551108005
0.9999995231628418,1.0000004768373856
0.49020853638648987,1.1052360528380747
0.9624465703964233,0.99484442293122
0.9503190517425537,0.9996650716382914
0.979733407497406,0.997167218088678
0.8074834942817688,0.9940362396266421
0.13971011340618134,0.9865643278798889
0.9999939203262329,1.000002324595279
0.9973798990249634,0.9999647408771203
0.5812329649925232,0.8926552722148279
0.15428151190280914,1.0522890607637476
0.9999991059303284,1.000000894070471
0.9636423587799072,0.9792247728677926
0.8278253674507141,1.0202404057138927
0.3173736035823822,1.0088096944669838
0.9907681345939636,1.000810235339436
0.5926094055175781,0.9999863211221186
1.0,1.0
0.9593155384063721,0.9994363963564525
0.9838772416114807,0.9954211378504549
0.9999675750732422,1.0000057818380188
0.16502290964126587,0.8546350625310398
0.9995044469833374,0.9999997614632132
0.9990590214729309,0.9997512741902853
0.5926583409309387,0.9999991954265632
0.20800933241844177,1.17430445861424
0.9507582187652588,1.0012943954376494
0.9999791383743286,0.9999980330056877
0.026040829718112946,1.0680364540371905
0.8779251575469971,0.931429126208319
0.9999128580093384,0.9999765137233176
0.9706352353096008,0.9938509226870587
0.5508571863174438,0.9999509838398156
0.999030590057373,0.999993317801996
0.3774302899837494,0.9998954554631982
0.7658419609069824,0.9992512080603355
0.9974561929702759,0.9996632114970847
0.9725009799003601,0.9936731495411918
0.9527386426925659,0.9979178321330515
0.9996480345726013,0.999997257220977
0.9999672174453735,0.9999984502284304
0.9988178014755249,0.9999622256030208
0.4968964457511902,0.9981576287233827
0.9856880903244019,1.0001159816272525
0.31843090057373047,0.8385148839918658
0.7662919759750366,0.9851506419525575
0.012783133424818516,0.973147401041179
0.9384573698043823,0.9970054688872485
0.9579055309295654,0.9944243627087519
0.9979671835899353,1.0001885551615826
0.9999111890792847,0.9999591075819908
0.9846481084823608,0.9980187236367057
0.8664931058883667,0.9824275304247503
0.9470247030258179,0.9930738314238315
0.9499475359916687,0.9882656443382656
0.37060946226119995,1.1165292519293415
0.024510102346539497,0.993450979161336
0.9611966013908386,0.992879414949694
0.5253433585166931,1.0007915996269032
0.9999859929084778,0.9999949335342276
0.04741992801427841,1.2668978937387219
0.37646934390068054,0.9998526782515972
0.9989199638366699,0.9993566478764726
0.7394299507141113,1.0418839076879622
0.9967806935310364,0.9999972493310941
0.9999967813491821,0.9999994635564704
0.705481767654419,1.0356622411925631
0.999815046787262,1.0000132942946074
0.999998927116394,1.000001072884757
0.9998315572738647,0.999977704107273
1.0,1.0
0.9208919405937195,0.9997442718943161
0.9999988079071045,1.0000011920943166
0.766750693321228,0.9376150016845536
0.786232590675354,0.9740008827368543
0.9953685402870178,1.000545345244499
0.8872864842414856,1.0161550999224316
1.0,1.0
0.23546794056892395,0.8215255981115285
0.9946702122688293,0.998440656966285
0.9351802468299866,0.9875350237266807
0.9999992847442627,1.000000715256249
0.6673650145530701,0.9203783458924361
0.5777342915534973,0.9926268777779074
0.9999881982803345,0.9999965428898032
0.9154925346374512,0.9941710023349846
0.9605745077133179,0.9999481873837086
0.6895777583122253,1.0557778652706606
0.5964505076408386,1.0383897755711404
0.20975123345851898,1.036315781135589
0.6337811350822449,0.9673519900107993
0.9999993443489075,1.0000006556515224
0.9988152384757996,1.0000029240919457
0.9999982118606567,0.9999980330432052
0.9905909299850464,0.9950159927958709
0.9973782300949097,0.9992418678282675
0.9768221378326416,1.0012766381203826
0.999925434589386,0.9999219717017769
0.6091710329055786,0.9886807432422515
0.9999993443489075,1.0000006556515224
0.9999717473983765,0.9999977349595053
0.2779242694377899,1.0212176365015364
0.9998621940612793,0.999996721292712
0.9999949336051941,0.9999974369872894
1.0,1.0
0.47906869649887085,0.9922131290825349
0.9990471005439758,0.9998776342713294
0.496094673871994,0.9619435696188464
0.9999982118606567,0.9999980330432052
0.6687299013137817,0.9865988687834832
0.6492500305175781,0.9615945051910433
0.9997228384017944,0.999918617103668
0.999979555606842,1.0000051857101142
0.006629203446209431,1.0016808669449357
0.6649457216262817,0.9995760105515108
0.44354569911956787,0.8668721952756058
0.9999589920043945,0.9999990462865738
0.4546075761318207,0.9942982538660592
0.9840307235717773,0.9999924890800916
0.999991774559021,1.0000005960513505
1.0,1.0
0.46837228536605835,0.999859124154379
0.9998912811279297,0.9999866471078589
0.9709580540657043,1.0000187231740654
1.0,1.0
0.2280021607875824,1.0243812710909885
0.9745784401893616,0.9933248782484286
0.9999995231628418,1.0000004768373856
0.8755897283554077,0.9674558633864031
0.9999969005584717,0.9999993443468753
0.09423728287220001,0.997992617830329
0.9999324679374695,1.0000026823901622
0.4063383936882019,0.9267126501728635
0.09368711709976196,1.1055493224685697
0.9999891519546509,0.9999994039470862
0.9975271224975586,0.9992985067634943
0.9999822974205017,0.9999986290689011
0.8526948690414429,0.988035171076216
0.29105716943740845,0.9686287214611778
0.9999973773956299,0.9999988675087792
0.9999780654907227,0.999999105910717
0.17519694566726685,1.0306540601098826
0.9996645450592041,0.9999559373864896
0.2813238799571991,1.0921948167005537
0.2185915857553482,1.1185042393935745
0.993756890296936,1.0008308904845196
0.0032577021047472954,1.070373314968191
0.9999947547912598,1.0000014901239354
0.8142671585083008,0.9752838270550853
0.0681411549448967,0.8905603815367377
0.46789148449897766,0.9997438189310676
0.979304313659668,0.9970752891052952
0.9580140113830566,1.0012486306064254
0.35454168915748596,0.9992290133733228
0.866125762462616,1.0033805240441949
0.9959039688110352,0.999892988572999
0.9119814038276672,1.0307434870303989
0.9197754859924316,0.9856010573852888
0.9982869625091553,0.9999979102576259
0.9973559379577637,1.0001871766541228
0.6514108180999756,0.9597255340447219
0.06607922911643982,0.9277259317957236
0.9999997615814209,1.000000238418636
0.9978622794151306,0.9996339005137638
0.9913033843040466,1.0019043597946067
0.997778594493866,0.9996986250912264
0.9995087385177612,0.9999992843927124
0.03706054016947746,1.0041209795018537
0.9962708353996277,0.9989263909847714
0.5744088888168335,0.9012982487670933
0.7190537452697754,0.999119674528255
0.7548218369483948,0.9843787915626333
0.9681631922721863,0.9988965764688883
0.8048862218856812,0.9981211885587337
0.14902980625629425,0.8394885984421302
0.9626208543777466,0.9950476461505063
0.9999993443489075,1.0000006556515224
0.9984979629516602,0.9995730663103474
0.9836156964302063,1.0003686751442962
0.9999927878379822,0.9999995827644774
0.9999998807907104,1.0000001192093038
0.36641281843185425,0.9798250866587707
0.09189678728580475,0.9617459712353754
0.05260370671749115,1.0512096425814583
0.9941564202308655,1.0009860198737623
0.9992074370384216,0.9997285837518065
0.8166165351867676,0.999968030485195
0.9855599403381348,1.0006829774891395
0.945193350315094,0.999336222064304
0.9998955726623535,0.9999862298890808
0.1052277535200119,1.1750105321441038
0.9814877510070801,1.0000013967640742
0.9996947050094604,0.999954388521791
0.9999974966049194,1.000000536443146
1.0,1.0
0.7098169922828674,0.9832779301073756
0.0021728859283030033,0.999575246606634
0.9970530271530151,0.9995200795993537
0.9291611313819885,0.9992165497435744
0.9999998807907104,1.0000001192093038
0.9997007846832275,0.9999158726740375
0.9999973773956299,0.9999988675087792
0.4967241883277893,0.9704263402502313
0.28790512681007385,0.9971406221193887
0.9999934434890747,0.9999989271093597
0.9998719692230225,0.9999830701133372
0.10287652909755707,0.9967880598969253
0.9982618093490601,1.0002024115756971
0.999940812587738,0.9999943372235812
0.09529407322406769,0.999929007891539
0.4500463306903839,0.9584640775617641
0.9166471362113953,0.9998363329955737
0.58161860704422,0.9993837839355659
0.9322701096534729,0.991010745739199
0.999367356300354,1.0000224851761854
0.9738787412643433,0.9926289129292941
0.7983709573745728,1.027282435505712
0.9896793365478516,0.9986222047807091
0.0633046105504036,0.7897060836445068
0.9999996423721313,1.0000003576279966
0.05293012410402298,1.0999003260202014
0.07309236377477646,0.9956717899601552
0.8944249153137207,1.0101584303836608
0.10558433830738068,0.7116032485398295
0.5479649305343628,1.0036885453643218
0.9999917149543762,1.0000006556565246
0.9999885559082031,0.9999961852590781
0.9993518590927124,0.9999159625874267
0.9999517202377319,0.9999834291087137
0.9999974966049194,0.9999987482993262
0.994758665561676,1.0000003595121922
0.9999179244041443,1.0000134717554217
0.9999974966049194,0.9999987482993262
0.9999982714653015,1.0000017285376863
0.9933062791824341,0.999110106418791
0.18163712322711945,1.0871500388737452
0.43780937790870667,0.7327594228765705
0.973886251449585,0.9999905747562595
0.9999985694885254,1.000001430513521
0.6911343932151794,1.0021728610815182
0.2180115431547165,0.9012205797106005
0.9858450889587402,0.9981196797820715
0.9999686479568481,1.00000083449119
0.43584659695625305,1.1420071749044503
0.9985594153404236,0.9992789371390172
0.9999669194221497,0.9999987482610515
0.9971209764480591,0.9986916664166007
0.0539308562874794,1.1068832573481964
0.9999992847442627,1.000000715256249
0.22662009298801422,0.9207147031108249
0.8766501545906067,1.0274879588984012
0.9923459887504578,0.9989559609780956
0.40051040053367615,0.970703403604715
0.9946296811103821,0.9999717746330897
0.6469646096229553,1.001875483968744
0.9999935626983643,0.9999988078994306
0.43349629640579224,0.8738001454998247
0.999954104423523,1.0000077489594639
0.3684098422527313,0.974792633069194
0.9970627427101135,0.999649568264156
0.9573237895965576,0.9978852800047419
0.9966788291931152,0.9981670898345459
0.7227164506912231,0.9506033317471013
0.9993273019790649,0.9999825240830661
0.7571842074394226,0.9868089304608207
0.9999995231628418,1.0000004768373856
0.9998112320899963,0.9999484322479325
0.2558601200580597,0.9926338701499469
0.8513123393058777,0.9998967978703673
0.42146366834640503,0.8926342248967506
0.9795736074447632,0.9942301928173373
0.943121075630188,1.0046008499302217
0.9830613732337952,0.9999366399133501
0.4687547981739044,0.9339322177195833
0.47976893186569214,0.9612939170129853
0.2877945303916931,1.0287489144934616
0.9998223781585693,0.9999945750137293
0.9645183086395264,1.0004706483749901
0.9999308586120605,0.9999890319870177
0.9610790610313416,0.9822297261804299
0.287333220243454,0.9261484676915558
0.9996047019958496,0.9998994668283466
0.9999998807907104,1.0000001192093038
0.7048051953315735,0.9998181767286678
0.9997625350952148,1.0000238475208594
0.8669996857643127,0.9999898252703299
0.9511472582817078,0.9934823544613812
0.6669382452964783,0.9895964624272311
0.9999887943267822,0.9999959468387368
0.028867119923233986,1.099245530867148
0.05401037633419037,0.9763208789996068
0.8558207750320435,1.0225017742363471
0.970994770526886,0.999988582364947
0.9999691247940063,0.9999889131937644
0.584240734577179,1.0803888375894837
0.03077094256877899,0.9970503069487067
0.9968222975730896,1.0007034841089428
0.740376889705658,0.991723841225466
0.6627671718597412,0.9151873286551382
0.8056610226631165,1.0047041637009018
0.9905615448951721,0.9971981239392702
0.5609900951385498,1.1075489712332918
0.22735901176929474,0.9010370102383666
0.999997615814209,0.9999986290899017
0.836851179599762,1.0058044735364937
0.0991169735789299,1.1454912350398454
0.5095934271812439,0.9782439070833946
0.9999964237213135,0.9999998211854262
0.8807215690612793,0.9281778574742814
0.7383330464363098,1.0002101367277263
0.9999967813491821,0.9999994635564704
0.9999969005584717,0.9999993443468753
0.7040041089057922,0.9513352928810372
0.9968165755271912,0.9999994618450213
0.9999996423721313,1.0000003576279966
0.5263402462005615,0.934302369825392
0.973924458026886,1.0030535367727065
0.5910177230834961,1.0380894530978964
0.9999966621398926,0.9999995827660939
0.9999306201934814,0.9999969599521985
0.9999982714653015,0.9999979734385747
0.9874866604804993,1.0014391622715066
0.14676444232463837,0.999292835607377
0.12331745773553848,0.8878933967415061
0.8287877440452576,1.0005850518286878
0.9992757439613342,0.9998891146559825
0.12848158180713654,1.1945970502141379
0.9272387027740479,0.9992048331743857
1.0,1.0
0.9999502301216125,0.9999773491076532
0.9966151714324951,1.0003998701468646
0.9947716593742371,0.9992990203001301
0.9936049580574036,0.9999381520912661
0.9999982714653015,0.9999979734385747
0.988987922668457,0.9985315020119977
0.8518552780151367,0.9972603094370462
0.7057825326919556,0.9999984798665931
0.20151270925998688,1.103091563006603
0.999595582485199,1.0000840765511632
0.44239020347595215,1.0624090887778568
0.99811851978302,0.9994534700056432
0.46827584505081177,1.1299631572616597
0.9998643398284912,0.999937287406095
0.9909572005271912,0.9999667378484729
0.4279700219631195,0.9987540642456341
0.9999473094940186,0.9999992847065735
0.9925733804702759,0.9990548633253943
0.9999926090240479,0.9999959468541986
0.9993672966957092,0.9999271766531571
0.9999996423721313,1.0000003576279966
0.726654589176178,0.9997773811542238
0.9997833371162415,0.9999916535413637
0.9253438115119934,0.9939594940782404
0.16243019700050354,0.9496223386327204
0.9895562529563904,0.9998709793923009
0.9999949932098389,1.0000012517038073
0.155289426445961,0.9981780578751378
0.9994818568229675,0.9999841965807006
0.9730703234672546,0.9996310046956858
0.5257577300071716,1.1084424670869861
0.8448793292045593,0.9986214898167675
0.05610721930861473,1.0773644565524039
0.11682373285293579,0.9968292995274944
0.7101160883903503,0.9968955253546505
0.8980928063392639,0.971871970507112
0.2518237233161926,0.9950318362489441
0.9999984502792358,0.9999977946247256
0.9999874830245972,0.9999972581520207
0.9998654127120972,0.9999667361313215
0.9999954700469971,1.0000007748638922
0.9996432065963745,0.9999372139073879
0.9278209805488586,0.9882587672190604
0.9969926476478577,1.0003264230295392
0.3240543305873871,0.8991320057398479
0.9997383952140808,1.0000137126555946
0.9565834999084473,0.9905457152954911
0.9965627789497375,0.9993654135048738
0.9999934434890747,0.9999989271093597
0.7620523571968079,0.9974931007670872
0.06571511179208755,0.8893632329580518
0.9848484396934509,1.0014995447259474
0.9999995231628418,1.0000004768373856
0.9999997615814209,1.000000238418636
0.9997401237487793,0.9999775828278737
0.21579204499721527,1.0391103609770191
0.9999991059303284,1.000000894070471
0.9999962449073792,1.0
0.9999991059303284,1.000000894070471
0.9030511379241943,0.9908182363251719
0.9999922513961792,1.0000001192102133
0.6103351712226868,0.9996103410980275
0.9999364614486694,0.9999911183436009
0.9998390674591064,1.0000007749851023
0.9011012315750122,0.991593911087269
0.00023827322002034634,1.0027485018789837
0.9998950958251953,0.9999676312822734
0.9990485906600952,1.0000210604767399
0.999998927116394,1.000001072884757
0.01545281894505024,1.1300878755001253
0.6788316965103149,1.0763395535971585
0.754906177520752,1.0296511929042866
0.9999828338623047,1.0000038147627504
0.9998670816421509,0.9999345453999187
0.9999370574951172,1.0000019074686937
0.9999912977218628,1.0000010728929425
0.896767795085907,1.020936683941867
0.9999375939369202,0.9999861112510252
0.9946789145469666,0.9999794462385209
0.9985222816467285,1.000132219671613
0.8800739049911499,0.9670495943499542
0.03460874408483505,0.9909710368351041
0.9997595548629761,0.9999505758656885
0.6924695372581482,0.9999983645659631
0.9989687204360962,0.9998263714241016
0.43085089325904846,1.0194955964799508
0.9998741149902344,0.9999961848224607
0.5566321015357971,0.9992917671843634
0.3460662066936493,0.9155278716816274
0.9999953508377075,0.9999970197539055
0.9997962713241577,0.9999596394328821
0.7644164562225342,0.9974818281483191
0.14641572535037994,0.9965637379089911
0.9837906956672668,0.9999351116301104
0.9999997615814209,1.000000238418636
0.04912245646119118,1.2064968786707384
0.10531441867351532,0.9970175581826242
0.9997507929801941,0.9999669111761825
0.3024734854698181,0.8707054044771052
0.727537989616394,0.9290182206185746
0.9702941179275513,0.9995927841023503
0.9999992847442627,1.000000715256249
0.9989996552467346,1.0000891385085338
0.31328877806663513,0.989591453837517
0.9999449253082275,0.9999864690004203
0.9940523505210876,0.9992022752185273
0.9562516808509827,0.9876704463892302
0.07898542284965515,0.9969354539901166
0.8167840242385864,0.9999384092750377
0.698677122592926,0.9929603304322856
0.39559829235076904,0.9508195523364489
0.147848978638649,1.0001755698486299
0.9999845027923584,1.000000238422274
0.2922503650188446,0.9649077454838958
0.9980002641677856,0.9990991220202314
0.5844950079917908,1.0078821569906953
0.3972119688987732,0.9422040689298242
0.7212432026863098,0.9962462562352005
0.999997615814209,0.9999986290899017
0.9999476671218872,1.0000028015649185
0.9889571070671082,0.9985397735419478
0.9989891052246094,0.999832639787841
0.9999744892120361,0.9999988674828578
0.11997035890817642,0.9865533476308038
0.9977109432220459,0.9998197602075942
0.9958481192588806,1.0000177763849285
0.9999995231628418,1.0000004768373856
0.9872413873672485,1.0015084076337597
0.6914997100830078,0.9997633914410625
0.9134575128555298,0.9883830462019798
0.9999322891235352,0.999999105869786
0.9999984502792358,0.9999977946247256
0.9801350235939026,1.0009193662077396
0.9999874830245972,1.0000010728970354
0.9999662637710571,0.9999917742815163
0.7758148908615112,0.9994888604145632
0.3692246079444885,0.9733691378614239
0.9999997615814209,1.000000238418636
0.9999996423721313,1.0000003576279966
0.02662152424454689,0.9883586445925302
0.9999982714653015,0.9999979734385747
0.9999982118606567,0.9999980330432052
0.9999852180480957,0.999995708402138
0.47669827938079834,0.9992603470760859
0.9999397397041321,0.9999935623104271
0.9650962948799133,0.9928608171543456
0.9983694553375244,0.9995415484069717
0.07214543968439102,1.1994953732739302
0.9999988079071045,0.9999974369972193
0.7946246862411499,0.9907922460861758
0.9994187355041504,0.9999863425977834
0.9999997615814209,1.000000238418636
0.9981565475463867,0.999781444102717
0.11627255380153656,0.9853313868822681
0.7913015484809875,0.9540161573240166
0.9977070689201355,1.000052512891198
0.9999951720237732,1.0000010728887858
0.999996542930603,0.9999997019757458
0.9985999464988708,0.999846541608324
0.5955148935317993,1.0028643544312819
0.9999996423721313,1.0000003576279966
0.9389144778251648,0.9913880900849783
0.9999833703041077,1.000001370929628
0.198004812002182,0.9124322935535681
0.16409826278686523,0.9998557995461136
0.883417546749115,0.9978153044334139
0.9989041686058044,0.9997117340702344
0.21075651049613953,0.9341859197391335
0.9997674822807312,0.9999350158272232
0.24463345110416412,0.9997321081535058
0.6511867046356201,0.9556164245636195
1.0,1.0
0.9998915195465088,0.9999483171664025
0.9999852180480957,0.9999976157789655
0.7256375551223755,0.9948247019223803
0.4415079951286316,0.9444515695718061
0.9996967315673828,1.0000553895128872
0.4557008147239685,0.9422084495089917
0.9999841451644897,0.9999967812981502
0.19602860510349274,0.9262337482270396
0.9999902248382568,0.9999983310536321
0.8675697445869446,0.9930813330168415
0.9818414449691772,0.9999118534416557
0.9932985901832581,0.9999986798509551
1.0,1.0
0.9915686845779419,0.9969057023056713
0.9999969005584717,0.9999993443468753
0.3338164687156677,0.8459155780606448
1.0,1.0
0.9999051094055176,0.9999880779397535
0.6371565461158752,0.9517701738110275
0.8802039623260498,1.0142745100482333
0.9999998807907104,1.0000001192093038
0.9609426259994507,1.0022416033998882
0.9949066042900085,1.0008381379486397
0.9999659061431885,0.9999959467459643
0.9289947748184204,0.9978754578002516
0.37738120555877686,0.9998633794768492
0.9992516040802002,0.9996959079396779
0.9953643083572388,1.001019255613451
0.9999946355819702,0.9999977350113481
0.8933045864105225,0.9859926134123841
0.5619886517524719,1.1071933759023738
0.9673324227333069,0.9910702627895678
0.999082088470459,0.9999990454494907
0.9999108910560608,0.9999594056195856
0.5161285400390625,0.9990444844789357
0.026747021824121475,0.9979478677058529
0.9967097043991089,1.0003736990053949
0.9999957084655762,1.0000005364441051
0.013299761340022087,1.0139340261657321
0.9999991059303284,1.000000894070471
0.8507357835769653,0.9998456523929344
0.22260545194149017,1.00000073633764
0.7772979736328125,0.9711997549861605
0.9952981472015381,0.9993039424536535
0.009880480356514454,0.9463702100605283
0.9670711159706116,1.006523054484439
0.15086401998996735,1.0736498367839873
0.19121259450912476,0.9905425940963493
0.6008865237236023,1.0400132801611077
0.9829499125480652,0.9998479185488616
0.2749142050743103,1.0929711781228217
0.9999932646751404,0.9999991059243065
0.20106348395347595,1.0723330414813688
0.9994645714759827,0.9999976741735399
0.9991365075111389,0.9994602310876708
0.9999991059303284,1.000000894070471
0.31918156147003174,1.0459428591490012
0.9999864101409912,0.9999983310472654
0.9999521374702454,0.9999830118631438
0.9796671867370605,1.0023949129500889
0.9988073110580444,0.9999307760494202
0.9911583065986633,0.9959308136081588
0.9999992847442627,1.000000715256249
0.9973158836364746,1.0002921316189208
0.15119053423404694,0.9986055897636806
0.973124623298645,0.9996323728026435
0.9136773943901062,0.9951661439850824
0.9999722838401794,1.000001072913343
0.9999774098396301,0.9999997615760349
0.9953864216804504,0.9986894464027831
0.9999977350234985,0.9999985098805055
0.9338406324386597,0.9930760645489322
0.42228934168815613,1.125137062032245
0.5686395764350891,0.9078657666006407
0.03938242048025131,1.1263045518584727
0.7391098141670227,0.9936513952793522
0.9999996423721313,1.0000003576279966
0.9967515468597412,0.999999820603304
0.01035009790211916,1.285270764405242
0.9999995231628418,1.0000004768373856
0.6161506175994873,1.053087984744941
0.9993614554405212,0.9999177526762736
0.8584259152412415,0.9882688491047457
0.9516046047210693,0.9660359770792563
0.9999934434890747,0.9999989271093597
4.454122608876787e-05,0.9968036653873651
0.9999682307243347,0.9999898072819281
0.03642341122031212,0.7883732121278446
0.9024243950843811,0.9991856101474165
0.9999984502792358,0.9999977946247256
0.8146378993988037,0.9948123836095292
0.25510159134864807,1.0819188416910743
0.9999841451644897,1.0000005960558982
0.9997084140777588,0.9999635709398411
0.31797197461128235,0.9858663619188727
0.9999380707740784,1.0000047090585655
0.8781431913375854,1.0140306002973773
0.6216220259666443,0.99796616904241
0.7188549041748047,0.9967879132206736
0.988994300365448,0.9968808932624125
1.0,1.0
0.9998976588249207,0.9999764537555634
0.9998407363891602,0.9999762139584838
0.11560863256454468,1.090396892953205
0.8514729142189026,0.9999217379769267
0.9855969548225403,0.9998326033213364
0.268941193819046,1.1929046319943697
0.8549887537956238,0.9905778108438797
0.8367241024971008,0.998121157856862
0.9975166916847229,0.9992937789387659
0.9858224987983704,0.999989116868328
0.9983447790145874,1.0000124780246462
0.978426456451416,0.9951718131749507
0.0810842216014862,1.020986975945838
0.9388569593429565,0.9996995823737893
0.7011692523956299,0.9367995594571353
0.35465577244758606,0.8812268424430263
0.9997473955154419,1.000023788262287
0.9997383952140808,0.999880163314151
0.9994939565658569,0.9998920013362971
0.9248601198196411,0.9931297351774341
0.8992875218391418,0.9715736977947567
0.1727432906627655,1.106419557431694
0.002060219645500183,1.1303448148040995
0.9999993443489075,1.0000006556515224
0.12651655077934265,1.0753503199267123
0.9999997615814209,1.000000238418636
0.9959195852279663,0.9994540587636735
0.44022366404533386,1.08166169141767
0.6791369318962097,0.9999238197346733
0.9997848868370056,1.0000282586804377
0.998966634273529,0.9995310228671699
0.9889183640480042,1.001294835479107
0.988608717918396,1.000044977415429
0.9572674036026001,0.9984733144785378
0.9990648031234741,1.0000010738879026
0.8569735884666443,1.0173200299826863
0.02066044695675373,1.004149840339784
0.9999421834945679,1.0000121004424947
0.8123356699943542,0.9922271559986032
0.9999675750732422,0.9999904629475977
0.9986202716827393,0.9999959412842302
0.9974163174629211,0.9996574014054969
0.9999898076057434,0.9999987482897018
0.7172813415527344,1.0663603175806118
0.99994295835495,0.9999731167717427
0.9999866485595703,1.000001907374099
0.99981290102005,1.000011625080772
0.9999859929084778,0.9999949335342276
0.8677932024002075,1.026492748136327
0.9411082863807678,1.0031879432347868
0.9993388056755066,0.9998870341103904
0.9020447134971619,0.9986914059054174
0.8676987886428833,0.9756174279086414
0.9999997615814209,1.000000238418636
0.725477397441864,0.9287224547921039
0.9946860074996948,0.9993049522467019
0.03810581564903259,0.8736682897720118
0.9995946288108826,0.999886645619682
0.9844224452972412,0.9988170164595648
0.9966303110122681,0.9993701213861971
0.9988866448402405,0.9998322645944572
0.3328208327293396,0.949413903453325
0.9995434284210205,0.9998711355267844
0.18139787018299103,1.0000006571702822
0.10190441459417343,0.9725071594491898
0.9359577894210815,0.9821181822361742
0.9947761297225952,1.0
0.05866008996963501,0.9277755211842061
0.9999995231628418,1.0000004768373856
0.9989883303642273,0.999753404529994
0.46088042855262756,1.13497882677843
0.3392658531665802,0.8273803651885435
0.6071190237998962,1.0056342345156728
0.46286094188690186,0.8653883746068195
1.0,1.0
0.5744290351867676,0.989700559906696
0.9961609840393066,1.000001196686996
0.5090399384498596,0.9733076448492923
0.9998595118522644,1.0000032191030637
0.9991525411605835,0.9999075344398418
0.387565553188324,0.9895361174580389
0.03282812237739563,0.952363147043791
0.8330034613609314,0.977495869730118
0.6156895160675049,0.999405492356109
0.571061372756958,0.9933291722420419
0.233179971575737,0.8214304132366396
0.1289556324481964,1.0923690667485086
0.9999423623085022,0.9999927874222658
0.6784772872924805,0.9998885175736364
0.9594762921333313,1.0000812556558254
0.9999855756759644,0.9999991655229363
0.9999978542327881,0.9999983906711378
0.835166335105896,0.9999962888332563
0.11630315333604813,0.9481987925005502
0.6464172005653381,1.0699134473961052
0.9999998807907104,1.0000001192093038
0.9999834299087524,0.9999937414085932
0.9834061861038208,1.0030505215585748
0.26878196001052856,1.192864791936334
0.9967150688171387,0.999475843470415
0.859579861164093,0.9745178626394173
0.741704523563385,0.9665038725906856
0.9999997615814209,1.000000238418636
0.14873173832893372,1.0253303755112853
0.9973723292350769,0.999663302701688
0.9457691311836243,1.0066109241901606
0.9924172163009644,1.00000132132148
0.7073360681533813,0.9975966387829239
0.3972249925136566,0.9651382033256308
0.6682673096656799,0.9103735261444219
0.9997435212135315,1.0000352950021263
0.9999955892562866,1.0000006556539844
0.999387800693512,0.9999409552545201
0.9997535943984985,1.0000289749969624
0.9999917149543762,1.0000006556565246
0.9999990463256836,1.000000953675226
0.8636654019355774,0.97254577515747
0.9932410717010498,0.9965872170966801
0.43508148193359375,0.99839912727743
0.4406317174434662,1.128674878917335
0.5287377238273621,1.0049929278785654
0.20195026695728302,0.93522109656316
0.9999986886978149,0.9999975562063597
0.9999896287918091,0.9999989271052668
0.9995537400245667,0.9999218830548783
0.4751088619232178,0.866582553465034
0.9999943375587463,0.9999980330355845
0.6797747611999512,0.9568016878613852
0.17982269823551178,0.9341687979073389
0.602493166923523,1.0456065289046728
0.7633952498435974,0.9825829053533408
0.18253369629383087,0.8760498787351029
0.9360504746437073,1.0050980236585842
0.9999984502792358,1.0000015497231658
0.7304064035415649,1.0630077754654614
0.14450398087501526,0.9753344625593117
0.9482816457748413,0.9890844642385952
1.0,1.0
0.9399064183235168,1.0134694543025615
0.9999995231628418,1.0000004768373856
0.9999946355819702,0.9999977350113481
0.9999032020568848,1.0000128758496272
0.9998281598091125,0.9998934085784513
0.07801558822393417,0.9997907569184635
0.9999724626541138,0.9999970196856913
0.6044273376464844,0.9426245448004695
0.04903761297464371,1.0360309475475777
0.7756021618843079,0.9406317567528624
0.9148643612861633,0.976387783940154
0.9999971389770508,0.9999991059277704
0.9889132380485535,1.000002109550653
0.5601751804351807,0.888468724795652
0.9999651908874512,0.9999966620237006
0.9999822974205017,0.9999986290689011
0.9992573857307434,0.9998998494281784
0.6044350862503052,1.0016427798450172
0.8615508079528809,1.0005762941504968
0.7598085999488831,0.9941918684589487
0.577883780002594,0.969833055895956
0.999998927116394,1.000001072884757
0.7222905158996582,0.9987295783536986
0.9991529583930969,1.0000005368965768
0.9796093106269836,1.000002068740977
0.999990701675415,1.0000016689455722
0.9999954700469971,1.0000007748638922
0.9999993443489075,1.0000006556515224
0.88072270154953,0.9741076030001201
0.03157658502459526,0.886290676033989
0.19326435029506683,0.99983261051041
0.7310368418693542,1.032617426035872
0.1802738755941391,0.9999563563323615
0.41361531615257263,0.9998633870627116
0.9999831914901733,0.9999290692804775
0.10314340144395828,1.0221670217145407
1.0,1.0
0.13073547184467316,0.9994118658794332
0.9999938607215881,0.9999985098747323
0.999974250793457,0.9999991059073062
0.9978093504905701,0.9999995818514698
0.9973558187484741,0.9992376076430237
0.9925503134727478,0.998956055798169
0.2306860387325287,1.1657693346677795
0.72658371925354,0.9347559797119815
0.494855672121048,1.1166597739987851
0.9999997615814209,1.000000238418636
0.9999927878379822,0.9999995827644774
0.8485943675041199,0.9811118187326856
0.9999997615814209,1.000000238418636
0.9981713891029358,0.9997704002923112
0.9992063641548157,0.999664934790536
0.9960390329360962,0.9999939559907561
0.9584049582481384,0.9996687680553594
0.8849968314170837,1.000451919320211
0.998569905757904,0.9997870260546284
0.4352363646030426,0.9994687796427704
0.9693121910095215,0.9999910222132581
0.7527264952659607,1.029959564181617
0.9999903440475464,0.9999982118433903
0.7774855494499207,0.9958584926467967
0.9231917262077332,0.9897234654135978
0.03774286061525345,0.8388497799244773
0.9989103078842163,0.9998810186853173
0.1664283275604248,0.925876565609103
0.960203230381012,1.003308040448338
0.9997024536132812,0.9998093276121283
0.9999914169311523,0.9999971389524942
0.07658594846725464,0.9564752754885792
0.9998759627342224,0.9999981520267944
0.9999920129776001,1.000000357630725
0.9995521306991577,0.9997060174354917
0.9999282360076904,1.0000069146350157
0.8711545467376709,0.9819949275935462
0.9645726084709167,0.9997734019912323
0.9695252776145935,0.9926269839391342
0.9999997615814209,1.000000238418636
0.9998357892036438,0.9999849771626045
0.9110836982727051,0.9772561458453818
0.9999998807907104,1.0000001192093038
0.2813507616519928,0.9999951274102769
0.9999996423721313,1.0000003576279966
0.2070837765932083,0.9548813473144183
0.9266630411148071,0.9850478161909061
0.8227226138114929,0.9892842821431146
0.9999350905418396,1.000000059608514
0.04515735059976578,0.9926034294810505
0.9999815225601196,0.9999841448715275
0.1719946563243866,1.0046953111693044
0.9953881502151489,0.9986914846260222
0.9994287490844727,0.9999267636598895
0.01564127393066883,0.8808232244834528
0.7026158571243286,1.0325010192622324
0.864822268486023,1.0296419333517584
0.9664497375488281,0.9947454524193898
0.9999995231628418,1.0000004768373856
0.9956561326980591,0.998780795742998
0.8668698072433472,0.9825739212036143
0.9985162615776062,0.9998216366768955
0.9999494552612305,0.9999933239423455
0.40567585825920105,0.8551740593729621
0.6493333578109741,1.000229483993308
0.9993325471878052,0.9999123822961421
0.9306678175926208,0.9962146187255488
0.34652358293533325,0.9947281430537965
0.6076574921607971,0.975317517232558
0.983315646648407,1.003678844639962
0.9319829344749451,1.0074534670744502
0.7106665968894958,0.9240827418787895
0.9998478293418884,0.9999766910369525
0.5255452990531921,0.986241190075701
0.9999984502792358,1.0000015497231658
0.7727651596069336,0.999548085716084
0.9697211980819702,0.9999011016015394
0.9915688633918762,1.000261484819003
0.019672079011797905,0.9911553116182782
0.9998409152030945,0.9999569585992397
0.5191177725791931,0.9694219465951022
0.9999993443489075,1.0000006556515224
0.9949017763137817,0.9988424773488975
0.6017211675643921,1.0694232490154238
0.24634000658988953,0.9955881458041745
0.999998927116394,1.000001072884757
0.9999921917915344,1.0000001788153305
0.9999978542327881,0.9999983906711378
0.9706770777702332,0.9999992017320695
0.9985969662666321,0.9999982690367016
0.9996898770332336,1.0000355353886263
0.5419957041740417,1.0342238946357485
0.34434083104133606,0.995515728056758
0.13252396881580353,0.9998431444511422
0.9999667406082153,0.9999722233116989
0.9977312684059143,0.9996925770377988
0.999795138835907,0.9998653851347392
1.0,1.0
0.9983584880828857,0.9997927721109352
0.9854200482368469,0.9999511268792789
0.867611289024353,0.9849075665999043
0.766920804977417,0.99657879086604
0.39035409688949585,0.9908983051753268
0.7250525951385498,0.9275135140645249
0.7969286441802979,0.9999469717979717
0.28026556968688965,1.0138809963939333
0.31649109721183777,0.9916172607477118
0.781094491481781,0.9900706553909236
0.14685016870498657,0.99430550014064
0.4879893958568573,1.0592699847998746
0.8787849545478821,1.0068092079493665
0.44935423135757446,1.028185495707405
0.9169967770576477,0.9864291381807572
0.9999938607215881,0.9999985098747323
0.302813321352005,1.1657133065944383
0.9999985694885254,0.9999994635574296
0.9999924898147583,0.9999960660639002
0.9433326721191406,1.0058784964151257
0.9393036365509033,0.9917640190622442
0.9959206581115723,0.9988431229193568
0.9779689908027649,0.9990843875553501
0.04742567241191864,1.2669570767808167
0.9972655773162842,0.9997703112840932
0.9999973177909851,0.9999989271135163
0.5386033654212952,0.8874658390385851
0.9999982118606567,1.0000017881425407
0.9994106292724609,0.999498667885545
0.9626078009605408,1.0043893208116297
0.9655629396438599,0.9976208463270808
0.9241231679916382,0.9999972265604693
0.8992950320243835,0.9988601948863267
0.2532629072666168,0.972627682469467
0.9999998807907104,1.0000001192093038
0.9999126195907593,0.9999539215832377
0.9483049511909485,0.999974795594471
0.9997497200965881,0.9999261313572865
0.9999963045120239,0.999999940395135
0.9575605988502502,0.9956120685947222
0.0728927031159401,1.0031367120107306
0.03166191279888153,0.8395699938111677
0.8525604605674744,1.0273717278409318
0.5127504467964172,1.0251828387595503
0.901827335357666,0.9999958361290753
0.9997849464416504,0.9999404421517422
0.9999830722808838,0.9999978541964645
0.9999995231628418,1.0000004768373856
0.9936814904212952,0.9990834497965925
0.9999996423721313,1.0000003576279966
1.0,1.0
0.99998939037323,0.9999991655261197
0.9859508872032166,0.9959836196342644
0.8078056573867798,0.9574842116680551
0.994193971157074,0.9995593474193076
0.056246861815452576,1.0764129804435523
0.9999834299087524,0.9999974965634373
0.008817153051495552,0.8092564695533468
0.46323585510253906,0.9801151804058978
0.9959847927093506,1.0007620653971083
0.9819803833961487,0.9964882936749164
0.9998190999031067,0.9999825326792408
0.17415496706962585,0.9413998495124041
0.3848668336868286,0.9582785735901257
0.9368990063667297,1.0001353813839273
0.14402899146080017,1.2207939644236037
0.2946590185165405,1.0451377327827447
0.5578449368476868,0.8862203409841881
0.8723755478858948,1.0151584790769466
0.29888153076171875,1.0380100311104021
0.99639892578125,0.9989770769525268
0.3992054760456085,0.9967184300722212
0.9993351697921753,0.99988691441079
0.7302294373512268,0.9285753407192118
0.9954644441604614,0.9981065343993056
0.8145132064819336,0.993694011326821
0.9835944771766663,0.9953123798439424
0.5856174230575562,0.9861324596464337
0.6508233547210693,0.9251993130508973
0.2585497796535492,0.9972098409185141
0.9998556971549988,1.0000070343631622
0.9999539852142334,0.999969719447101
0.9826774001121521,0.9999305496205977
0.5076578855514526,1.1131591250810429
0.9996477365493774,0.9996886348624251
0.9999122619628906,0.9999885549040328
0.15736989676952362,1.113940032658155
0.9950407147407532,0.9998713311173293
0.6751788258552551,0.9861777684828968
0.9914634823799133,0.9974641091975669
0.9979565739631653,0.9997510591483583
0.7000516057014465,0.9993321366170574
0.9947840571403503,0.9999309754209585
0.9437214732170105,0.9988275767243127
0.9999993443489075,1.0000006556515224
0.9958901405334473,0.999994613443982
0.8759413361549377,1.0011625725536115
0.25165921449661255,1.0163278535700253
0.9948040246963501,1.000002456554633
0.6271803379058838,1.0378528920373224
0.9004142880439758,0.9729376435024918
0.7978535294532776,1.0038030710394426
0.9999246001243591,0.9999991058629105
0.07175512611865997,1.0979241621421252
0.8458604216575623,0.9993636894119398
0.9990629553794861,0.9998770396077438
0.9993621706962585,0.9998179108777226
0.7577771544456482,0.9965377451224461
0.5167475938796997,0.8927382460938734
0.9372768402099609,0.9722524079014576
0.9999666810035706,0.9999989866872763
0.9356447458267212,0.9911536947824987
0.9988024830818176,0.9998402470590868
0.9999909400939941,0.9999976157926083
0.9973862171173096,1.0000003585650798
0.9996358752250671,1.0000361335718626
0.2541312277317047,0.9327364727744499
0.49136921763420105,1.108863835066503
0.4365197420120239,0.9776881844495307
0.9829388856887817,0.999104176841422
0.599934458732605,1.001934083970262
0.13158780336380005,0.9712254102389072
0.14423242211341858,1.0000537230374922
0.9999887347221375,0.9999960064438115
0.9980242252349854,0.9994297084794448
0.9999017119407654,0.9999952907702017
0.4084519147872925,0.981128932509092
0.999990701675415,0.9999978542128358
0.9875419735908508,1.0000011467748016
0.5062193870544434,0.9350752247275153
0.9999846816062927,1.0000000596055578
0.9999973177909851,0.9999989271135163
0.9999949932098389,0.9999973773824989
0.9387032389640808,0.994260715417091
0.9940820336341858,0.9973141149599569
0.9991786479949951,1.0000854836681454
0.5413384437561035,0.8943229534145651
0.9950680732727051,1.0003398130830372
0.35326942801475525,0.9407225811567727
0.9744797348976135,1.0003236272281637
0.8228549957275391,0.9786201099642338
0.8806176781654358,0.9672085598836304
0.9999946355819702,0.9999977350113481
0.1727410852909088,0.8323810187623711
0.8538480997085571,1.0056205172509356
0.9999933242797852,0.9999990463193171
0.17885039746761322,0.9342444919773443
0.999994158744812,1.000002086174753
0.9998952746391296,0.9999903430362174
0.4996209740638733,0.9999777506013005
0.9212724566459656,0.9991521951410767
0.00022671341139357537,0.5782750768038285
0.9998433589935303,0.999973591005633
0.9999985694885254,1.000001430513521
0.855516254901886,1.0017032461305964
0.9999721050262451,1.0000012517324572
0.9992518424987793,1.0000274386650398
0.7772928476333618,0.999998312988227
0.4941135346889496,0.9997707437270121
0.9566568732261658,0.9878303722501858
0.9999998807907104,1.0000001192093038
0.9924010038375854,0.9979826695045912
0.999968409538269,1.0000049473418051
0.14973920583724976,0.9926828282860449
0.14052219688892365,1.223118177234304
0.9999213814735413,1.0000385672372691
0.9982530474662781,0.9997725088872299
0.9958170652389526,1.0001482010156437
0.41865310072898865,0.9753496434674882
0.9999639987945557,0.9999997615728372
0.5164324045181274,1.0293419039834502
0.9999986886978149,1.0000013113039046
0.35668841004371643,0.709900014847336
0.9327079653739929,0.9881678089993874
0.9999693632125854,1.000000119212942
0.999994158744812,1.000002086174753
0.9952840209007263,0.9999854474417591
0.15774069726467133,0.9998483817801566
0.999996542930603,0.9999997019757458
0.9999982714653015,1.0000017285376863
0.9813212752342224,0.9975266400503552
0.9999958276748657,1.0000004172342543
0.4929159879684448,1.1226844848422408
0.8245963454246521,0.9754477072457841
0.9999998807907104,1.0000001192093038
0.5034398436546326,0.9716342113055403
0.5786255598068237,0.997020929515316
0.9999995231628418,1.0000004768373856
0.9739733934402466,0.9999926563113313
0.9112281799316406,0.9741610212330402
0.44676291942596436,1.0037589531125466
0.9995914101600647,0.999947168698396
0.9999849796295166,0.9999806878050165
0.9999971389770508,0.9999991059277704
0.15893690288066864,0.9853054661625762
0.7523608207702637,0.9999018421044292
0.9999880194664001,0.9999967217052617
0.9991446733474731,0.9998791376128641
0.6193914413452148,0.9988053886268841
0.9999938607215881,1.0000023842004282
0.9980483055114746,0.9997030064608785
0.6187412142753601,1.0093743663153596
0.15855751931667328,1.0862573262917603
0.9999849796295166,0.9999997615778398
0.5973718762397766,0.9906999804534656
0.927670419216156,0.9970952972896531
0.9995673298835754,0.999803338792103
0.5385512709617615,1.0048898824633046
0.11362460255622864,0.8338539960431295
0.9999993443489075,1.0000006556515224
0.9984765648841858,0.9999835240179523
0.3090512156486511,0.9965579682543111
0.9987310171127319,0.999995703012773
0.1561025083065033,0.9578899569314678
0.5991976261138916,0.9980704014018686
0.7175019979476929,1.0011925880106858
0.7131417989730835,0.9951076239158165
0.3840976655483246,0.9257478500259811
0.9999984502792358,0.9999977946247256
0.9999996423721313,1.0000003576279966
0.7469959855079651,0.9958989868991159
0.92634117603302,0.9983965435346795
0.2613634765148163,1.1863166559538914
0.8349854350090027,0.9998982063400318
0.657198429107666,0.9856011630733288
0.9995941519737244,0.9999444259164372
0.9999500513076782,1.0000156171969896
0.9999995231628418,1.0000004768373856
0.5311955213546753,1.0582951132531462
0.8750203847885132,1.0005927628977018
0.9999603033065796,1.0000053646309879
0.01941227726638317,1.0016500850565737
0.9999556541442871,1.0000023842915244
0.368871808052063,0.9881340688312558
0.9999995231628418,1.0000004768373856
0.21051689982414246,0.9744567175483364
0.9755974411964417,0.9938139551848387
0.9999996423721313,1.0000003576279966
0.9999936819076538,0.99999868868953
0.7260298728942871,0.9263073896866862
0.13548019528388977,1.2904603669059194
0.9999995231628418,1.0000004768373856
0.9998358488082886,1.0000001788432917
0.9994491338729858,0.9999597446894897
0.9939678907394409,0.9985173915061477
0.46083226799964905,0.9998035952354545
0.5211424231529236,1.0713245164679455
0.4970182776451111,0.8806854234106682
0.07574935257434845,1.2558217809823362
0.6176539659500122,0.9897306773240547
0.6791703701019287,1.0198209887009517
0.9820061922073364,0.9999996358191308
0.8556229472160339,0.9810958169124828
0.9900990128517151,0.9971712899292371
0.8820971846580505,1.0003310328610422
0.7794680595397949,1.0265748964771333
0.9212551712989807,0.9999525753493912
0.8940406441688538,0.9986969576945598
0.9589223265647888,0.9880317977688653
0.9996020197868347,0.9998144364948557
0.9843001961708069,0.9954679769068532
0.036977317184209824,1.1812622235511645
0.9999415874481201,0.99998599209024
0.9999986886978149,1.0000013113039046
0.9931890964508057,0.9999296042933099
0.7312093377113342,0.970508304886581
0.9217351078987122,0.9929053968634162
0.9999982714653015,1.0000017285376863
0.005959109403192997,1.247292157826506
0.9999993443489075,1.0000006556515224
0.3733689486980438,1.1582435377899571
0.9982079267501831,0.9991771734295088
0.9833092093467712,1.0016390669175135
0.9740263223648071,0.9883189068289534
0.999998927116394,1.000001072884757
0.9999616146087646,1.0000040532714312
0.05817956477403641,1.253001736902382
0.9932870268821716,0.9991065487295788
0.9999996423721313,1.0000003576279966
0.9999995231628418,1.0000004768373856
0.9998764395713806,0.9999938599629226
0.9999932646751404,1.0000029802523118
0.8804706335067749,1.0000175333536512
0.8259391784667969,0.9603448375401242
0.9999986886978149,1.0000013113039046
1.0,1.0
0.9999951720237732,0.9999971985681703
0.9997512102127075,0.9999818160593648
0.9992788434028625,0.999798331261273
0.03426409512758255,1.0650793274578052
0.9999598860740662,0.999990582088336
0.08058816194534302,0.9912886590313192
0.4971338212490082,1.001765477134733
0.998648464679718,1.000137514957885
0.5057033896446228,0.9784800033473612
0.09977704286575317,1.0457187088742346
0.9191381335258484,1.007392134886764
0.9999723434448242,1.0000010133069857
0.268543004989624,0.9999591601552269
0.9999876618385315,0.9999970793363704
0.9849116802215576,1.0022243906406627
0.1600237935781479,0.9409597621383339
0.8238537311553955,1.0014492143378673
0.9959243535995483,0.9999984439372744
0.8534592390060425,1.0007696245531184
0.9999985694885254,1.000001430513521
0.9999114871025085,1.0000007749289732
0.9926115274429321,1.001458393306583
0.19922423362731934,0.9696521510710179
0.8878189921379089,0.9989794651688528
0.5606939792633057,1.0000773901325881
0.9999849796295166,0.9999997615778398
0.994691014289856,0.9993190375971064
0.9998597502708435,0.999981996872344
0.9648712873458862,0.9955863822344827
0.999998927116394,1.000001072884757
0.9999884366989136,0.9999887345918721
0.9882032871246338,1.0002243761799352
0.9706141352653503,1.0034612685680717
0.9981393814086914,0.9993982443568613
0.21197661757469177,0.9991593974486679
0.04738839715719223,0.9999566062503037
0.9998495578765869,0.9999825928249532
0.9045987129211426,0.9999907094109318
0.9999033808708191,1.0000088819502377
0.9989237785339355,1.0000392621109888
0.8868370056152344,1.0219231495102783
0.862847626209259,1.0124970805490758
0.6963826417922974,0.961294017937645
0.036643076688051224,1.0113254972575565
0.8175705671310425,1.0219020690176064
1.0,1.0
0.3483176529407501,1.1681896909382858
0.994026780128479,0.9999868081805111
0.9995610117912292,0.9999927250397156
0.9969286322593689,0.9996353513012649
0.9999938607215881,0.9999985098747323
0.892346203327179,0.9999905150495104
0.017173195257782936,1.2570904822225324
0.37753331661224365,0.8497662914720937
0.9999973177909851,0.9999989271135163
0.0007204402354545891,1.2785109301725635
1.0,1.0
0.9999650120735168,1.000004470504772
0.9999979734420776,0.9999982714617985
0.9998999834060669,0.9999970194696587
0.9999020099639893,0.9999949927191752
0.9999984502792358,1.0000015497231658
0.28051498532295227,1.0896243418739784
0.999779462814331,0.9999993442042802
0.8272566795349121,1.0115718178113453
0.6781863570213318,0.9996575871902453
0.6264335513114929,0.9444869179854899
0.9999887347221375,0.9999960064438115
0.9999997615814209,1.000000238418636
0.4282284080982208,0.9724773419595195
0.9999998807907104,1.0000001192093038
0.9996992945671082,0.9999078831237769
0.9999879002571106,0.9999968409156028
0.9585459232330322,1.0082953751498906
0.5482996702194214,1.0068595932010442
0.9739900231361389,1.0030472727811255
0.9837210178375244,0.99994486218576
0.3659203052520752,1.069036966837614
0.9999995231628418,1.0000004768373856
0.9870969653129578,0.9999159457799558
0.9999740123748779,1.0000031591282714
0.5231212377548218,0.9978931280036114
0.18242354691028595,0.999992893455665
0.8910473585128784,0.9980424493624916
0.1480398327112198,0.9999993960614145
0.052993763238191605,0.937050017205134
0.9889569282531738,0.9968767975591046
0.9604867696762085,0.9871226130043302
0.0823625698685646,1.2544439526394504
0.9999998807907104,1.0000001192093038
0.999998927116394,1.000001072884757
0.9092870354652405,0.9983742049077354
0.9955722093582153,1.000081243230978
0.9589300155639648,1.0022248637757318
0.9996620416641235,0.9997810577510267
0.9959567189216614,0.9996017207339997
0.9999995231628418,1.0000004768373856
0.9998971819877625,1.0000075109575035
0.9323886036872864,1.0079856113498245
0.9856908917427063,0.998129242229117
0.9999655485153198,0.9999982117990506
1.0,1.0
0.9999521970748901,0.9999924894557323
0.9853616952896118,0.9981904381335508
0.8168515563011169,0.9505416288597281
0.9914030432701111,0.9975648986113916
0.9999493956565857,1.0000010729379012
0.9621092677116394,0.999980609007271
0.02065286599099636,1.1997634723834212
0.3279813528060913,0.9784338861493829
0.5082131028175354,1.0382276179597933
0.9818611145019531,0.9997354442109025
0.06508942693471909,1.1066568759368396
0.9999758005142212,0.9999936817547556
0.973952054977417,1.0028529631576204
0.9998460412025452,0.9999784794099519
0.019583716988563538,1.0110941410289285
0.980564296245575,0.9985366970639541
0.999990701675415,0.9999978542128358
0.9999960064888,1.0000002384195312
0.9832926392555237,0.9994612325348385
0.34076157212257385,0.9218582094323268
0.6395153403282166,0.9965805742730155
0.08478773385286331,1.1119848063495863
0.03214782848954201,0.8876203312383388
0.9407246708869934,0.9975625906805415
0.9924189448356628,0.9999995795802613
0.8438075184822083,0.9596425476739314
0.4370644986629486,0.9998051202107593
0.9901596307754517,0.9983624006613966
0.9989638328552246,1.0000105609650503
0.9817047119140625,0.9948612263355456
0.892552375793457,0.968693337172738
0.9042640328407288,1.0068308466536193
0.9896876215934753,1.0004134495344341
0.9840458035469055,1.0018671618467592
0.9999973177909851,0.9999989271135163
0.8873988389968872,0.9689464364852369
0.5891075134277344,0.9967345853487966
0.9999998807907104,1.0000001192093038
0.9999938607215881,0.9999985098747323
0.9038977026939392,0.99069297384148
0.22530564665794373,0.984201725845876
0.30033352971076965,0.9827065604725607
0.9999936819076538,0.99999868868953
0.6751645803451538,0.9997248260895589
0.4924515187740326,1.0613971941664486
0.999998927116394,1.000001072884757
0.9453046917915344,1.00612248205044
0.9980310797691345,0.9994380137866387
0.9999335408210754,0.9999825346783499
0.9999943375587463,1.000001907359433
0.9999960660934448,1.0000001788146378
0.9999998807907104,1.0000001192093038
0.9978193640708923,0.9993755910395492
0.16108787059783936,0.9978314449090988
0.2655735909938812,1.1927008246166526
0.9623497128486633,1.0039230626347857
0.9999951720237732,1.0000010728887858
0.9932475090026855,0.999996639447794
0.032056763768196106,1.004496714301585
0.7726320624351501,1.0006817297281452
0.09129069745540619,0.9883449782621647
0.37203365564346313,1.1199442170220273
0.6698893308639526,1.073478331199965
0.24637389183044434,1.1150522999089385
0.9998460412025452,0.9999289403231654
0.9999663829803467,0.9999992847202172
0.9999997615814209,1.000000238418636
0.9997493624687195,0.9999454480772713
0.9999992847442627,1.000000715256249
0.999997615814209,0.9999986290899017
0.6705679893493652,1.0433883151542043
0.9999707937240601,0.9999872442334696
0.999996542930603,0.9999997019757458
0.9892595410346985,0.9961917262139995
0.18076705932617188,1.0388814772511448
0.9978147149085999,0.9999942056872315
0.10462373495101929,1.062238683526131
0.9999992847442627,1.000000715256249
0.7913463711738586,0.9499965691488981
0.27927833795547485,0.9995683503599285
0.9999982118606567,0.9999980330432052
0.9767357110977173,1.0000025019976315
0.9992419481277466,0.9998123415326842
0.9999993443489075,1.0000006556515224
0.9999898672103882,0.9999986886845277
0.9999912977218628,1.0000010728929425
0.9222846627235413,0.9898959948541265
0.9786062836647034,0.9969380487820625
0.546227216720581,0.8905040739086957
0.986883819103241,0.9985898550373636
0.07585111260414124,1.0000034379234786
0.9931532144546509,0.9999123772846873
0.9999293088912964,1.0000096566350918
0.8719587922096252,0.9743199161175363
0.016050254926085472,1.0102334768301648
0.9653078317642212,1.0033619266179106
0.9999682307243347,0.9999936221003878
0.998772919178009,0.9999346527275862
0.7915623188018799,0.9718147571740572
0.9999920129776001,0.9999965429029911
0.9969446063041687,0.9996231007437244
0.9994038939476013,0.999844816208297
0.4987087845802307,0.9371195818784515
0.999915599822998,1.0000004768774067
0.8167961835861206,0.9859808753429582
0.9996851682662964,0.9999830073264061
0.17885446548461914,0.9997873815268539
0.9945701956748962,0.9994747730134251
0.9992886781692505,0.9999067119777645
0.9923577904701233,1.00043516124481
0.9997385740280151,0.9998799844748918
0.2654075026512146,0.9951636038365981
0.9999997615814209,1.000000238418636
0.9997345209121704,0.9999642277163415
0.9975155591964722,0.9996685495664495
0.6014556884765625,0.9621075812783825
0.9999810457229614,0.9999846217101636
0.3010413944721222,1.0205554290038492
0.994465708732605,0.9937835216513471
0.9932335019111633,1.0007930414944635
0.19388152658939362,0.8652573800248079
0.9998987317085266,0.9999563053704992
0.9999815225601196,0.9999918340127792
0.9997789263725281,0.9999006767040429
0.22355379164218903,0.8028141553764484
0.5816441774368286,1.0868566164226197
0.9524362683296204,0.9999954941505625
0.7768345475196838,0.9711991471574614
0.9999971389770508,0.9999991059277704
0.9999518394470215,0.9999947545386354
0.934721827507019,0.9990063148712253
0.6473398804664612,0.9959007642422891
0.34348875284194946,0.9849521542101606
0.9999996423721313,1.0000003576279966
0.722616970539093,1.003313894229068
0.9985559582710266,0.9997247058420441
0.6595144867897034,0.9979908388905121
0.8439666628837585,1.0192010105505094
0.9993172287940979,0.99929469351257
0.9999927878379822,0.9999976754020884
0.10667980462312698,1.0000045396384114
0.09248961508274078,1.000371845855393
0.9923682808876038,0.9999437810049109
0.20524193346500397,0.9614000831884119
0.9999974966049194,0.9999987482993262
0.8412957787513733,1.0071306301892629
0.9999988079071045,1.0000011920943166
0.9570782780647278,1.0015109818336538
0.42511871457099915,1.0021826032903653
1.0,1.0
0.9998732805252075,1.000012339725152
0.9750513434410095,1.0000004279082493
0.3655073046684265,0.9417804717560352
0.999976634979248,0.9999967216679391
0.9971672892570496,0.9986795930660046
0.9839698672294617,0.9954793580795086
0.9114180207252502,0.9933154392139144
0.21435195207595825,0.8907133694767491
0.6489941477775574,0.9004249968888667
0.8807954788208008,0.9999995263003462
0.050193339586257935,0.9493181220382981
0.9987607002258301,1.0000041178237076
0.9999997615814209,1.000000238418636
0.9523007273674011,0.986289940730258
0.9999998807907104,1.0000001192093038
1.0,1.0
0.9995821118354797,0.9996894492345204
0.9980291128158569,0.9999987458306334
0.8803930282592773,0.985645146177419
0.495486855506897,1.0419212812872538
0.4612101912498474,0.9775604843894723
0.6785650849342346,0.9577653977145809
0.5833740234375,1.0010321442116552
0.9999481439590454,0.9999984501988692
0.9999997615814209,1.000000238418636
0.7331695556640625,1.018373577623884
0.9994632601737976,0.9998274115229108
0.9992675185203552,0.9999736950837901
0.17645263671875,1.0075160857510377
0.35843098163604736,0.9985544129732664
0.9987919926643372,0.999995703275101
0.7728500962257385,0.9997775767948122
0.8333573937416077,1.0200419599815955
0.9999992847442627,1.000000715256249
0.9999985694885254,1.000001430513521
0.06831247359514236,0.9481041298454695
0.8601256012916565,1.0177724797448295
0.14491242170333862,0.9713433792895522
0.556438148021698,1.0537460139984187
0.9398345947265625,1.0000053907302777
0.9999213814735413,0.9999871243844666
0.9855838418006897,0.9995484825754853
0.6287492513656616,0.9660597713719522
0.5814711451530457,0.9981701542324934
0.9999780654907227,1.0000010133011874
0.9997962713241577,1.0000053655111383
0.6502100825309753,0.9557820513231852
0.5173799991607666,0.9999352549182069
0.999997079372406,0.999999165532536
0.9948848485946655,0.9993110822712393
0.06872247904539108,0.8633438044618391
0.35987964272499084,1.0191376679353177
0.8086593151092529,1.0014793191623352
0.5177909731864929,0.9980826723237963
0.17660820484161377,0.998299777184834
1.0,1.0
0.530903160572052,1.081547403261474
0.8175708651542664,1.0219056333572776
0.43781277537345886,0.9999942820419563
0.9103131890296936,0.9999838926395976
0.9999992847442627,1.000000715256249
1.0,1.0
0.10755699127912521,0.9327160363409532
0.9999192953109741,0.9999472456318489
0.7101922035217285,1.0017212687687032
0.5139356851577759,1.0108695828660432
0.12179756909608841,1.0273394662989994
0.0033680482301861048,1.008763860500771
0.9999866485595703,0.999998092625901
0.9999992847442627,1.000000715256249
0.6877309083938599,1.037757503113568
0.999996542930603,0.9999997019757458
0.9999971389770508,0.9999991059277704
0.7347949147224426,0.9661280553168676
0.9986271262168884,0.9998250586137205
0.9999258518218994,0.999999821172806
0.07707925885915756,0.999982310983922
0.9999884366989136,1.000000119210668
0.9657347798347473,0.9999672886776053
0.8175509572029114,0.9999935842424328
0.8354212045669556,1.0377670814627982
0.6155226230621338,1.0293422251866897
0.9999993443489075,1.0000006556515224
0.9999955892562866,0.9999987482969388
0.9950331449508667,0.9997417018422193
0.35184189677238464,1.0427576825227822
0.9983311295509338,0.9997629739945455
0.9999962449073792,1.0
0.7308940291404724,0.9290112585930596
0.010004621930420399,1.044983416618718
0.985247015953064,0.9999016921176196
0.9998283386230469,0.9999657214449502
0.9998694658279419,0.9999894486005566
0.7327337861061096,0.9921485259410604
0.9995895624160767,0.9999450815815789
0.9392377138137817,1.0038907095752108
0.7056428790092468,0.9999769400804461
0.9999960064888,1.0000002384195312
0.4346338212490082,1.2115559558145355
0.9999100565910339,0.9999946350994328
0.9995825886726379,0.9998834242594296
0.8757571578025818,0.9871879816783319
0.9853090643882751,0.9999893531706349
0.999889075756073,0.9999621468517358
0.8856143951416016,1.0229163211771268
0.6545225381851196,0.9991822287562975
0.4493502676486969,1.0203448896326515
0.9997114539146423,1.0000597410921233
0.5924639105796814,0.9953921042425499
0.7308816909790039,0.999954657254513
0.059850238263607025,0.9999155977688432
0.011364610865712166,1.0765104619010055
0.9389219284057617,1.0134799589855474
0.9451041221618652,0.9998920927918742
0.9991270899772644,0.9998776440678462
0.8561317920684814,0.9964398669183043
0.999991774559021,0.9999967813227071
0.9999842643737793,0.9999929069356579
0.999971866607666,0.9999880787356593
0.18233981728553772,0.8115672157127075
0.9999969005584717,0.9999993443468753
0.18003906309604645,1.000657246927447
0.6561618447303772,1.0001288995872215
0.0037122697103768587,1.3160764339008146
0.7069942355155945,1.003856123162579
0.9863876104354858,0.9963784164181195
0.9993138909339905,0.9999959441013665
0.9999465942382812,0.9999923701979934
0.9999946355819702,1.000001609334042
0.9654243588447571,0.9999931469353249
0.9999984502792358,1.0000015497231658
0.9999783039093018,0.9999988674871781
0.7254522442817688,1.0627771480056518
0.9999744296073914,0.9999989270889593
0.6937991380691528,0.9664262546673038
0.9091626405715942,0.9931582306107472
0.815583348274231,0.9610946050848564
0.9996127486228943,0.9999333958192251
0.95719313621521,0.9999726633653477
0.999992847442627,0.9999995231594312
0.9999993443489075,1.0000006556515224
0.9999995231628418,1.0000004768373856
0.9998217225074768,0.9999990461556346
0.9550897479057312,0.993518994028051
0.929407000541687,0.9890348545379289
0.9999949336051941,1.0000013113088286
0.9915568828582764,0.9976441435950113
0.9818434119224548,0.9999899833657093
0.9999855756759644,0.9999877808715684
0.8591803312301636,0.9945912680248863
0.34859499335289,0.999998119160903
0.9993632435798645,0.9999159635447591
0.7712504863739014,0.9998658365016837
0.9993306398391724,0.999902838997957
0.5389464497566223,1.109873445328207
0.9999858140945435,0.9999951123497927
0.9998379945755005,0.9999789561511766
0.9999443292617798,0.9999946352833124
0.9999917149543762,1.0000006556565246
0.8122885823249817,1.038042650757
0.9999992847442627,1.000000715256249
0.8162795305252075,0.9743111631791636
0.9953842759132385,0.9986896831017564
0.9999327659606934,0.9999909394848191
0.9995311498641968,1.0001218890416146
0.9999696016311646,0.9999922511606272
0.6748902201652527,0.9995705117975013
0.9987107515335083,1.000161020927588
0.9660773873329163,1.0000207920872102
0.9503192901611328,1.0000195688431903
0.943558931350708,0.9981007299170477
0.9896900057792664,0.9999569989429811
0.38796868920326233,0.9978507565138885
0.5925902128219604,0.9485448320632017
0.9996256828308105,0.9998403189899479
0.7370963096618652,0.9916982468011771
0.7521170377731323,0.9867493816584155
0.9999244213104248,1.000001251792149
0.9962438344955444,0.9997731270145298
0.9980059266090393,0.9996501383410812
0.7725633382797241,1.012297146726195
0.09735052287578583,0.9424999651772371
0.4996969699859619,0.9998867421385088
0.9999974966049194,0.9999987482993262
0.3422493636608124,0.9793196315250554
0.6649788022041321,1.0201698687929979
0.46730849146842957,1.0130666109023243
0.9999919533729553,0.9999966025079094
0.9297890663146973,0.9998871742219765
0.5679255723953247,0.9786547525715743
0.9960466027259827,0.9990864639218177
0.7991516590118408,0.978796557757799
0.3457242250442505,0.951145890981313
0.11003068834543228,1.0964547226858163
0.04709745571017265,1.0044137978602075
0.566062867641449,0.9402200220091506
0.017249751836061478,0.9876617690092421
0.9999779462814331,0.9999915359537782
0.9999997615814209,1.000000238418636
0.9218981266021729,0.9896198872377914
0.7770786285400391,0.9710570876481605
0.7768312692642212,0.9999457533630229
0.47166353464126587,0.9992580752087556
0.9998728036880493,1.000005126651542
0.9806353449821472,0.9999508276365215
0.9809398055076599,0.9997130173169714
0.9999985694885254,1.000001430513521
0.9996286034584045,0.9998946394621425
0.7886062860488892,1.0009124290339273
0.9999934434890747,0.9999989271093597
0.999941349029541,1.0000014305953804
0.9999934434890747,0.9999989271093597
0.9996300935745239,0.9999580228024431
0.9501770734786987,0.9996581840180673
0.7379714250564575,0.9896947009419029
0.999075174331665,0.9999982698652284
0.6036781668663025,0.8759692769745456
1.0,1.0
0.5868309140205383,1.0658948061879525
0.453660249710083,0.8671674184578532
0.7541987895965576,0.930090878657014
0.9792565703392029,1.0011906849506176
0.9984607696533203,0.9998429384256544
0.9999857544898987,0.9999951719549952
0.9999936819076538,0.99999868868953
0.9964470863342285,0.9999237929253993
0.9988733530044556,0.9998532071901743
1.0,1.0
0.06140626221895218,1.2578726345150681
0.999990701675415,0.9999940394800996
0.999992847442627,0.9999995231594312
0.9635899066925049,0.9876063597758209
0.999991774559021,1.0000005960513505
0.9992424249649048,0.9999872945853578
0.9998255968093872,0.9999913558189348
0.02353649213910103,0.9727228222599168
0.9997819066047668,0.99996256011769
0.9999479055404663,0.9999986886294998
0.034638091921806335,1.127681356562185
0.16208310425281525,0.8964260422223965
0.26610004901885986,0.9927933495474662
0.9999982714653015,0.9999979734385747
0.8612701892852783,0.9979342846599891
0.9999991059303284,0.9999971389744928
0.9999940991401672,0.9999982714551016
0.9967073798179626,0.9999945580590809
0.37205439805984497,1.0007775506617471
0.9959720969200134,1.0002442901369681
0.9995090365409851,0.9998616492989824
0.9999995231628418,1.0000004768373856
0.9999717473983765,0.9999977349595053
0.9999859929084778,0.9999949335342276
0.9998670220375061,0.9999842026684376
0.6158797144889832,0.9982168343035981
0.9999997615814209,1.000000238418636
0.9732324481010437,0.9996169800450523
0.9877573251724243,0.9988949311415319
0.7588972449302673,0.9389173089956373
0.6005998849868774,1.018265264339604
0.4687207341194153,0.9339431210927908
0.19014708697795868,0.9543990837389126
0.9999992847442627,1.000000715256249
0.9967885613441467,1.0001533784794268
0.0894475132226944,1.1289705118728657
0.1478118598461151,1.1107518070996825
0.43851402401924133,0.8780742049337883
0.9118265509605408,0.9591602408982507
0.9999993443489075,1.0000006556515224
0.5572888255119324,0.9996153909915286
0.9997032880783081,0.9997817822523148
0.9997080564498901,0.9998189874530163
0.009131791070103645,1.1404795380730157
0.9998877644538879,1.0000245002588026
0.08012980222702026,0.9923830573025726
0.7499011754989624,0.9967006468512598
0.9435205459594727,1.0105178586409502
0.09126147627830505,1.2396619355782572
0.13721124827861786,0.9993410143318523
0.9999736547470093,0.9999958275649419
0.9732804298400879,1.0030895460671778
0.9886624813079834,1.0024407059888574
0.9999958276748657,1.0000004172342543
0.9992425441741943,0.9998269558522087
0.9683138132095337,1.0037215592396962
0.9995449185371399,0.9999401893225597
0.9999945163726807,0.9999978542210214
0.5305534601211548,0.9999997753114465
0.9234510660171509,0.9899174062401851
0.284742534160614,0.851959950489692
0.9998902082443237,0.99998390497881
0.9596874117851257,1.0089918670920097
0.999987006187439,0.9999977349940675
0.9900155067443848,0.9930643556321052
0.8023123741149902,1.0613484512689213
0.999991774559021,1.0000005960513505
0.9968242645263672,0.9996027251001199
0.40726664662361145,0.9999832425957702
0.999998927116394,0.9999973177881074
0.817911684513092,1.0187713689874154
0.0027938149869441986,1.84789485158522
0.9999411106109619,0.9999482601214051
0.9982245564460754,0.9997476030499965
0.9999995231628418,1.0000004768373856
0.9770216941833496,0.9969487613978388
0.9999980330467224,1.0000019669571465
0.7379463911056519,0.9597149140201117
0.999622642993927,0.9999539678436767
0.5025639533996582,1.0004523446491447
0.19289769232273102,0.9996450406696874
0.856391966342926,1.0139936509739471
1.0,1.0
0.9999920129776001,1.000000357630725
0.285260945558548,1.0045404355245096
0.9462845325469971,1.0119787579002797
0.8006497025489807,1.0414469257161252
0.9764665961265564,0.9933423027200364
0.870887279510498,1.0213914606082075
0.5909602046012878,1.0001123587912735
0.49999287724494934,1.1243521404362657
0.8827253580093384,1.0050448105744934
0.9999836683273315,0.9999972581415612
0.08179329335689545,0.9985276154092098
0.8634541630744934,1.0034602902579304
0.727763295173645,0.9276631098092833
0.8840109705924988,1.015878102732185
0.9996933937072754,0.9999347725194597
0.5463966131210327,1.1038820274519052
0.9525356292724609,0.9867014340122106
0.9999908804893494,0.9999957680316275
0.6535840630531311,0.999529699130559
0.9999739527702332,0.9999994039380264
0.7244015336036682,0.9999607518562027
0.9997259378433228,0.999995647668122
0.7530362010002136,0.9721809288395122
0.9914146065711975,0.9960988210490396
0.28995320200920105,0.9844425269664613
0.268823504447937,0.9999929048293722
0.9996352195739746,0.9999948721300027
0.14788781106472015,1.2320787684480043
0.8167309761047363,0.9998698774936376
0.9990640878677368,1.0000780359101213
0.2876058518886566,0.9773810571132893
0.59147709608078,0.9482494753026174
0.999997079372406,0.999999165532536
0.08100041002035141,1.0769141617435596
0.09608453512191772,1.046713974483121
2.771237814158667e-05,0.8816675321057554
0.48032814264297485,0.9994183830900994
0.999426007270813,1.0000019680829428
0.9999662637710571,0.999993681694498
0.9320118427276611,0.990911046697983
0.9980289340019226,0.9997338174348326
0.9999998807907104,1.0000001192093038
0.9995472431182861,0.9997089975801479
0.7548826336860657,0.9844037373106261
0.8700069785118103,0.9706637883106638
0.9999924898147583,0.9999998807898152
0.9999478459358215,1.0000026227411567
0.2704450190067291,1.0394871239364165
0.9999962449073792,1.0
0.9999977350234985,0.9999985098805055
0.9999919533729553,0.9999966025079094
0.0005969373160041869,1.0238002672763025
0.9999955892562866,1.0000006556539844
0.9989375472068787,0.9997622228635873
0.5892255902290344,1.0001222995347256
0.9999707937240601,0.9999948738508336
0.8488845229148865,0.9576950971284137
0.0464172400534153,0.9978439061919018
0.9387518167495728,0.9830275507214704
0.999977707862854,1.00000321872257
0.9999759197235107,0.9999935625433485
0.2711010277271271,0.9031044536109537
0.21838025748729706,0.9981579298778301
0.9999905824661255,0.9999979734229922
0.7143552899360657,1.0128676159228123
0.9996702075004578,0.9999979727735135
0.9103862047195435,1.0100513652642908
0.9940866827964783,0.9992135151400284
0.1929190754890442,1.0545392682855241
0.9999780654907227,0.9999914167428828
0.848349392414093,0.9976906389199534
0.9997536540031433,0.9999640495429493
0.9330955743789673,0.9995875372235359
0.9999997615814209,1.000000238418636
0.9999828338623047,1.0000019073813753
0.9993707537651062,0.9998226838155413
0.9999119639396667,0.9999545772618422
0.11256801337003708,1.1079037447687985
0.5272453427314758,0.97364518774018
0.998454749584198,1.0000320572306935
0.7313390374183655,0.9401986155801795
0.9994422197341919,0.999997137380338
0.8807440996170044,1.0106312524388497
0.9995144009590149,1.0000546840137636
0.0007565594278275967,1.2947875267972713
0.37695834040641785,0.977827072559598
0.9999988079071045,1.0000011920943166
0.9998965859413147,0.999985216519276
0.9999984502792358,0.9999977946247256
0.6988804936408997,1.030157687640258
0.999992847442627,0.9999995231594312
0.9999932646751404,0.9999991059243065
0.9999998807907104,1.0000001192093038
0.9999980330467224,0.9999982118571396
0.9991406202316284,0.9999709475709246
0.27766644954681396,0.987329208946285
0.7441866993904114,1.0298949627568434
0.7368584871292114,1.0475759061686396
0.9999991059303284,1.000000894070471
0.9986951947212219,0.9998351568829611
0.9119454622268677,0.978767778050401
0.9999992847442627,1.000000715256249
0.02796623483300209,0.9991401506488032
0.6679231524467468,1.0771107803922062
0.9753155708312988,0.9999049078779789
0.9819108247756958,0.9999938083239194
0.8929487466812134,0.9859454460038365
0.6506043076515198,0.9997522749886879
0.7938989996910095,0.9905939562660973
0.9999988079071045,1.0000011920943166
0.9999998807907104,1.0000001192093038
0.0693044513463974,0.9361464976027443
0.9999967813491821,0.9999994635564704
0.9999951720237732,1.0000010728887858
0.49201154708862305,1.0070876981807926
0.994551420211792,0.9989256735845633
0.9999998807907104,1.0000001192093038
0.9946901798248291,0.9985082212916341
0.990646243095398,0.9998800862993573
0.9999898672103882,0.9999948739486081
0.739173412322998,0.9690664796320894
0.585625410079956,0.9960126874218079
0.2665253281593323,1.0906046512252008
0.10053569823503494,1.0117677373684688
0.9930093288421631,0.9999866145912241
0.999542772769928,0.9999995825766292
0.9999971389770508,0.9999991059277704
0.23601850867271423,0.9987889336491963
0.9999746084213257,0.9999987482706764
0.9493690729141235,0.9988653151068857
0.49913445115089417,1.0614151167413903
0.02410351112484932,1.1380941687298316
0.41831719875335693,0.9031921726916226
0.9999973773956299,0.9999988675087792
0.998831570148468,0.9992697050588291
0.9999979734420776,1.0000020265620293
0.9450416564941406,0.9888739747191578
0.08690063655376434,1.0292360698741023
0.9999998807907104,1.0000001192093038
0.7756719589233398,1.0503454228248321
0.9977363348007202,0.9993482379544397
0.9999912977218628,0.9999972581624801
0.9968248605728149,0.9995753992508706
0.2751854360103607,0.9946700620586069
0.9672499299049377,0.9990009096140866
0.6222566366195679,0.9031209032720565
0.10119118541479111,0.9180076855162896
0.35376301407814026,0.9981179946584409
0.96263188123703,0.9999829724346007
0.9426152110099792,0.9839856677993222
0.5067136287689209,1.1125162387998744
0.9999802112579346,0.9999625675423398
0.9964041709899902,0.9989794153074424
0.9999988079071045,1.0000011920943166
0.999981164932251,0.9999997615769302
0.5179910659790039,0.9912253085226447
0.995471715927124,1.000413083001482
0.952066957950592,0.9865924023321057
0.9999932646751404,0.9999991059243065
0.9045912027359009,0.9874593138006191
0.32888591289520264,0.9950636033629406
0.15413329005241394,1.0955690946478585
0.16464070975780487,0.9980643236115683
0.3407984673976898,0.9978453558582071
0.3485133647918701,1.0827537281831423
0.9889730215072632,0.9982152472237882
0.8055899739265442,0.9747630822762243
0.8345353007316589,0.9904506613335919
0.5925745964050293,0.9999630849773762
0.9612197875976562,1.0084214321289955
0.20178541541099548,0.9999511874159533
0.998522937297821,1.000322341199951
0.0315060019493103,1.1318873998974617
0.9997288584709167,1.0000766127414322
1.0,1.0
0.9878121018409729,0.9980701437547702
0.998989999294281,0.9998890232741463
0.9995840191841125,1.0000002981472473
0.9999936819076538,1.0000025630159186
0.9999890327453613,1.000003337896715
0.9999686479568481,0.999995112265888
0.856722354888916,0.978297991236043
0.9987353086471558,0.9998464430468421
0.9999714493751526,0.9999980329905631
0.9997022747993469,0.9999582643228944
0.7449185252189636,0.9786337585302975
0.6839199066162109,0.9995815856552817
0.9999949336051941,1.0000013113088286
0.9045184254646301,0.9999993410344875
0.9332275390625,1.002569783661707
0.8347848653793335,1.025763839374137
0.9996277689933777,1.0000442431150827
0.9950284361839294,0.9999905354123239
0.8574665188789368,0.9917475450442763
0.5731498003005981,0.989947646897448
0.746512770652771,0.9982843098507027
0.9989524483680725,1.000231806874622
0.44086137413978577,0.9843179000021159
0.739742636680603,1.00077883640584
0.9999849796295166,0.9999997615778398
0.9999523758888245,0.9999980925605271
0.9999536871910095,1.0000005960740537
0.02605089545249939,0.9539355445400705
0.9998762011528015,0.9999865276824234
0.9999926090240479,0.9999997615796588
0.9996750354766846,0.9999931432376463
0.9466437697410583,0.9860599203616511
0.9995187520980835,0.9999930825321892
0.9925714135169983,0.9985690509911824
0.9770179986953735,0.9969486888500859
0.9995429515838623,0.999709533017825
0.4991632401943207,0.9999120551808663
0.44328412413597107,0.9464154146116749
0.33879852294921875,0.9855841632512892
0.9999993443489075,1.0000006556515224
0.9869768023490906,0.9971102240190864
0.998717188835144,1.000078182377883
0.9999978542327881,0.9999983906711378
0.9992888569831848,0.9996777269220296
0.9858237504959106,0.9956485062497513
0.9999995231628418,1.0000004768373856
0.9999951720237732,1.0000010728887858
0.9831804633140564,0.9999966656625259
0.9988872408866882,0.9998354869309374
0.6186959147453308,0.9982017332378291
0.9377398490905762,0.9999860163542551
0.35043737292289734,0.9240947595772909
0.9994753003120422,1.0000822975913106
0.9999992847442627,1.000000715256249
0.7688134908676147,0.9411076438824519
0.9348744750022888,0.9916147000581653
0.9997686743736267,0.999998688394407
0.9994693398475647,1.0000616042889943
0.9997835755348206,0.9999989865016929
0.9977349042892456,0.9999941454837724
0.9953724145889282,0.9993856730990448
0.9777195453643799,0.999934160039387
0.061205219477415085,0.9928814677804172
0.9999979734420776,1.0000020265620293
0.999998927116394,1.000001072884757
0.9999678134918213,0.9999978541637211
0.9712395668029785,0.9961808431406146
0.8312013149261475,0.9769898612028588
0.9982253909111023,0.9994950871007592
0.4999809265136719,0.9999899860376754
0.9950258135795593,1.0000122201327526
0.9999984502792358,1.0000015497231658
0.9999984502792358,0.9999977946247256
0.5497170686721802,0.9993031341506337
0.5926560759544373,0.999995373685058
0.9999923706054688,1.0
0.9990678429603577,0.9998911796903119
0.4824580252170563,1.1286688383588332
0.08140680193901062,1.1614011449139483
0.9974501729011536,0.9999820131385359
0.6890159845352173,0.9981372466753231
0.20516972243785858,0.9927234271162863
0.9996882677078247,0.9999456236130891
0.9999797344207764,0.9999936221737586
0.9999998807907104,1.0000001192093038
0.9999828338623047,0.9999943374615424
0.9999074935913086,0.9999952907974313
0.6212139129638672,0.903198832496661
0.06408432871103287,0.9913786979641223
0.9710122346878052,1.0034171876022429
0.7309095859527588,0.9999431606340827
0.37592312693595886,0.8623991954264375
0.5852988958358765,1.0652413936657446
0.9928098320960999,1.0004451692828993
0.9999842643737793,0.9999966620873685
0.02906499058008194,1.1314958048334327
0.13274206221103668,1.000323635530489
0.6991075277328491,0.9307687270900578
0.9981406927108765,0.9997134244777656
0.9999988079071045,1.0000011920943166
0.4371262192726135,0.8605388831187708
0.45923346281051636,0.9487733331222057
0.9987089037895203,0.9999644297070435
0.211304172873497,0.9997043098201226
0.9291772842407227,0.9990542695211908
0.9999969005584717,0.9999993443468753
0.9999998807907104,1.0000001192093038
0.9258309602737427,0.9781205219951038
0.9573965668678284,1.0000615099229264
0.6003068685531616,0.9958043893855499
0.9426906704902649,0.9911850389406746
0.9999993443489075,1.0000006556515224
0.9998005628585815,1.0000010730976214
0.5603789687156677,0.9986718216762914
0.1844717264175415,0.9926467452168423
1.0,1.0
0.5332713723182678,0.9861670233487716
0.9804238080978394,0.99997203440352
0.3507980704307556,1.0000057769927864
0.999997079372406,0.999999165532536
0.9999547600746155,0.9999918337942272
0.1629788726568222,1.1075327637182284
0.9999645948410034,0.9999972580892625
0.9995120763778687,0.9998624249583905
0.7357034087181091,0.9936360163670988
0.00032701014424674213,0.9356641070033659
0.9999990463256836,1.000000953675226
0.902961790561676,0.9991129555814389
0.9999978542327881,0.9999983906711378
0.9109700918197632,0.9914486445615813
0.999980092048645,0.9999932645410512
0.9999986886978149,1.0000013113039046
0.26542747020721436,0.9881173573487795
0.7095752358436584,0.9717976022405275
0.5687146782875061,0.9946542710651181
0.9166401624679565,0.9786555014185232
0.9999990463256836,1.000000953675226
0.8278012275695801,0.9457685661208796
0.8435829877853394,0.999938599477396
0.9999841451644897,0.9999967812981502
0.9999966621398926,0.9999957084512516
0.9999985694885254,1.000001430513521
0.9954665899276733,1.0002560301507237
0.6177771687507629,0.9978536517781086
0.9999969005584717,0.9999993443468753
0.9995245933532715,0.9996936056732446
0.9993735551834106,0.9997683504440288
0.999112069606781,0.9997687670781114
0.192531555891037,1.045946101156187
0.8447913527488708,0.9979181199622077
0.9958809018135071,0.9998780831511214
0.9936795830726624,1.0004830492772046
0.2226993590593338,1.2076373388175832
0.07203864306211472,1.0003532990383668
0.999997079372406,0.999999165532536
0.9999603033065796,0.9999939796918914
0.9959290027618408,0.9988462447234758
0.9999861717224121,0.9999947547187266
0.0034448413643985987,1.0478830664579273
0.9999997615814209,1.000000238418636
0.9999936819076538,0.99999868868953
0.9997018575668335,1.000012103351412
0.9798683524131775,0.9972732685976422
0.7635802030563354,1.0283522822629432
0.4771953225135803,1.1182641688261905
0.984092116355896,0.9955018453300074
0.23418615758419037,1.0507748584608252
0.6975608468055725,0.9631269551929232
0.9994581341743469,0.9999316560438332
0.8286911845207214,0.9536131106007705
0.9913629293441772,0.998844778626661
0.9738530516624451,0.9925869154917915
0.9999943971633911,0.999997973430723
0.9966387748718262,0.9995580361350613
0.8672675490379333,1.013861880156024
0.9999831914901733,1.000001549746813
0.8645563125610352,1.0000044123178677
0.40497687458992004,0.9911647626065319
0.999701201915741,0.9999669691572419
0.9999996423721313,1.0000003576279966
0.9999974966049194,0.9999987482993262
0.9989616870880127,1.0001462428301633
0.2956526577472687,0.9814210171970909
0.9995095729827881,0.9998611126682183
0.9957006573677063,0.9998149066586611
0.5422189831733704,0.9621767795161552
0.9999991059303284,1.000000894070471
0.9999645948410034,1.000001072921593
0.21888072788715363,1.127412265518366
0.9015573859214783,0.989652723725826
1.0,1.0
0.9047284126281738,0.959429729206953
0.9988252520561218,0.9998098165795186
0.9999947547912598,0.9999976158017033
0.9999995231628418,1.0000004768373856
0.999997615814209,0.9999986290899017
0.8199753165245056,0.9676543477845267
0.9999971389770508,1.0000028610311347
0.9387038350105286,1.0137386652741405
0.9991763830184937,0.9998054093806041
0.06628519296646118,1.038798432847967
0.9999998807907104,1.0000001192093038
0.43024778366088867,0.8643578319729135
0.3156188130378723,0.9978040510235203
0.9999707937240601,0.9999910590421516
0.9924139380455017,0.9978497824286846
0.9999997615814209,1.000000238418636
0.9999637603759766,0.9999905225180203
0.9875622987747192,0.9964792323961318
0.5932518839836121,0.9972414666162301
0.9837546348571777,0.999960253659208
0.9999998807907104,1.0000001192093038
0.9998542070388794,0.9999741278121846
0.9345504641532898,1.0000932448209103
0.14123843610286713,0.9678143381691604
0.9953379034996033,0.9994965566498926
0.9999517202377319,0.9999796738347891
0.041526470333337784,1.0188027874680738
0.6691635251045227,1.051780839268811
0.9848343729972839,1.0017717358562988
0.5022059679031372,1.0445719233888837
0.3464644253253937,1.168169451469999
0.1512213498353958,1.061003165754083
0.7895427346229553,0.9969946390430133
0.998944103717804,0.9999368716288152
0.9999945163726807,0.9999978542210214
0.9944702386856079,1.0004411295265374
0.07827199250459671,1.153758002126317
0.9999998807907104,1.0000001192093038
0.9999909400939941,0.9999976157926083
0.999563992023468,0.9999745973455657
0.7602684497833252,0.9807045572358479
0.04124584048986435,1.2587522442057089
0.9830281138420105,1.0019713839190298
0.9191258549690247,1.0166942784068842
0.9993389844894409,0.9998258393143413
0.999978244304657,0.9999989270930522
0.28671514987945557,0.999483606158641
0.37030869722366333,0.999727898229914
1.0,1.0
0.9999876618385315,0.9999970793363704
0.9398151636123657,0.9924784439265572
0.7309723496437073,1.0000003261663444
0.05299334600567818,1.0031455942594645
0.9764471650123596,0.9990014689845267
0.017843041568994522,0.9953222588865076
0.9923373460769653,0.9989799177807605
0.3208586275577545,0.9372705150522063
0.7081306576728821,0.9924711675750629
0.9999933242797852,0.9999990463193171
0.16543905436992645,1.015341060112352
0.9462584257125854,0.9927583127346135
0.9999998807907104,1.0000001192093038
0.9997668862342834,0.9997754169497305
0.8783570528030396,0.9843785986604857
0.9999923706054688,1.0
0.9998433589935303,1.000005961398277
0.9999998807907104,1.0000001192093038
0.9999537467956543,0.9999814024906357
0.10723278671503067,0.8844376403027095
0.9501772522926331,1.0050014023297555
0.9838022589683533,0.9978504086798413
0.8354829549789429,1.0000006420739045
0.9999905824661255,0.9999979734229922
0.9999986886978149,1.0000013113039046
0.883922815322876,1.000686052724777
0.4905740022659302,0.9976357960776462
0.9451940059661865,1.0063073994729634
0.7822075486183167,0.9978042811754544
0.9999844431877136,1.0000002980278602
0.8062943816184998,1.0320278694129497
0.4997285306453705,0.9980249410383653
0.9999998807907104,1.0000001192093038
0.4084338843822479,1.0666767264266515
0.9689270257949829,0.9979682451255538
0.24055849015712738,1.0007391161095534
0.9999998807907104,1.0000001192093038
0.15310467779636383,0.9776483571606749
0.9999849200248718,0.9999960064285771
0.9999998807907104,1.0000001192093038
0.2507075071334839,0.8859641802740448
0.9999842643737793,1.0000004768446618
1.0,1.0
0.10532507300376892,0.9180384355609581
0.9496350288391113,0.9997672014818765
0.9999686479568481,0.9999856348302317
0.998228132724762,1.0003429767889382
0.1723559945821762,0.9908820341992882
0.9176905751228333,0.999499944564578
0.5421817302703857,1.0901935951980475
0.952028751373291,1.0106266487824742
0.9999651908874512,1.0000004768537571
0.9736977815628052,0.9928323675077612
0.9668575525283813,0.9999917391942804
0.10332966595888138,1.0000286977708681
0.9996165633201599,0.9997693607984791
0.9995212554931641,0.9999982110041848
0.9998366236686707,0.9999268531503966
0.6439929008483887,0.9718214084473671
0.9161715507507324,1.0067177990903275
0.9364213943481445,1.0050947949351723
0.9999996423721313,1.0000003576279966
1.0,1.0
0.9990402460098267,0.9995908386518939
0.3403019607067108,0.796350861078978
0.6346367001533508,1.0448834775918374
0.9980005025863647,1.0000903027830816
0.4684603810310364,1.0003387000711625
0.774227499961853,0.9400652009464345
0.9395573139190674,0.9967960096315738
0.8648233413696289,0.9801260265120479
0.9927394986152649,1.0015967189029626
0.6438910961151123,0.9802451239042091
0.9913125038146973,0.9988346786548676
0.7818515300750732,0.9995847466077602
0.9999997615814209,1.000000238418636
0.8974000215530396,0.9908828275263196
0.9980714917182922,0.9987497059545613
0.9998360872268677,0.999980863772355
0.9999940991401672,0.9999982714551016
0.2907510995864868,0.9873143550402071
0.9999986886978149,1.0000013113039046
0.9998071789741516,1.0000364850776926
0.9999841451644897,0.999993026145992
0.2752242386341095,0.9599719241801266
0.9999982714653015,1.0000017285376863
1.0,1.0
0.9875178933143616,0.996411895579866
0.9965875744819641,0.9995464703424918
0.9523833394050598,1.005601833131487
0.9912999272346497,0.9988435026513035
0.9359556436538696,0.9905523434460123
0.9999949932098389,1.0000012517038073
0.9932793974876404,1.0000027003570413
0.36247700452804565,0.9985333038442913
0.9999169111251831,0.9999572003088731
0.9942530989646912,0.9992558509937084
0.7538782358169556,1.0161782381341904
0.999848484992981,0.9999474803504378
0.9808620810508728,1.0013456379642
0.6666443943977356,0.9472433882903538
0.13337601721286774,1.1467149041646179
0.9999995231628418,1.0000004768373856
0.998550534248352,0.9997453574897908
0.9975857138633728,0.999678311945519
0.0956391766667366,1.1015883412834662
0.9999880194664001,0.9999967217052617
0.6678851842880249,1.0123110105313098
0.9999880194664001,0.9999967217052617
0.7040272951126099,1.0011234701291558
0.9999995231628418,1.0000004768373856
0.999896764755249,0.9999811629876074
0.9997178912162781,0.999996064983342
0.9999993443489075,1.0000006556515224
0.9077674150466919,1.0001141182982585
0.9871625304222107,0.9999620815055623
0.14945635199546814,1.0064233289324682
0.9999992847442627,1.000000715256249
0.0489962138235569,0.9936668972723521
0.9999998807907104,1.0000001192093038
0.9989704489707947,0.9997903930818858
1.2540314855868928e-05,1.064057932922751
0.1890314221382141,0.9758572734430402
0.9999166131019592,0.9999880780769127
0.9992871880531311,0.9999043855993379
0.9967002272605896,1.0000055017819494
0.8669242858886719,0.9651125615487175
0.9523524641990662,1.0000033796844539
0.999975323677063,0.9999941586006678
0.9999992847442627,1.000000715256249
0.9746580123901367,1.0056344012688807
0.9984126687049866,0.9989836772864947
0.7631595134735107,0.9899814053633905
0.5145367383956909,0.8918872112740536
0.9999993443489075,1.0000006556515224
0.2228643149137497,1.0571961901211213
0.9999776482582092,0.9999957083696508
0.9211481809616089,0.9996187469353194
0.99993896484375,0.9999961850698895
0.9988868832588196,1.0000532862616143
0.9999712705612183,1.0000020862225032
0.9953368902206421,0.9995624284162951
0.8247044682502747,0.9726002249887885
0.5137979388237,1.0064073510060616
0.9959017634391785,0.9988240088448611
0.9999818801879883,0.9999990463084029
0.9999988079071045,1.0000011920943166
0.10920556634664536,0.9901269829422467
0.999987006187439,0.9999977349940675
0.8876422643661499,0.9967171330214826
0.9987007975578308,0.9999916444942379
0.21850065886974335,1.0336744768293098
0.8112316131591797,1.042273711026312
0.5293487906455994,0.9404038329471718
0.9997518658638,0.9999277412406674
0.5587654709815979,0.9808097025461225
0.00133675173856318,0.9636084479051366
0.8960188031196594,0.990258437256219
0.9461920261383057,0.9928810212726499
0.37390458583831787,0.9898942751867584
0.8556101322174072,0.958880387796212
0.9942764043807983,0.9982494654158366
0.9855138063430786,1.00001620884933
0.9999160170555115,0.9999771695036788
0.9976451396942139,0.9999180891433881
0.9969326853752136,0.9989793584803796
0.9999949932098389,0.9999973773824989
0.9657771587371826,0.9996622241291332
0.012119090184569359,0.9994870425014681
0.9999998807907104,1.0000001192093038
0.999997079372406,0.999999165532536
0.9997493624687195,0.9999912359206108
0.9993789196014404,0.9999995228665035
0.2094327062368393,0.8215632662200384
0.10777142643928528,1.2016163888757536
0.9992108941078186,0.999515449108526
0.20504561066627502,0.9535158118476106
0.960317850112915,0.9998148522852678
0.04839640110731125,0.9945617493539912
0.9999720454216003,0.9999936221247182
0.9886904954910278,0.9948808359850331
0.9960647225379944,1.000506127838988
0.9998456835746765,0.9999903425572444
0.2736242413520813,0.9691815086001926
0.9946723580360413,0.9999898728612636
0.9999998807907104,1.0000001192093038
0.9999855160713196,1.000003039880913
0.731042206287384,0.9290302949411624
6.855017545603914e-06,1.132863302898176
0.8671221137046814,0.9687206293419083
0.9999852180480957,0.999995708402138
0.9858865141868591,0.9999775701128949
0.9999006986618042,0.9999849185272613
0.826529324054718,0.9759435102147487
0.9498396515846252,0.9999750873277017
0.6228823661804199,1.0000165546563942
0.9999982118606567,0.9999980330432052
0.9999998807907104,1.0000001192093038
0.9994028210639954,1.000067154933529
0.9593890309333801,0.9892553850902315
0.9999768733978271,0.9999849792821385
0.9859125018119812,1.0000008463885237
0.9770066738128662,0.9969488365033189
0.99333256483078,0.9990303236864742
0.9192438125610352,1.001055481031687
0.9999988079071045,1.0000011920943166
0.14838993549346924,1.087440300935503
0.9999825358390808,0.9999908207243963
0.9997683167457581,0.9999493839296898
0.9899300932884216,0.9998670541924563
0.2924269139766693,0.9066983727126351
0.14118561148643494,0.9997635835498901
0.9914931654930115,0.9988926625064362
0.8952499032020569,0.9956449489577126
0.5008342862129211,1.0188962827599297
0.9999993443489075,1.0000006556515224
0.9673716425895691,0.9950645734886616
0.5389446020126343,1.0092949671477185
0.924561619758606,0.997837162840383
0.9999962449073792,1.0
0.9884346127510071,0.9972551707660913
0.9999938607215881,0.9999985098747323
0.9213036298751831,1.00034644699361
0.9999998807907104,1.0000001192093038
0.18401581048965454,0.8499296952358927
0.5543348789215088,0.9806596549147997
0.25064048171043396,1.0201746733302426
0.9999964237213135,0.9999998211854262
0.4149603843688965,0.9009315730808345
0.8530810475349426,0.9999804364420176
0.7496891021728516,0.9890467220705604
0.9890104532241821,0.998539189368524
0.9999990463256836,1.000000953675226
0.6809363961219788,0.9997839676889891
0.1521821916103363,0.81529690170369
1.0,1.0
0.9999988079071045,1.0000011920943166
0.996823787689209,0.9990999722074861
0.9999943971633911,0.999997973430723
0.9908115267753601,0.9960400188677667
0.9994556307792664,0.9997854853175524
0.8668410778045654,1.0064725871508158
0.3883666396141052,0.9926163084888203
0.9999964237213135,0.9999998211854262
0.9126498699188232,0.9888068776579306
0.9999028444290161,1.0000170485847708
0.10592547804117203,1.0909668703348796
0.9864901304244995,0.995148683204518
0.9999995231628418,1.0000004768373856
0.3087441325187683,0.8363978264306786
0.9999991059303284,1.000000894070471
0.999961793422699,1.000000059606922
0.9999808073043823,1.000003933982059
0.9626507759094238,0.9999977709806447
0.8226869106292725,0.9996802004521533
0.6961150169372559,0.9823736401940187
0.5661462545394897,0.9919170239740385
0.5217968821525574,0.9321722390336451
0.971839964389801,0.9918467412816458
0.9986744523048401,0.999998925692348
0.9999954700469971,0.9999988675066191
0.9999986886978149,1.0000013113039046
0.9859251379966736,0.9960209971792046
0.6422584652900696,0.9545253876246148
0.9999998807907104,1.0000001192093038
0.9995418787002563,0.9999890277187256
0.6916391849517822,0.9867526788684376
0.1191583052277565,1.1153957908372938
0.9947780966758728,0.9985190184526215
0.03891974687576294,1.270489612766381
0.9987233877182007,0.9999804246864279
0.4107106029987335,0.9980227355300472
0.9999680519104004,1.0000014305571783
0.7141958475112915,1.0056585516971899
0.9999799728393555,0.9999933837519253
0.9998444318771362,1.0000335030223662
0.24784822762012482,1.0750015646782056
0.891697347164154,1.012653240775741
0.9999991059303284,1.000000894070471
0.9999247789382935,0.999953147224891
0.9999992847442627,1.000000715256249
0.9819816946983337,0.9975918546245963
0.9999998807907104,1.0000001192093038
0.8902013897895813,0.9855968165196874
0.5293524265289307,0.999649140980919
0.06983551383018494,1.0533246831059395
0.9999973177909851,0.9999989271135163
0.001463704276829958,1.116843117112342
0.9999986886978149,1.0000013113039046
0.9999969005584717,0.9999993443468753
0.8967512249946594,0.9964267836952224
1.0,1.0
0.7379761338233948,0.9548359870238592
0.7163388729095459,1.059263921335125
0.492123544216156,0.9896201920846736
0.8413798213005066,0.9873451501277521
0.01235994417220354,1.2280694959660967
0.9999914169311523,1.0000009536825019
0.18248899281024933,0.991680894391428
0.9667525291442871,1.0039092652904396
0.9999600648880005,1.0000056030603677
0.37742382287979126,0.99995649167159
0.5557296872138977,1.1087018239848847
0.9999986886978149,1.0000013113039046
0.9999986886978149,1.0000013113039046
0.0033945986069738865,1.0166120816011863
0.9996881484985352,0.9999571308916106
0.9988763928413391,0.9998387074156697
0.9832813739776611,0.9977736791862433
0.9999939203262329,0.9999984502698139
0.9999993443489075,1.0000006556515224
0.9840438365936279,0.9954766087630915
0.989207923412323,1.0002420440156168
0.9999575018882751,1.0000005364646016
0.884562611579895,0.9987613623208601
0.9170188903808594,1.002447444995861
0.6788010597229004,0.9164681897145796
0.6695366501808167,0.946214715781529
0.9971991181373596,0.999985774249898
0.9999842643737793,0.9999966620873685
0.9797380566596985,0.9930153272953909
0.14804023504257202,0.999989028478848
0.9993910193443298,0.9998347945270349
0.41366738080978394,0.9990113378789361
1.0,1.0
0.8688884377479553,0.9851345176538493
0.8196660280227661,0.9831847870018239
0.2696898579597473,0.9979847037723402
0.9998893737792969,0.9999885546420464
0.9999980330467224,0.9999982118571396
0.5918331146240234,1.0646915919249995
0.4642394781112671,0.99929236737682
0.942564845085144,0.9988714154778282
0.999994158744812,0.9999982118502116
0.9998891353607178,0.999984977964104
0.9999039173126221,1.0000045899986671
0.5504482388496399,0.9043982077293216
0.7138078808784485,0.9822816335968083
0.9999995231628418,1.0000004768373856
0.9999685287475586,1.0000009537043306
0.9387636780738831,1.0056589777636484
0.814074695110321,1.0029448875292533
0.878598153591156,0.9981617905202365
0.9999818801879883,0.9999990463084029
0.9990052580833435,0.999974821794088
0.9999642372131348,0.999982356394162
0.8771647810935974,0.9977202958090993
0.6062147617340088,0.9745555717678689
0.9999996423721313,1.0000003576279966
0.6029669046401978,0.9946387473599031
0.9999997615814209,1.000000238418636
0.9608911871910095,0.9998245774988138
0.5451270937919617,0.8861411600951922
0.6368612051010132,0.9065119677956206
0.9999686479568481,1.0000047089145714
0.999950647354126,0.9999959466841134
0.999884843826294,0.9999721614251061
0.9999457597732544,0.9999893897977302
0.9999701976776123,0.9999992847229457
0.9923542737960815,0.999990389779723
0.9997910857200623,0.9999419329449518
0.9948338270187378,0.9983907053467767
0.9999993443489075,1.0000006556515224
0.6779903173446655,0.9341260805693995
0.8406347632408142,0.9982264699903449
0.9918613433837891,0.9996576460373716
0.999996542930603,0.9999997019757458
0.9930161237716675,1.000828869260025
0.7201740741729736,0.9981402052353997
0.8779479265213013,0.9990992239938268
0.7591239809989929,0.9685026374477298
0.00013936925097368658,0.9999199154842107
0.849703311920166,1.0281871981198198
0.9536863565444946,0.9870007891150374
0.38590946793556213,0.9930436954343792
0.9586403369903564,1.0004226740306539
0.8237839937210083,0.9257341216522746
0.9999849200248718,0.9999998211833692
0.9992651343345642,0.999976080960164
0.3162655532360077,0.9779521718157679
0.6348373293876648,0.9163247127939556
0.4341527819633484,0.9284620480170239
0.999847948551178,0.9999957078129429
1.0,1.0
0.6649370193481445,1.0207477873377344
0.8994554281234741,0.9974029111834193
0.8723291158676147,1.0101365510977807
0.8231770992279053,0.9999237543281909
0.37554696202278137,0.9986292646016094
0.9928993582725525,0.9974855456091687
0.9999822974205017,0.9999948739098043
0.9710267782211304,0.9999785159110549
0.904138445854187,0.9999503590432177
0.9999980330467224,0.9999982118571396
0.9999844431877136,0.9999964832712491
1.0,1.0
0.9999998807907104,1.0000001192093038
0.9997292160987854,1.000045788766048
0.9392245411872864,0.9826639546584998
0.9999973773956299,0.9999988675087792
0.5921131372451782,1.0802046706214308
0.4106467068195343,1.025605890463739
0.9577422738075256,1.004965631289383
0.9945991039276123,0.9965903187970422
0.9749012589454651,0.9992962271207325
0.9999973177909851,0.9999989271135163
0.7246677279472351,0.9271285756668479
1.0,1.0
0.8806856870651245,0.999990660185467
0.7980894446372986,1.011056692078452
0.925857424736023,0.990233826531499
0.8726606369018555,0.9962011680223288
0.9971272349357605,0.998828263629804
0.129508376121521,0.9998049742496974
0.9860960245132446,0.9991360585920674
0.5414884090423584,1.0236243085603127
0.9336151480674744,1.0067093081523544
0.9276525378227234,0.9991591826144718
0.03614170104265213,1.027669337603644
0.9997343420982361,0.9999223741305768
0.5380613803863525,0.9871638648294283
0.37750205397605896,1.0788835944989397
0.9999898076057434,0.9999949335535548
0.46798965334892273,0.9404002145559925
0.9995169639587402,1.0000006559679486
0.9999997615814209,1.000000238418636
0.9838564991950989,0.9998968277282962
0.20501744747161865,1.0291300904576142
0.4954840838909149,0.9616567423649922
0.9988551139831543,0.9996159448068052
0.8504360914230347,0.9804484176072946
0.8846508860588074,0.9730784553731009
0.9985759258270264,0.9993272379857275
0.9999995231628418,1.0000004768373856
0.9999620318412781,0.9999998211792762
0.18580251932144165,1.1069916936375632
0.9997649192810059,0.9999756755867311
0.762582540512085,1.0250182663577305
0.9658593535423279,0.9959460471027956
0.9999998807907104,1.0000001192093038
0.9237297177314758,1.0157879797359761
0.9999993443489075,1.0000006556515224
0.5264369249343872,1.0209953503938907
0.9999935626983643,1.0000026822262813
0.9997828006744385,1.0000035770556206
0.9999957084655762,1.0000005364441051
0.9999995231628418,1.0000004768373856
0.053481582552194595,0.9728641389634262
0.9705833196640015,0.9950194323324584
0.999998927116394,1.000001072884757
0.9999991059303284,1.000000894070471
0.9999891519546509,0.9999955892084381
0.9982532262802124,0.999913481741901
0.9999412894248962,1.0000053051248519
0.9880205988883972,0.999188899047341
0.9179813861846924,1.0042003946193185
0.9999982714653015,0.9999979734385747
0.6539474725723267,0.9614887519553079
0.9999982118606567,0.9999980330432052
0.6785212159156799,1.0000488417778512
0.3800743818283081,0.9457325153412718
0.4889236092567444,0.9999117981629879
1.0,1.0
0.3715694844722748,0.8736462229953424
0.5621021389961243,0.8893632888744394
0.04472971707582474,0.99947422520884
0.7591058015823364,0.9941068723292557
0.9999889731407166,0.9999957680235555
0.9999991059303284,1.000000894070471
0.24664126336574554,0.9461907349737778
0.8875428438186646,0.9883662050792391
0.9999920129776001,1.000000357630725
0.5994723439216614,0.9644184122916711
0.9272714853286743,0.9982323108633689
0.9999539852142334,0.999992608683938
0.24734795093536377,1.0004215253228461
0.9968167543411255,0.9985488354627324
0.9998542070388794,0.999981817932526
0.9963391423225403,0.9985340812645667
0.730434000492096,0.9998883688957554
0.9927122592926025,0.9998261177399053
0.9999921917915344,1.0000001788153305
0.9953898787498474,0.9993872407756922
0.32885149121284485,0.9761316969393512
0.8807098269462585,0.9999938413056053
0.14547638595104218,1.0017291225683733
0.9999997615814209,1.000000238418636
0.9287552237510681,0.9908906003731117
1.0,1.0
0.6386483907699585,0.8833311152055737
0.9900103211402893,0.998602496373035
0.9996564388275146,1.000040425837906
0.9999960064888,1.0000002384195312
0.8097251057624817,0.9979279250033842
0.22243143618106842,0.922326817073433
0.9999844431877136,1.0000002980278602
0.20582985877990723,0.9704112963664395
0.9999998807907104,1.0000001192093038
0.9979308843612671,1.0000151112420355
0.22661447525024414,1.03999253016865
0.9968178272247314,0.9990983523628681
0.11920122802257538,0.7998928427534912
0.2975110709667206,0.9861884648768909
0.9999891519546509,0.9999994039470862
0.9690383076667786,0.996624874329282
0.10616719722747803,1.0379188211252028
0.9999693036079407,0.9999925491906901
0.9362217783927917,1.0070746559140573
0.9999977350234985,0.9999985098805055
0.989689826965332,0.9986077050199226
0.23096658289432526,0.9998221924585989
0.9950171113014221,0.9992926038736841
0.9211610555648804,0.9998984115842371
0.9999979734420776,0.9999982714617985
0.6865707039833069,0.9886841839106604
0.9999979734420776,0.9999982714617985
0.19904933869838715,1.1278549331017613
0.004007257986813784,1.0000176630793185
0.9999995231628418,1.0000004768373856
0.9999915361404419,0.9999970197425367
0.9999986886978149,1.0000013113039046
0.9999985694885254,1.000001430513521
0.9999868273735046,1.000001728557468
0.9990010261535645,1.000106858667807
0.2813960313796997,0.999991633203009
0.6460637450218201,1.000866304012187
0.9994909167289734,0.9999903987643627
0.9999774098396301,0.9999959467925926
0.999961256980896,0.9999892111413027
0.6067284345626831,1.0001203432799428
0.9999864101409912,0.9999907611545052
0.6044198274612427,0.9916273210681701
0.7307020425796509,0.9999486913688768
0.999819815158844,0.999999046153815
0.4377625584602356,1.0351527285209199
0.7860478758811951,1.0127488541401664
0.9999535083770752,0.9999930855397415
0.9953888058662415,1.0005613223062502
0.8857675194740295,0.99774142734605
0.9999618530273438,0.9999886150785476
0.9853140115737915,0.9958236206708606
0.8689730167388916,0.9870510547125897
0.8799502849578857,1.0142012025103644
0.7309989333152771,0.999996412300688
0.9997153282165527,0.9999566550841738
0.29047465324401855,0.9359884646227363
0.9908661246299744,0.9987130033581018
0.8337062001228333,0.9723671575916643
0.9999996423721313,1.0000003576279966
0.7275355458259583,0.9741855269624721
0.9999985694885254,0.9999976754155284
0.999923050403595,1.0000083452924355
0.829592764377594,0.99714245828339
0.9999115467071533,1.0000083453884456
0.7726044058799744,0.9359542254985302
0.9994843006134033,0.9996309165173595
0.9711170196533203,0.9914876901472076
0.9851936101913452,0.995738288657995
0.9996187686920166,0.9998282135280206
0.7499813437461853,1.0542608089155507
0.7719816565513611,0.9986064380877171
0.9662654995918274,1.0073814811879038
0.999880313873291,1.000001490294487
0.9394213557243347,0.9904903756929739
0.9999991059303284,0.9999971389744928
0.9933035969734192,0.9997456925704007
0.25972145795822144,1.0929949559404994
0.9662443995475769,0.9955415775727565
0.9681028723716736,0.9999195299663448
0.9998922944068909,0.9999856337332819
0.9988092184066772,1.0001195901138362
0.9999997615814209,1.000000238418636
0.9999736547470093,0.9999997019689244
0.99991774559021,0.9999640554426021
0.8880988955497742,0.9640972341490944
0.9935123920440674,0.9999626838181918
0.9963779449462891,1.0000160919353203
0.9578821659088135,0.9999950219643379
0.8379833698272705,0.9781430835759058
0.022436415776610374,1.0021160671419826
0.9858927130699158,0.9999980049012925
0.9999973177909851,0.9999989271135163
0.9387708902359009,1.0042635023500375
0.26677802205085754,0.8613403101238496
0.9999797344207764,1.0000011921170544
0.9983155727386475,0.9998052415923715
0.9530364274978638,0.9855962406854885
0.7636106610298157,0.999502390904377
0.9032278656959534,1.0108546133013903
0.9999924898147583,0.9999960660639002
0.6502931714057922,1.0000159485116051
0.521820068359375,0.9843986444748231
0.07976269721984863,0.9755701892697333
0.3534187972545624,0.9488612939271005
0.029213733971118927,0.9995261414113386
0.9999954700469971,1.0000007748638922
1.0,1.0
0.9999996423721313,1.0000003576279966
1.0,1.0
1.907505065901205e-05,0.9804553802845912
0.9979578852653503,0.9994236979075677
0.9767172932624817,0.9994339886432796
0.9942907094955444,0.9997594930410643
0.9046096801757812,0.9874466555339085
0.9999273419380188,0.9999963638524733
0.9992007613182068,0.99996033120639
0.9983252286911011,0.999967162449987
0.006891804747283459,0.9119925232624403
0.9999720454216003,0.999903974232907
0.999178946018219,0.9999936170622726
0.9752951264381409,0.9961187422373164
0.9999954700469971,1.0000007748638922
0.999998927116394,1.000001072884757
0.43158483505249023,0.9991317938700628
0.8867599964141846,0.9874930800913387
0.9997713565826416,0.9998929851943973
0.9382636547088623,0.9830401286996905
0.9999979734420776,0.9999982714617985
0.9445061087608337,0.9999604321116322
0.9990254640579224,0.9999946303490523
0.999535083770752,0.999946211603314
0.7517151236534119,1.0039190633259452
0.001120742759667337,1.1094751517771642
1.0,1.0
0.17514769732952118,0.9962051097149106
0.9982386231422424,1.000210357682698
0.7628600001335144,0.9796499901122515
0.9238689541816711,0.9788190270819601
0.9982844591140747,0.9999985073231324
0.9980648159980774,0.9994500365457852
0.20118694007396698,0.9990785418459841
0.8112593293190002,0.9979917231131774
0.9373064041137695,1.0029436468102035
0.3475435972213745,1.0030941648970453
0.7768368721008301,0.9994999677745074
0.989460289478302,0.9985841295646747
0.9999980330467224,0.9999982118571396
0.9999560117721558,0.9999905820518467
0.9998944997787476,0.9999147563647488
0.9887903928756714,0.9967213510035173
0.10020295530557632,0.9995743182046147
0.5462185740470886,1.0731214563204583
0.6143225431442261,0.9972602080487671
0.989766538143158,1.0001849384244175
0.9999997615814209,1.000000238418636
0.8162751793861389,0.9997033185893212
0.9999996423721313,1.0000003576279966
0.9991517066955566,0.999761498310802
0.11794301867485046,1.0520078781840405
0.945680558681488,0.9998697835173035
0.9924108386039734,0.9958488016528156
0.3754436671733856,0.998808839544114
0.9552261233329773,1.001363094489685
0.9996427297592163,0.9998652453589846
0.4387945830821991,0.9998408666741875
0.8347331285476685,0.9520706847185811
0.731818675994873,1.0283298908280583
0.999937891960144,1.0000087028186522
0.9999957084655762,1.0000005364441051
0.998164713382721,0.999910607786438
0.9999979734420776,0.9999982714617985
0.22960790991783142,0.9971354542873954
0.4625053405761719,0.9716783907112163
0.6076431274414062,1.0242949180739531
0.9958639144897461,0.9988352762155024
0.44921743869781494,0.8645774537066891
0.4602130651473999,0.9964661095953501
0.9998242259025574,0.9999507579079312
0.5318567156791687,1.043438612810046
0.9999998807907104,1.0000001192093038
0.9999960064888,0.9999963641021486
0.34372687339782715,0.9998689043105511
0.5926662683486938,0.9485533460253095
0.7764773368835449,1.0001039369537168
0.9999905824661255,0.9999979734229922
0.4052547812461853,0.9991716486148721
0.5210791826248169,1.0836628248674427
0.7085319757461548,0.9988195700347786
0.9996127486228943,1.0000058435180985
0.8657006621360779,0.9889431643948825
0.81883305311203,0.9774651418257401
0.9983755350112915,1.0000045373237265
0.9133633971214294,0.9993016697343559
0.348046213388443,1.0823432441154865
0.6172302961349487,1.0006712435997198
0.9998486638069153,0.9999567800918014
0.9487219452857971,0.9993254973498944
0.9995755553245544,0.9997302937162849
0.20995089411735535,0.9909497567206825
0.5601882934570312,0.9995264087504256
0.8941645622253418,0.9693510528749215
0.021519558504223824,1.1293361810230478
0.9906994700431824,0.9973617395011509
0.9989544749259949,0.9998597228168208
0.9795319437980652,0.997279086498397
0.9999992847442627,1.000000715256249
0.9999960660934448,1.0000001788146378
0.9994661211967468,0.9998912826907075
0.962859570980072,0.9953627880173848
0.9999434947967529,0.9999916548781886
0.9963685274124146,0.9994573556692304
0.7668352723121643,1.0018513277629753
0.9889740347862244,0.9985302760068854
0.9998783469200134,0.9999461704572381
0.9942713975906372,0.9973105500318744
0.999651312828064,0.9999558771778041
0.9990866780281067,0.9998800254839951
0.9999993443489075,1.0000006556515224
0.5364220142364502,0.9061002583650863
0.9999988079071045,1.0000011920943166
0.9398473501205444,0.9999993658050452
0.4959685802459717,1.0606723589503726
0.9991923570632935,0.9996369529194867
0.962142825126648,0.9942402706764272
0.9999376535415649,0.9999937411220797
0.7415774464607239,0.9984359734937736
1.0,1.0
0.9998441934585571,0.9999650662352526
0.29342934489250183,0.8889387463049171
0.9896236658096313,0.9985945421134449
0.9917559623718262,0.9998706044580821
0.029076864942908287,1.0953074410127066
0.9999962449073792,1.0
0.9966579675674438,0.9984926272397837
0.9999537467956543,0.9999928471117829
0.7402222156524658,1.0033173715994081
0.11302891373634338,1.06020355052614
0.8543113470077515,0.9848404719581418
0.698286235332489,1.0010964295490878
0.9999969005584717,0.9999993443468753
0.994774341583252,0.997628035852867
0.9999991059303284,1.000000894070471
0.9999992847442627,1.000000715256249
0.9999960064888,1.0000002384195312
0.5441582202911377,0.9488549158438725
0.4904300272464752,0.9985988783126696
0.9999997615814209,1.000000238418636
0.8164359331130981,0.9999984668759795
0.9999997615814209,1.000000238418636
0.8685864210128784,0.9967665724570083
0.3591770827770233,0.9656779303455705
0.10295883566141129,0.8088891439340943
0.9754242300987244,0.9979721847419444
0.6506475210189819,0.9555184501652337
0.8882333040237427,0.9953360879372426
0.9999993443489075,1.0000006556515224
0.22325389087200165,0.9819373040815121
0.9999988079071045,1.0000011920943166
0.1581963747739792,1.1835047524207642
0.2395402044057846,0.9036512043871608
0.2292383760213852,1.0005084527507184
0.8564652800559998,0.9995575228321489
0.9992581605911255,1.000086013706123
0.7538310885429382,1.009541884689457
0.9996092915534973,0.9998682222483658
0.2690673768520355,0.994392585266741
0.18224266171455383,0.9999243669184008
1.0,1.0
0.8299722075462341,0.9570901129603293
0.8761277794837952,0.9984212515353952
0.9998875856399536,1.0000132337188001
0.9986186027526855,0.9996085720220317
0.3923131823539734,0.9622879969881143
0.8831248879432678,0.9844984371010538
0.9999980330467224,1.0000019669571465
0.6275149583816528,0.9042829214489349
0.9999866485595703,0.999998092625901
0.9967781901359558,0.9995307107871878
0.029776453971862793,1.0856379587481935
0.9999967813491821,0.9999994635564704
0.999945342540741,1.0000012517659587
0.30596694350242615,0.9565114736239945
0.6609562039375305,1.0043443032084485
0.9832624197006226,1.0020038910293552
0.9200770854949951,0.9944575563676655
0.9999996423721313,1.0000003576279966
0.39111328125,0.8517922390712781
0.9795432686805725,0.9981752474396235
0.9999850988388062,0.9999996423668022
0.9999880194664001,0.9999967217052617
0.999993085861206,1.0000031590680154
0.9991115927696228,0.9998855766367776
0.9998982548713684,0.9999987481750926
0.9987401366233826,0.9998301511946799
0.7092204093933105,0.923779602284073
0.9999993443489075,1.0000006556515224
0.9995365142822266,0.9999943945653522
0.025834020227193832,0.7828516805250991
0.9999778270721436,0.9999955295525189
0.3675440847873688,0.9795818169419543
0.45755115151405334,0.9916414319694905
0.9933016896247864,1.0014805425339595
0.38811367750167847,0.995182345238024
0.021215882152318954,1.2712620246018722
0.9990875720977783,0.9997379773233452
0.9957144856452942,0.9996713621178215
0.9999998807907104,1.0000001192093038
0.9996622800827026,0.9999944548953436
0.9989252686500549,0.9996677046049673
0.6605290770530701,0.9841127451860653
0.0896720364689827,1.1919520767471306
0.9999513626098633,0.999991416513674
0.99998939037323,0.9999991655261197
0.9585566520690918,0.9960811251796429
0.8473876118659973,0.9975626028492337
0.7586778998374939,0.9581510881523145
0.9998161196708679,0.9999893288063626
0.999997615814209,0.9999986290899017
0.9996103644371033,0.9999471697001654
0.9996640086174011,1.000000357748069
0.4991828501224518,1.1115795612328914
0.0006182678043842316,1.155022896393818
0.9972417950630188,1.0002023795314323
0.9998480081558228,0.9999765122000045
0.6652699112892151,0.9999477663015952
0.9999480843544006,1.0000099544924714
0.9907163381576538,0.9972725022624364
0.9558655619621277,0.9974727443437307
0.9999953508377075,1.0000008940738283
0.46863898634910583,0.9849992829849955
0.9999995231628418,1.0000004768373856
0.9695988893508911,0.9912044934675177
0.8955149054527283,1.0051219871451793
0.9911139011383057,1.0009955417722207
0.9206093549728394,0.9994828834888007
0.6759881377220154,0.9586186610428051
0.3520400822162628,0.9713023613534978
0.9999992847442627,1.000000715256249
0.9999995231628418,1.0000004768373856
0.9999990463256836,1.000000953675226
0.7770788073539734,1.0518489410970238
0.9471332430839539,0.9985875623550252
0.33184778690338135,0.9972591738958474
0.6791719198226929,0.999996314048023
0.9999988079071045,1.0000011920943166
0.999901533126831,0.999987839455055
0.6382619738578796,1.0670775706863274
0.9999510049819946,0.9999841443876437
0.7775681018829346,1.0402094128303034
0.998664915561676,0.9997567266774683
0.3758985996246338,0.9785472427635347
0.6789995431900024,0.9977901497245105
0.9989259243011475,0.9999970165633244
0.08471888303756714,1.1864637030929113
0.4723902642726898,1.1224183379664365
0.997373640537262,1.0004746266289444
0.9292541146278381,0.9923136807464283
0.7536739110946655,0.9815121139146905
0.2666632831096649,1.19248513730011
0.6257373690605164,0.9039091815486013
0.19450035691261292,1.171332470880733
0.1809106022119522,0.9903283211312688
0.9999979734420776,0.9999982714617985
0.9998621344566345,0.9999319221100712
0.9999998807907104,1.0000001192093038
0.2874634265899658,1.0197284336436072
0.9996375441551208,0.9999505698332284
0.9999933242797852,0.9999990463193171
0.9992665648460388,0.9997934376150281
0.9733155965805054,0.9923700173538411
0.9996086955070496,1.0000404277687251
0.12338957190513611,0.9943146782562574
0.9331800937652588,0.9827445599062452
0.9998883008956909,0.9999477208870019
0.8346493244171143,0.9775203219403258
0.9999990463256836,1.000000953675226
0.2501462996006012,0.8983776407434452
0.9999930262565613,0.9999993443443351
0.9999997615814209,1.000000238418636
0.777031660079956,1.0000006903731604
0.0011925001163035631,0.9889987775660228
0.9042381048202515,1.011232451087294
0.9624594449996948,1.0083295814370001
0.9553449749946594,0.9917315472788326
0.9999765753746033,0.9999852773078669
0.9999986886978149,1.0000013113039046
0.934235155582428,1.0000111012822939
0.5916504859924316,1.0139415215094365
0.999997615814209,0.9999986290899017
0.11480113863945007,0.9654649544519633
0.9999998807907104,1.0000001192093038
0.9241363406181335,0.9900006675509297
0.9999960064888,1.0000002384195312
0.9997307062149048,0.9999260107109781
0.7360662817955017,0.9164311240059331
0.9999489784240723,1.0000014901921512
0.9999998807907104,1.0000001192093038
0.19009143114089966,1.0887518205947877
0.09090884029865265,0.9959706031465766
0.9999314546585083,0.9999884359062489
0.9816163778305054,1.0005151562440229
0.8703640103340149,0.996949313069838
0.9525731801986694,0.9937241287221258
0.9246729612350464,1.0073390566294846
0.9998944997787476,0.9999873028711129
0.8916646838188171,0.999739766656321
0.515390157699585,0.9507429443360166
0.5646607279777527,0.9461535335387851
0.99980229139328,0.9997971849001833
0.9626618027687073,0.9895018105931074
0.9999954700469971,1.0000007748638922
0.6659203171730042,0.9966101843588185
0.9999122023582458,0.9999847994810126
0.9999911189079285,0.9999974369775122
0.9793396592140198,0.9938002237655087
0.793862521648407,1.0204552916654748
0.9988132119178772,1.0000011338338712
0.9938561320304871,0.9998762154975438
0.7373941540718079,1.004924009941946
0.02247539721429348,1.1241374903689065
0.5763989686965942,1.0904351126172007
0.908809244632721,0.9945834305364055
0.9989863634109497,0.9997973175753765
0.11407402157783508,0.9993191061238257
0.01692298613488674,1.1140282510768031
0.999922513961792,0.9999897472066503
0.9987463355064392,0.9997019010833195
0.5172739624977112,1.0076961040245012
0.5110244750976562,0.9868885392872606
0.921471357345581,0.998795515366251
0.9999980330467224,0.9999982118571396
0.8112207651138306,1.044018725607137
0.8324077129364014,0.9977208093897784
0.6692600250244141,0.978264958604671
0.6224233508110046,0.9999983720421802
0.9999982118606567,1.0000017881425407
0.9909747242927551,0.9999109817111324
0.17628657817840576,0.8932189229232641
0.843993604183197,0.9947280563378332
0.00046259243390522897,1.0676735523580245
0.8479525446891785,0.9986336557483075
0.9998530745506287,0.9999561841484264
0.08492078632116318,0.8787634537139598
0.9975239634513855,0.9996715399886769
0.9993470907211304,0.9999932006311246
1.0,1.0
0.9999895691871643,0.9999989867104694
0.44582414627075195,0.909798577159903
0.35981541872024536,1.002357164948206
0.9999698996543884,0.9999995827549274
0.9995855093002319,0.9998233182045695
0.7261765599250793,1.0004241078775473
0.999974250793457,0.9999952315056331
0.9958177208900452,0.9999986831905503
0.1828077733516693,1.1855359405126598
0.8415613174438477,0.9599308905637884
0.6306518316268921,1.0023019527659254
0.9975193738937378,0.999293004050408
0.9999739527702332,0.9999955295351987
0.9999731183052063,1.0000002384249884
0.9999951720237732,0.9999971985681703
0.9999955892562866,1.0000006556539844
0.9999935626983643,0.9999988078994306
0.1995231956243515,1.174268424973534
0.9588808417320251,0.9913932380787862
0.2837844491004944,0.9632764439743396
0.9999978542327881,0.9999983906711378
0.9966793656349182,1.0007095653172366
0.9991782903671265,0.9999866375795406
0.001246894826181233,1.1152227039295586
0.8662638664245605,0.9607442008447244
0.7434514164924622,0.9422809746938298
0.9971515536308289,1.0006287722825176
0.9999860525131226,0.9999796149271662
0.8275707960128784,0.9764570630467403
0.010318554937839508,0.9199271733722859
0.9732087254524231,0.9988980099074378
0.9998912215232849,0.999933295146444
0.9519086480140686,0.9999545408351975
0.40683552622795105,0.9998255090144519
0.9999788999557495,0.9999829527118957
0.9998186230659485,0.9999219633659436
0.9999768733978271,1.0000002980301164
0.990186870098114,1.0011342007764117
0.9999995231628418,1.0000004768373856
0.7631189823150635,0.9852566724142725
1.0,1.0
0.9667418003082275,1.003920406608548
0.5114220380783081,0.9920147902657246
0.986068606376648,0.9984170204514333
0.969636082649231,1.0000823098694267
0.9999879002571106,0.9999968409156028
0.9042019248008728,0.9999698088153117
0.05079417675733566,0.9620912657010018
0.8776319622993469,0.9994303943142391
0.817571222782135,0.9762848858194786
0.3145289421081543,0.9194474238760489
0.2568434476852417,0.9963610882783901
0.9999411106109619,1.0000016690283418
0.6791565418243408,0.9999827107385446
0.9999985694885254,0.9999976754155284
0.9999990463256836,1.000000953675226
0.9999871253967285,0.9999938010371342
0.9999752640724182,0.9999904034148107
0.08731729537248611,0.992324947529888
0.9999912977218628,0.9999972581624801
0.04084205999970436,1.0745092537873775
0.9620071649551392,0.9893255815653749
0.9947654008865356,0.9999993408987768
0.9313757419586182,0.9949145303192931
0.40055879950523376,0.9977791786822581
0.9999839067459106,0.9999970197197988
0.8670164346694946,0.9825988672444793
0.9999395608901978,0.9999994039175255
0.9999998807907104,1.0000001192093038
0.9999992847442627,1.000000715256249
0.40638333559036255,0.8981390531889133
0.8062381744384766,1.0113537701590487
0.5092464685440063,0.9696875068032282
0.9325382709503174,1.0004787350860278
0.9999998807907104,1.0000001192093038
0.7981842160224915,0.9738322071427072
0.7366500496864319,1.0607582998440723
0.181852787733078,1.105914043782931
0.9997045993804932,0.9999139650828213
0.9947173595428467,0.999292570467915
0.9570733308792114,0.9999299994905657
0.99183589220047,1.001775274342415
0.9995167851448059,0.9998691641875547
0.9999147653579712,0.999974606256899
0.9984945058822632,0.9994010849358624
0.9998330473899841,0.9999723984413167
0.9999982714653015,1.0000017285376863
0.637783408164978,1.0821944014287543
0.9998037815093994,0.9999406817391089
0.7071346640586853,0.9981853125541829
0.9999536871910095,0.9999852769708757
0.9506019353866577,1.0030838725810038
0.6464812159538269,0.8766189492958565
0.18196934461593628,1.0000329190986128
0.9587970972061157,0.9961048607274947
0.9765458106994629,0.9997925379584124
0.9407104849815369,1.0071021687751303
0.21240192651748657,1.097891953810748
0.6751010417938232,0.9577714413053635
0.9999815225601196,0.9999994039425386
0.11321540921926498,0.9896475374477272
0.8600354790687561,0.9993536628072865
0.9999269247055054,0.9999700762816383
0.9999998807907104,1.0000001192093038
0.9866517782211304,0.9983485438224593
0.9999960064888,1.0000002384195312
0.2914007306098938,0.9746136804384959
0.9999995231628418,1.0000004768373856
0.9999993443489075,1.0000006556515224
0.10418052226305008,0.824427068743312
0.9989095330238342,1.0000038785313208
0.9901630878448486,1.002178461827406
0.5942273139953613,0.9058617901836404
0.9840160608291626,0.9954629733388657
0.9999997615814209,1.000000238418636
0.999998927116394,1.000001072884757
0.7481239438056946,0.9996211589159074
0.9999982118606567,0.9999980330432052
0.09710783511400223,1.1004544947812933
0.9999986886978149,1.0000013113039046
0.8959053158760071,1.0051938030964027
0.9998703002929688,0.9999809240395254
0.22767625749111176,0.8791325664249093
0.9999885559082031,1.0
0.9998412132263184,0.9999566605415156
0.1435222327709198,0.9952051649910388
0.15053798258304596,1.0127071369837346
0.18218274414539337,1.0780139860071223
0.011955324560403824,1.0406529379449856
0.9859257936477661,1.0016538208787933
0.9999992847442627,1.000000715256249
0.9999936819076538,0.99999868868953
0.5926643013954163,0.999998592010646
0.9999712705612183,0.9999867673886944
0.5620009899139404,0.9252596191333542
0.05959000438451767,1.123182131611077
0.9995947480201721,0.9999971974459549
0.029344970360398293,1.0222987635057779
0.8110315799713135,0.9904995659539767
0.8130689263343811,0.9850597091877132
0.9999990463256836,1.000000953675226
0.9999998807907104,1.0000001192093038
0.013737489469349384,1.0566965890076938
0.9942511320114136,0.9989643161471122
0.9991334080696106,0.9999170776839522
0.07238160818815231,0.9329010761310338
0.9556542038917542,0.992473937077007
0.12291616946458817,1.2019633970638877
0.27691471576690674,0.991146845211369
0.5194360613822937,0.9863434056353805
0.41393378376960754,1.0911230814655843
0.999933123588562,0.999971566682924
0.9999993443489075,1.0000006556515224
0.9996623992919922,0.9999028116181496
0.9999904632568359,1.000001907366823
0.9999977350234985,0.9999985098805055
0.9999966621398926,0.9999995827660939
0.004994154907763004,1.1439444558095178
0.9997515082359314,0.999905205059045
0.99951171875,0.9999352973673363
0.49995920062065125,0.9999991058573674
0.9985969066619873,0.9998439148518808
0.9999610185623169,0.9999970196515829
0.9837465882301331,1.0000066648372699
0.9997961521148682,0.9999063420110749
0.9998959302902222,1.0000048880895736
0.9999736547470093,0.9999958275649419
0.5629501342773438,1.1061416645208506
0.5926400423049927,0.948559115344192
0.8115683197975159,0.949516067919926
0.9997760653495789,0.9998768888396842
0.999958336353302,0.9999539236898816
0.13772104680538177,1.0477394000175064
0.9999997615814209,1.000000238418636
0.20648209750652313,0.9960407826378699
0.7309286594390869,0.9290080166694011
0.848076581954956,0.9905056547611517
0.9999954700469971,1.0000007748638922
0.8124404549598694,0.999201642729032
0.80555260181427,0.9965634302212442
0.9231513142585754,0.9896610317118986
0.9999998807907104,1.0000001192093038
0.20220740139484406,0.9444040486933258
0.08678185939788818,0.8576870005865553
0.5770041942596436,0.913779460698615
1.0,1.0
0.9997674822807312,0.9998015299897486
0.9984517693519592,0.9995735241347193
0.30630457401275635,1.0210439394287303
0.5325493216514587,0.9934398432179274
0.5695661306381226,0.9641506345823356
0.38040071725845337,1.0917440514943046
0.8143982291221619,1.0071423997142719
0.9989357590675354,1.0000615775267327
0.022959597408771515,0.9877559762265198
0.9998918771743774,0.999991833280657
0.9717047214508057,1.0001331697592393
0.9848598837852478,1.0013789695910726
0.9912596344947815,0.9999591715909797
0.9999917149543762,0.999993026198783
1.0,1.0
1.0,1.0
1.0,1.0
0.9829308986663818,0.9971875302440554
0.9998406767845154,0.9999762735712084
0.9999399781227112,0.9999951717339716
0.9999997615814209,1.000000238418636
1.0,1.0
0.9999979734420776,0.9999982714617985
0.9996416568756104,1.0000227175103231
0.5682316422462463,1.035333767948186
0.9999772310256958,0.9999961256098737
0.9520648717880249,0.9996722593967645
0.9999828338623047,0.9999980926186248
0.9824249148368835,0.9989712028408562
0.033066753298044205,1.0217338574712924
0.0055281175300478935,1.1311892760013822
0.8779088854789734,0.999566769120802
0.9345933198928833,0.9942351577570074
0.09383604675531387,1.0629109892039048
1.0,1.0
0.9602068662643433,0.9996749142964337
0.9999220371246338,0.9999902240760977
0.901201605796814,0.983613778463449
0.7310060858726501,0.9999981246300731
0.9185951352119446,0.9997581671156721
0.9999362230300903,0.9999913567752688
0.9684241414070129,0.9900379511604921
0.9958261847496033,0.9995516301932503
0.759223461151123,1.0130272791163462
0.7354756593704224,1.0237692226275958
0.999997079372406,0.999999165532536
0.9999760389328003,1.000001132515387
0.9999986886978149,1.0000013113039046
0.7344875335693359,1.0039024054554473
0.2746834456920624,0.860833699420203
0.9999982714653015,0.9999979734385747
0.8845182657241821,0.9983009826173669
0.093391053378582,1.0242254822299792
0.1005624309182167,1.0460683097111332
0.7724698781967163,0.9685520576017057
0.9999855756759644,0.9999991655229363
0.9999998807907104,1.0000001192093038
0.9999966621398926,0.9999995827660939
0.22040168941020966,1.0707962669226438
0.9978304505348206,1.0000166061190443
0.6076359748840332,0.9999960762925674
0.1547226905822754,1.2049672434409835
0.8960666060447693,1.0007930952619626
0.372670978307724,1.156784258925979
0.8645561933517456,0.983646844647644
0.9819974899291992,1.0039952816308455
0.9999996423721313,1.0000003576279966
0.9994217753410339,0.9999222902141433
0.7636803388595581,0.9980891212673942
0.9576470851898193,0.9954329003951787
0.5025286078453064,1.054821290539674
0.9989739656448364,0.999893615764485
0.9767236709594727,0.9999843165532251
0.5301780700683594,0.9710187127202607
0.9999996423721313,1.0000003576279966
0.9956872463226318,0.9997444456283979
0.962577760219574,1.0083441000038702
0.9999980330467224,0.9999982118571396
0.9999962449073792,0.9999961256835412
0.8324322700500488,0.9788235570420974
0.5109961628913879,1.1031504032441968
0.9977189302444458,0.9999910388623036
0.9998412132263184,0.9998631856159258
0.9992753863334656,0.999904742357304
0.8807841539382935,0.9999972254377819
0.976840078830719,1.0030665111851447
0.10162164270877838,0.9951060257227834
0.8907321095466614,1.0056927844978638
0.9913821816444397,0.9975536044112799
0.9996994733810425,0.9999992845292447
0.9999997615814209,1.000000238418636
0.18203262984752655,1.2188413018562618
0.11384375393390656,0.9570103764107631
0.41450971364974976,0.862923961354088
0.9999815225601196,0.9999994039425386
0.9662002325057983,0.9951352084959115
0.9896191358566284,1.0002270064290582
0.9372618794441223,1.0134253587282893
0.9996992945671082,0.9998659088319574
0.6761686205863953,0.9526183670337345
0.04035838320851326,1.269108361830269
0.08548177033662796,1.052765717998227
0.7176286578178406,0.9999816442301295
0.9999998807907104,1.0000001192093038
0.5434200167655945,0.9931323368514573
0.999998927116394,0.9999973177881074
0.3749094307422638,0.9243209371032601
0.9999483227729797,0.999998271375971
0.23963357508182526,1.0415169271444638
0.8930991291999817,0.9859316616831458
0.8083376884460449,1.0196718601327153
0.9997684359550476,0.9996766295257632
0.21714910864830017,0.9994917183789062
0.0035197564866393805,0.9721983624126073
0.9398621320724487,0.9998234429014724
0.9615674018859863,0.990646786868483
0.8868900537490845,0.9841595301362017
0.7279863357543945,1.0285510788643202
0.3814242482185364,0.8994895797733387
0.021093077957630157,1.1034462295991085
0.9999973177909851,1.0000026822162091
0.9999750256538391,1.0000021458208024
0.2188701331615448,1.2025468735766565
0.9998589754104614,0.9999579727985645
0.0004942261148244143,0.9073318697781347
0.0017309966497123241,0.9098953753100043
0.999798595905304,1.0000221773944744
0.9999723434448242,0.9999513612646834
0.9999954700469971,1.0000007748638922
0.9999957084655762,1.0000005364441051
0.9999855756759644,0.9999991655229363
0.9395818114280701,0.9976982366998536
0.9999993443489075,1.0000006556515224
0.8166741728782654,0.9996761672921083
0.7591291666030884,0.9669566147307247
0.9999991059303284,1.000000894070471
0.8932253122329712,0.9859353840433572
1.0,1.0
0.00572882778942585,0.9670519088541218
0.9999991059303284,1.000000894070471
0.996150553226471,0.9988564937673196
0.546172559261322,0.9505627639959818
0.9999967813491821,0.9999994635564704
0.7012394666671753,1.0591960999744494
0.0831969827413559,0.9763568026178278
0.49981123208999634,0.9999861664997702
0.06762261688709259,1.1173815472941513
0.938457727432251,0.9833356071131963
0.9999768733978271,1.0000002980301164
0.9274835586547852,0.9858315159217593
0.2485426366329193,1.1815168086840462
0.9999760389328003,1.000001132515387
0.636991024017334,0.9771056924080017
0.9999716281890869,0.9999864097554113
0.8807834386825562,0.9672497177049831
0.9684574604034424,0.9858640622057334
0.3778504431247711,0.8463270701862996
0.9999984502792358,1.0000015497231658
0.8428491353988647,0.9999391824795756
0.8887223601341248,0.9953615245635447
0.014087984338402748,1.1171275621150143
0.5898674726486206,1.1013295428387926
0.9774463772773743,0.9897795751147841
0.14880530536174774,0.8967015833421372
0.9971519112586975,1.000628413407675
0.53936767578125,0.9965332418029309
0.02000715769827366,1.0266221070319397
0.9998841881752014,0.9999785398425408
0.08824887126684189,0.9987278551348834
0.47758975625038147,0.9734434769922197
0.6255701184272766,0.9994912973157096
0.9820733070373535,0.999939003873163
0.3773137629032135,0.9999658782569382
0.9996640086174011,0.9999050178877016
0.9989453554153442,0.9997811393427569
0.8169599771499634,0.9999670954568821
0.9997461438179016,0.9999297082798221
0.9999004602432251,0.9999965425864529
0.9999995231628418,1.0000004768373856
0.9999799728393555,0.99999719852559
0.9290122985839844,0.9936820554540415
0.9996757507324219,0.999786426911497
0.9956107139587402,0.9998785888722271
0.999997079372406,0.999999165532536
0.9999993443489075,1.0000006556515224
0.9952192306518555,0.9977794824078662
0.8273324966430664,0.9951406075472524
0.9997655749320984,0.9999331675259995
0.886512815952301,0.9849840152268335
0.14471197128295898,0.9867973453208252
0.642524242401123,1.0401750761240873
0.6446916460990906,0.9759180061705983
0.012203812599182129,1.000050596226544
0.9951596260070801,0.9996984908009148
0.9963772892951965,1.0002456863265778
0.991289496421814,0.9999672300256183
0.6816276907920837,0.9999556655996971
0.1805180162191391,0.9989392752848087
0.4823710322380066,1.0001674936731133
0.9962575435638428,0.9998966760932531
0.8834954500198364,0.9943760855893374
0.9999917149543762,0.9999968409276538
0.9999526143074036,0.9999978541311046
0.9496458768844604,1.01121261348092
0.6789606809616089,0.9999488195577764
0.999958336353302,0.9999997019643588
0.9999953508377075,1.0000008940738283
0.9979467988014221,0.9997264490718352
0.9999712109565735,0.9999982714155372
0.8503772020339966,0.9554890522593388
0.8667071461677551,0.9621264330149929
0.9999855160713196,0.9999973177521356
0.9997921586036682,0.9999294134297746
0.9939494729042053,1.0006943034792233
0.9977141618728638,1.0002552741625388
0.8377874493598938,1.0003303988028807
0.004523365758359432,1.0212300905490241
0.7057734131813049,0.999997973129268
0.8500673174858093,1.0172196803438678
0.31214043498039246,1.099286068574653
0.4190575182437897,0.9345269552031589
0.8650281429290771,0.9822086268335928
0.0010462109930813313,0.8827030592583592
0.7537254691123962,1.0001115028648724
0.9996612071990967,1.000039412022706
0.9999977350234985,0.9999985098805055
0.937919557094574,0.9815979977730862
0.9275547862052917,0.9966035391693769
0.9999940991401672,1.0000021457798738
0.999923050403595,0.9999892107290657
0.5041055083274841,0.8806395445833969
0.9999639391899109,1.000001728597033
0.9999485611915588,0.9999942180520403
0.9522522687911987,0.9931512877138924
0.9580036401748657,0.997051572256296
0.7329508066177368,1.0414671240837305
0.9996247887611389,1.0000739971287207
0.9991840124130249,0.9997672923942135
0.9964008331298828,0.9999989232409586
0.9998311400413513,1.0000277804554718
0.08391179144382477,1.0696803093465455
0.6115481853485107,0.9000959642014348
0.0034985824022442102,1.0334351836650106
0.6196338534355164,0.9995312498947886
0.9953048229217529,1.000430040068404
0.9804478287696838,1.0012892432056664
0.6218884587287903,0.9881949176105522
0.8879265785217285,0.9625129623970996
0.9999836683273315,0.9999972581415612
0.9967073798179626,0.999563568298601
0.3406403064727783,0.9971250198600314
0.106813445687294,1.1772592262220727
0.992695689201355,0.9977854259495985
0.9899718761444092,0.9973982736559494
0.9676624536514282,1.0013825340095974
0.9999192357063293,0.9999815806771408
0.13444256782531738,0.8034089579051344
0.023305872455239296,0.8024945163717622
0.9999712109565735,0.9999982714155372
0.5533545613288879,1.0003982227438506
0.9999423623085022,1.0000081066989408
0.9999979734420776,1.0000020265620293
0.9999864101409912,0.9999907611545052
0.99936842918396,0.999842126797172
0.967399001121521,1.0034528093261834
0.41370922327041626,1.020650164553849
0.9999982714653015,1.0000017285376863
0.9956807494163513,1.0001019470448855
0.6195368766784668,1.000175868934927
0.9354734420776367,0.984776841010689
0.9903632998466492,0.9989456255376368
0.9976783394813538,0.9989908153563108
0.999811589717865,0.999932872522476
0.8904792070388794,0.9920685483476912
0.9997196793556213,1.000005723650356
0.9913232922554016,1.0000170758815499
0.9723647236824036,0.9920946196152124
0.8930863738059998,1.0126551180988852
0.41279372572898865,0.9838805105082579
0.1611929088830948,0.8142637379358377
0.9960659146308899,0.9999974867174514
0.07563914358615875,0.9996509101454141
0.734045684337616,0.998337182628065
0.6285009980201721,1.1025807110571515
0.9918596744537354,0.9998271100565579
0.7749049067497253,1.0242949885879635
0.9999966621398926,0.9999995827660939
0.9988272786140442,0.9998421606129444
0.9875088334083557,0.9983537797064629
0.8140528798103333,1.0129032744620718
0.20261581242084503,1.008093434903371
0.99669349193573,0.9998177223401724
0.9999998807907104,1.0000001192093038
0.9999227523803711,0.9999971387560265
0.9999797344207764,1.0000011921170544
0.32081854343414307,1.0000005573678268
0.994996190071106,0.99926024062637
0.9971873164176941,1.000329527262568
0.9483668208122253,0.9989906325547399
0.7854651212692261,1.0411426144858391
0.9861223101615906,0.9979209867370729
0.917499840259552,0.9785855253391895
0.9872252345085144,0.9980464763065819
0.9999609589576721,0.9999970792583772
0.9999674558639526,0.9999982118024614
0.9998400807380676,0.9999691794698546
0.38109290599823,0.9224845229928689
0.9999949336051941,0.9999974369872894
0.9995309114456177,0.9999732845872463
0.9999451041221619,0.9999671560377306
0.8614032864570618,0.9957211307623629
0.999997615814209,1.0000004172335082
0.9046428203582764,0.9999991434626301
0.02295013517141342,1.1292672178007768
0.8110395669937134,0.9999925038505956
0.9999998807907104,1.0000001192093038
0.9999603033065796,0.9999901648431888
0.06008606031537056,0.7892927182074233
0.9993923306465149,0.9999212143886502
0.994766354560852,0.9985194203989236
0.5329808592796326,1.0510147971328354
0.9999996423721313,1.0000003576279966
0.9981720447540283,0.9998001976287889
0.9972707629203796,0.999666017728195
0.9964380264282227,0.9983664380513398
0.9991617202758789,0.999789598042182
0.9978549480438232,0.9995287084077703
0.9999275803565979,0.9999846804968597
0.9620170593261719,0.9998627630488487
0.9992541670799255,0.9999946315780244
0.14949145913124084,0.8216425965107161
0.13026373088359833,1.0204232490350156
0.9423710703849792,0.9917406703438751
0.9712267518043518,0.9961598040465357
0.9999982118606567,0.9999980330432052
0.9962126016616821,0.9999608703627939
0.7185699343681335,0.9999993364081415
0.9994470477104187,1.0
0.20848721265792847,0.9988284181500843
0.37747520208358765,0.9996068203562207
0.9995373487472534,0.999898207777069
0.9999992847442627,1.000000715256249
0.2587989568710327,1.0093321489127176
0.8873805403709412,1.0127466327238288
0.3814173638820648,1.1379932386031426
0.4564381241798401,1.009132238522461
0.4497622847557068,0.9233964403050773
0.9999947547912598,1.0000014901239354
0.999812662601471,0.9999661382181895
0.9999836087226868,0.9999973177470196
0.6666126847267151,0.9886379578510368
0.9999991059303284,1.000000894070471
0.9999974966049194,0.9999987482993262
0.26892808079719543,0.9112945435307288
0.9999924898147583,0.9999998807898152
0.6101213097572327,1.0946992014663344
0.8610291481018066,0.9638162904432552
0.4073302447795868,0.9999986830297778
0.9999991059303284,1.000000894070471
0.9997280836105347,0.9999820541221442
0.9069391489028931,0.9938248862342414
0.9999953508377075,1.0000008940738283
0.9990715384483337,0.99973499011642
0.9999997615814209,1.000000238418636
0.8466086387634277,0.9733250463117591
0.9999993443489075,1.0000006556515224
0.9949501752853394,0.9993484496684558
0.7644309401512146,0.9627920355386497
0.8785799145698547,1.0025863417033438
0.6723049283027649,0.9986334385546046
0.9999988079071045,1.0000011920943166
0.9751513600349426,0.9942988907616445
0.9999998807907104,1.0000001192093038
0.9999998807907104,1.0000001192093038
0.8158299326896667,0.9997033758531141
0.9813024401664734,0.9947471145756591
0.9999997615814209,1.000000238418636
0.9999990463256836,1.000000953675226
0.8324037790298462,0.9666562074976918
0.9989896416664124,0.999866469891735
0.8748127818107605,0.9666026727809365
0.9995850920677185,1.000018246591957
0.466789186000824,0.9999795056402904
0.9999945163726807,1.0000017285441771
0.9689357876777649,0.9903478982741497
0.716267466545105,1.0009117103856595
0.16237317025661469,0.792918925114707
0.9932411313056946,0.9983240938557849
0.9891567826271057,0.9983344076336808
0.995729386806488,0.9990540877780443
0.9187805652618408,0.9995182483077709
0.5670328736305237,0.9708549133612095
0.525844931602478,0.9980498092655653
0.9906317591667175,0.9980655284706543
0.9999935626983643,0.9999988078994306
0.9984666705131531,0.9999285436741123
0.9999995231628418,1.0000004768373856
0.9998536109924316,0.9999366309860767
0.9999991059303284,1.000000894070471
0.9936407208442688,0.9991492169562747
0.18685220181941986,1.0804172339767353
0.05217970907688141,1.0711845689590918
0.6933397054672241,0.9701297506686118
0.9999997615814209,1.000000238418636
0.9998374581336975,0.9999985692559696
0.9999993443489075,1.0000006556515224
0.1896570324897766,0.999650368001428
0.999923825263977,0.9999617905121013
0.7242432236671448,0.9984410060749161
0.025274712592363358,0.9985810572693068
0.999958336353302,1.0000035168205652
0.10087693482637405,0.8520611548174734
0.9682572484016418,0.9962955828995139
0.9999728202819824,0.9999890324472663
0.9999985694885254,1.000001430513521
0.04018503800034523,1.1806888772309192
0.7735386490821838,0.9716477915213065
0.9999521970748901,0.9999943968955464
0.9994548559188843,0.9999044612767003
0.9999995231628418,1.0000004768373856
0.5435991883277893,1.0003282865579812
0.9999589920043945,0.9999876017254583
0.19627781212329865,0.9838514039763647
0.9924203753471375,1.000891228501342
0.9989392161369324,1.0000085325153574
0.9999951720237732,0.9999971985681703
0.4779259264469147,0.9964426226042749
0.36967483162879944,1.0920593291207377
0.9999911189079285,0.9999974369775122
0.9789838194847107,0.9971810007450399
0.21980445086956024,1.207089338109653
0.03910243883728981,0.9465146461942817
0.7908572554588318,0.9967357740577732
1.0,1.0
0.9999797344207764,0.9999897477933317
0.2785513997077942,1.1245878462770662
0.5438387393951416,1.0930128999024562
0.7629621028900146,0.997528354626972
0.9216415882110596,0.9983330078162894
0.5452908873558044,0.8920909993296142
0.3196529150009155,0.9995074480419684
0.9999932646751404,0.9999991059243065
0.8229086995124817,0.9518743756843434
0.9994860291481018,1.0000029221294833
0.14032848179340363,0.99999076166857
0.9915749430656433,0.9998433505148845
0.9984467029571533,1.0000782035580111
0.9920960664749146,1.000916693151717
0.9999997615814209,1.000000238418636
0.9998080730438232,0.9999630976423268
0.7541094422340393,1.0236780260794918
0.9957143068313599,0.9999461249276728
0.9999967813491821,0.9999994635564704
0.10080680251121521,0.9988385860816582
0.9990376234054565,1.000211382686189
0.49716126918792725,0.9372454586282526
0.9999879598617554,1.0000005960536242
0.9998916387557983,0.9999977347780362
0.9454625248908997,0.9999744676489035
0.9981570839881897,0.999773263307106
0.9970493912696838,0.9990224605120855
0.9866460561752319,0.9985123698935322
0.9568052887916565,1.0073744766323114
0.9840036630630493,0.9999895207671138
0.9913337230682373,0.9961021704179097
0.9151915311813354,0.9728214763149452
0.0013241764390841126,1.283516178035092
0.8990482091903687,0.9935236628358648
0.975026547908783,0.9933873045318898
0.9902899265289307,1.0011407637320795
0.9975644946098328,0.9992230088331658
0.9999996423721313,1.0000003576279966
0.000737658585421741,1.2513335960466123
0.0045788767747581005,1.128182439185023
0.9999997615814209,1.000000238418636
0.9976847171783447,1.0001740910047883
0.9999850988388062,0.9999996423668022
0.4267640709877014,0.9951363235838201
0.9996738433837891,0.9999562359167896
0.9999985694885254,1.000001430513521
0.9997910857200623,0.9999991653606051
0.49999845027923584,0.9999988079034097
0.28940150141716003,0.8329882501812691
0.7831273674964905,0.9929551613832026
0.035761673003435135,1.1241943889710733
0.989095151424408,0.9976694355151536
0.9601254463195801,1.0060914195921689
0.9999993443489075,1.0000006556515224
0.9975250363349915,0.9999985061867471
0.9999996423721313,1.0000003576279966
0.9999605417251587,0.9999937412653397
0.12128027528524399,0.9857680595538889
0.9968234300613403,1.0000726504225503
0.98844313621521,0.9968623901939081
0.9999725818634033,0.999993085671628
0.6223810315132141,0.9999901358201793
0.9999898076057434,1.0000025630258487
0.1808912307024002,1.0001540437937444
0.9024583101272583,0.9989651098909446
0.9999710321426392,0.9999984502343424
0.9422186017036438,0.9998981515776542
0.1344604790210724,1.0044022878066026
0.5664450526237488,1.004217029936009
0.6759524345397949,0.9163472832125285
0.9999949336051941,0.9999974369872894
0.8360064029693604,1.0002707855347195
0.39912185072898865,1.0100456179805317
0.21674899756908417,0.9981866216996698
0.7277831435203552,0.9747201002442635
1.0,1.0
0.9919376969337463,0.9999620236879649
0.9999963045120239,0.999999940395135
0.42947012186050415,1.0986410305839593
0.994594156742096,1.0002859793242702
0.9999241232872009,0.9999881377756231
0.9947701692581177,0.9999983222958375
0.4738176763057709,0.7768185578641954
0.9587156772613525,1.0080476456332712
0.9859328866004944,0.9981279482049952
0.9990023970603943,0.9999185584135155
0.9947275519371033,0.9996673808999219
0.9999993443489075,1.0000006556515224
0.998555064201355,1.0000193398497486
0.9999995231628418,1.0000004768373856
0.9999993443489075,1.0000006556515224
0.133858785033226,1.0673149869794551
0.9999935626983643,0.9999988078994306
0.9999993443489075,1.0000006556515224
0.9999943375587463,0.9999980330355845
0.289851576089859,0.9179021170998185
0.9999996423721313,1.0000003576279966
0.9999755620956421,1.0000016093647384
0.9999980330467224,0.9999982118571396
0.9999932646751404,0.9999991059243065
0.999997615814209,0.9999986290899017
0.2655411660671234,0.9999891134571922
0.9999251961708069,0.999979494468305
0.9999634027481079,0.9999984502225182
0.9999911189079285,1.0000012517086567
0.99986732006073,0.9999687034090632
0.9996504783630371,0.9999299400549222
0.9858134984970093,0.9999868191979712
0.9999993443489075,1.0000006556515224
0.9992805123329163,0.999991172161052
0.9732600450515747,0.9910458916425995
0.94576096534729,0.9972022852625372
0.9995279312133789,0.999964876283417
0.9998777508735657,0.9999925485084648
1.0,1.0
0.8527311086654663,0.9961371979387764
0.9998996257781982,1.000001192212563
0.9999998807907104,1.0000001192093038
0.018897300586104393,1.001062549363451
0.9982958436012268,0.9997715633372889
0.9999842643737793,1.0000023842233083
0.999936580657959,1.000000476867401
0.914740264415741,1.010106214359415
0.040548402816057205,1.1170386239163503
1.0,1.0
0.9991864562034607,0.9999441646279696
0.9606673121452332,1.0086126585661899
0.4903554618358612,0.9857301736841891
0.9261090159416199,0.998886888785612
0.9979810118675232,0.9986764291933815
0.7342839241027832,0.9915394131456161
0.9999150037765503,0.9999610152487602
0.6622301340103149,1.0374763126871112
0.9590573310852051,1.0000640136748125
0.9833076000213623,1.0019540328264906
0.993848979473114,0.9999901643389035
0.15233343839645386,0.9585116743507044
0.9999436140060425,0.9999266821528265
0.9999583959579468,0.9999996423572519
0.9859213829040527,1.001656367420236
0.9999395608901978,0.9999918336701
0.999846339225769,0.9999400285120907
0.9999841451644897,0.999989211388244
0.9999984502792358,0.9999977946247256
0.9999993443489075,1.0000006556515224
0.9970076084136963,0.9998611826188682
0.9999642372131348,1.0000014305626355
0.93940269947052,0.9747054705282717
0.9745118618011475,0.9958304780130347
0.8411015868186951,1.0020282265125298
0.8880330324172974,0.9985692061372781
0.9992425441741943,0.9996554029500896
0.9993432760238647,0.9999130393187531
0.9999755024909973,0.9999710910390864
0.7639034390449524,0.984408216087595
0.9888153076171875,0.9999981916346465
0.1961519569158554,0.9823743394156661
0.9999984502792358,0.9999977946247256
0.9993533492088318,1.000002206798885
1.0,1.0
0.6224576234817505,0.9031530466127606
0.9882190823554993,0.9966435186930417
0.9933944344520569,1.001329741834361
0.9740018844604492,1.0000015298903864
0.9999993443489075,1.0000006556515224
0.9999996423721313,1.0000003576279966
0.25587812066078186,0.9886868444515362
0.9999569654464722,1.0000048877912155
0.17670632898807526,1.0804179360379391
0.22135058045387268,1.098843010501942
0.04812706634402275,1.0081562745011983
0.999977707862854,0.9999956487639331
0.3966902792453766,0.9188801024016963
0.9987044930458069,0.9998277578542807
0.3342755138874054,1.0743985717374298
0.9998199939727783,1.0000007749998867
0.9999799728393555,0.99999719852559
0.6267713904380798,0.9218996110400677
0.6518974900245667,0.9752098948297183
0.9169498085975647,0.9750910450657231
0.9578866362571716,1.000001804529506
0.5455219745635986,0.9976737096742473
0.9581583142280579,0.9950821229358536
0.99937504529953,0.9998355075894043
0.9999985694885254,1.000001430513521
0.9999986886978149,1.0000013113039046
0.998184323310852,1.000371654112791
0.3311416804790497,0.9507907781207029
0.9766494631767273,1.0027457882016
0.9999988079071045,1.0000011920943166
0.5296642184257507,1.0584617361731683
0.9999984502792358,0.9999977946247256
0.9989756345748901,0.9999987470189492
0.7685213088989258,0.9970787941473197
0.008938510902225971,1.121034694627947
0.9999536871910095,0.9999948737631389
0.9999822974205017,0.9999986290689011
0.8614634871482849,0.9952642223644307
0.6225859522819519,0.9831795458590352
0.285357803106308,0.8308038344362554
0.9999990463256836,1.000000953675226
0.9999955892562866,0.9999987482969388
0.999148428440094,0.9995779377219817
0.9998636245727539,0.9999991058083826
0.9999560117721558,0.9999944565241882
0.9999912977218628,0.9999972581624801
0.9999895691871643,0.9999913572363566
0.9988898634910583,0.9997375077654201
0.15722422301769257,0.9901118732299897
0.9682037234306335,0.9995560142068066
0.9999996423721313,1.0000003576279966
0.975874125957489,1.0001411517432546
0.9990888237953186,0.9997596338703022
0.9953946471214294,0.9988374217385428
0.9999926090240479,0.9999997615796588
0.8800920248031616,0.9975894473967482
0.9999927878379822,0.9999995827644774
0.7904891967773438,1.0074930207699955
0.22321178019046783,0.8189804071420593
0.9299734234809875,0.9812961688820894
0.5898478031158447,0.8884601299676111
0.9999728202819824,1.0000005364563838
0.13190574944019318,1.070642207535095
0.9999462366104126,1.000000357647097
0.9324442148208618,0.991082739520493
0.9522938132286072,0.9999429173693244
0.14984585344791412,1.0355807014429714
0.9913372993469238,0.9975512088831809
0.9999998807907104,1.0000001192093038
0.9999852180480957,0.9999938606308363
0.9999971389770508,0.9999991059277704
0.9998606443405151,0.9998914448140845
0.20574025809764862,1.0189283040951345
0.9978120923042297,1.0002562646093975
0.11104312539100647,0.8643315237914014
0.9994125366210938,0.9998552544944463
0.9999988079071045,1.0000011920943166
0.9999297261238098,0.9999710897156462
0.9948564767837524,0.9994272934712654
0.9999992847442627,1.000000715256249
0.9999962449073792,1.0
0.9845694899559021,0.9969131271402354
0.9999996423721313,1.0000003576279966
0.9875660538673401,0.9999996378694193
0.4378206431865692,1.0352592227133905
0.9999362230300903,1.0000027419885353
0.9901431798934937,0.9974730081172195
0.9999675750732422,0.9999942777685586
0.999977171421051,0.9999961852156483
0.9999680519104004,0.9999899860997528
0.6471414566040039,0.959310991972908
0.9999192953109741,0.9999777060636288
0.8447045683860779,1.012909942010858
0.8508131504058838,0.9645294794636169
0.9873911142349243,0.9997649356132446
0.9999936819076538,0.99999868868953
0.5900401473045349,0.9973329241432997
0.9992877840995789,1.000083028799959
0.9978989958763123,0.999921275678061
0.999997079372406,0.999999165532536
0.013055301271378994,0.9748759150987268
0.11166306585073471,0.8996838160764649
0.39080381393432617,0.9436450294359882
0.9999991059303284,1.000000894070471
0.7748304009437561,0.9985546363832385
0.999998927116394,1.000001072884757
0.9875959753990173,0.9992639918943147
0.46747633814811707,0.9914008138390248
0.47086137533187866,0.995967020699281
0.9999992847442627,1.000000715256249
0.01405997946858406,0.7812016039438323
0.9950293302536011,1.0004207544563493
0.9985583424568176,0.9995926706746583
0.999963104724884,0.9999949334182612
0.658957302570343,0.9592737313993644
0.9999922513961792,0.9999963044833888
0.9999949932098389,0.9999973773824989
0.9999861717224121,0.9999985694687437
0.9999235272407532,1.0000154387836433
0.9999997615814209,1.000000238418636
0.9902599453926086,1.0000603112893163
0.5763096809387207,0.8859617750653851
0.9999367594718933,1.0000060204498586
0.3468104898929596,1.0601641535824995
0.9706355929374695,0.9999884553242233
0.595813512802124,1.051392184065533
0.9999830722808838,0.9999978541964645
0.999653697013855,0.9999877768148956
0.30517885088920593,1.0848212171303355
0.9999962449073792,1.0
0.9963793158531189,0.9995151488612638
0.9676593542098999,0.9998017201500743
0.9887164831161499,1.000363276627375
0.9838445782661438,1.0018694824051584
0.9737000465393066,0.9965295615027838
0.483127623796463,1.0000231323367677
0.9995499849319458,0.9999370291572891
0.99996018409729,0.999997854147349
0.36466795206069946,1.002595489818511
0.8324477076530457,1.019996555959747
0.999988317489624,1.0000002384213644
0.13089685142040253,1.2357416989485492
0.9319698810577393,0.9886750712784587
0.05904451012611389,1.2597424294810482
0.9388291239738464,0.9794991904927065
0.6881799101829529,1.0345950018114902
0.9010558724403381,1.0104618517875885
0.8669921159744263,1.015874023097113
0.9959661364555359,0.9978149606640854
0.9999736547470093,0.9999997019689244
0.6607330441474915,1.0081502817119055
0.10272638499736786,1.083762399274368
0.9999946355819702,1.000001609334042
0.9999996423721313,1.0000003576279966
0.999656081199646,0.9999549233858548
0.7748661637306213,1.051361539840818
0.8593112230300903,1.0146143575052802
0.4529348611831665,0.9997402284989076
0.9999998807907104,1.0000001192093038
0.999998927116394,1.000001072884757
0.11986160278320312,0.9157837687175774
0.9999926090240479,0.9999997615796588
0.02844773791730404,0.9967456445176291
0.9997044205665588,0.9999141439342362
0.35717514157295227,1.0476786905823865
0.9999982714653015,0.9999979734385747
0.9952512979507446,0.9997017525808882
0.9633128643035889,0.9912840895281613
0.7028971314430237,0.9607298847070681
0.45068445801734924,0.9401249571746292
0.2643795609474182,0.963035612470418
0.9889647960662842,1.0000033751050803
0.24531646072864532,0.9886980484433219
0.2595476806163788,1.0679220000057412
0.9994328618049622,0.9999951096456217
0.16730286180973053,0.9857976460486991
0.8939110040664673,1.0010771244870256
0.8124243021011353,0.9996942822191105
0.8928830027580261,0.9999460617428826
0.9999979734420776,0.9999982714617985
0.9982553720474243,0.9999799975471619
0.834962010383606,1.0000215585888919
0.11456514149904251,1.1382747100104165
0.9146754145622253,0.9872175977294497
0.9999480843544006,1.000002384309574
0.9996345639228821,0.9998924935387306
0.26845306158065796,0.8494311035226176
0.7203450798988342,1.02083938575395
0.9999560117721558,1.000002026647071
0.8747116923332214,0.9916459895305197
0.9714223146438599,0.9995789605959395
1.0,1.0
1.0,1.0
0.5560547113418579,0.9946634437590108
0.9965922832489014,0.9999955741743264
0.9992164373397827,0.9999942138156188
0.9769259691238403,0.9906279388933489
0.9991459846496582,0.9999960627309566
0.9999128580093384,0.999961253604458
0.008490094915032387,1.1186350188730574
0.9800894260406494,0.9937903100448016
0.9995844960212708,1.0000494327900398
0.9795438647270203,1.000023122767474
0.5368173718452454,1.00293050387723
0.5606891512870789,0.8887690642612586
0.7310003638267517,0.9999754569231902
0.9987096786499023,0.9996204246850957
0.999569296836853,0.9997593916275442
0.020869260653853416,0.8846824720131444
0.9523504376411438,0.9936930572809543
0.9609335660934448,0.9986483510826031
0.5063709020614624,0.9999857571554991
7.828844536561519e-05,1.1173715473831405
0.9786614775657654,0.9996083856627738
0.99989253282547,0.999981580185239
0.999907910823822,0.9999890913454371
0.5641122460365295,0.9997977649113245
0.7715547680854797,0.9984768868977277
0.9999996423721313,1.0000003576279966
0.8698761463165283,1.0000420717961367
0.02536383830010891,0.9830515395083552
0.11901650577783585,0.7999219988575275
0.573245108127594,0.9315156802884588
0.9996416568756104,0.9999559363776148
0.9985613226890564,1.00000346205017
0.9999996423721313,1.0000003576279966
0.014865933917462826,0.8697535266967065
0.7289180755615234,1.03455879755497
0.9998190999031067,1.000020746169366
0.9999991059303284,1.000000894070471
0.9999419450759888,1.000004649432215
0.962664008140564,0.995048611148089
0.9932766556739807,0.9980923425043913
0.9998371005058289,0.9999531431162438
0.919713020324707,0.9993165361695332
0.9999982118606567,0.9999998211857459
0.9965904951095581,0.9999897129272739
0.999829113483429,1.0000030403564395
0.8754116296768188,0.9989483194968056
0.9962064623832703,1.000253087745282
0.9999904632568359,0.9999980926331771
0.9372612833976746,0.9824823278886918
1.0,1.0
0.11906740069389343,0.988103214851477
0.999580442905426,0.999893262903546
0.3986837863922119,0.9622379426875118
0.22668740153312683,0.976852747178778
0.6742100715637207,1.0021163664730914
0.999504804611206,0.9996294928685875
0.8372952342033386,0.9978894439665811
0.9933165311813354,0.9980674567175951
0.49627870321273804,0.9932506222845424
0.5591949224472046,0.952759372627704
0.9841482639312744,0.9997548340926935
0.9958178400993347,1.0002808993639871
0.8792693614959717,0.9996548192573435
0.9636861085891724,0.999655306139237
0.8274036645889282,0.9926248763644929
0.4212954640388489,1.0124392257396368
0.9980043172836304,1.0000083016130095
0.9991610646247864,0.9999848477084337
0.3030823767185211,0.9155224652860438
0.9299845695495605,0.9925465398224598
0.9999887347221375,0.9999998211840513
0.9157926440238953,0.9772584129429681
0.9959293007850647,0.9988459458273816
0.9999998807907104,1.0000001192093038
0.2595643103122711,0.8754820723453255
0.9999997615814209,1.000000238418636
0.999691367149353,0.9997403416329012
0.8922138214111328,0.9834843846533712
0.9991135597229004,0.999860699673029
0.9348478317260742,0.9981174618136636
0.9998245239257812,0.9999962442483346
0.27927377820014954,0.9477732757663027
0.9999997615814209,1.000000238418636
0.5516602396965027,0.9436630142459642
0.30377909541130066,0.8053565953948417
0.9999969005584717,0.9999993443468753
0.2991631329059601,0.9656554644141623
0.9999932646751404,0.9999991059243065
0.9999861717224121,0.9999985694687437
0.999993085861206,0.9999992847393173
0.9991468191146851,0.9999952275566605
0.99985271692276,0.9999985096643794
0.4944174289703369,0.9985389299607423
0.2576839327812195,1.0136570689571822
0.9999996423721313,1.0000003576279966
0.3651736378669739,0.968240036026525
0.9999997615814209,1.000000238418636
0.5007385611534119,0.8759414207762672
0.2581186890602112,1.1796461527768187
0.6971737742424011,0.9936146592588381
0.9999940991401672,0.9999982714551016
0.9376000761985779,1.0003602596997556
0.995032787322998,1.0005814106726536
0.46836230158805847,0.9985235082193009
0.9924088716506958,0.9978453870297272
0.4492766559123993,1.004863012640012
0.4823917746543884,0.9912178027183591
0.16819269955158234,0.995044307185976
0.3074978291988373,1.1677949469442228
0.9027116894721985,0.9719470908826675
0.9999962449073792,1.0
0.9999901056289673,0.9999984502639022
0.9943840503692627,0.9992539109881702
0.9999990463256836,1.000000953675226
0.9999853372573853,0.9999994039448125
0.636942446231842,0.9954076881592488
0.8126972317695618,0.9756611704596702
0.6875876784324646,0.9435439583897338
0.45179399847984314,0.9980983121621674
0.993281364440918,0.999836718734248
0.9945622682571411,1.0004745299438702
0.9999977350234985,0.9999985098805055
0.9452100396156311,0.9998029384929101
0.99996018409729,0.9999940989052098
0.8905567526817322,0.9978648774856247
0.9999998807907104,1.0000001192093038
0.9105281829833984,0.9759033833704457
0.9816833734512329,0.9947765361737773
0.9999911785125732,0.9999973773724944
0.8575530648231506,0.9623557578659535
0.7708482146263123,0.9381009530347406
0.999997615814209,0.9999986290899017
0.9998010993003845,0.99994717977875
0.9679153561592102,0.9929627115095365
0.9999990463256836,1.000000953675226
0.636593759059906,1.0551771579578832
0.9999946355819702,0.9999977350113481
0.9994660019874573,1.0000153265780696
0.8366098999977112,0.9579296358609674
0.9615795016288757,1.000535312692719
0.9999992847442627,1.000000715256249
0.9999736547470093,0.9999920127671744
0.9820718169212341,0.9988844671518972
0.42850127816200256,0.979342218456005
0.9387513995170593,1.012639911972563
0.2600613832473755,1.0875720186491
0.512907087802887,0.8651183192210528
0.7330561280250549,1.0321857512549557
0.9270458817481995,0.9960594728471203
0.923370361328125,1.0013757147106455
0.9997183680534363,0.9999860485839581
0.4861801266670227,0.9922633392298819
0.9092311263084412,0.9985955497202866
0.9999887943267822,0.9999997615787493
0.9999570846557617,0.9999971984614666
0.9999988079071045,1.0000011920943166
0.5693665146827698,0.9856824238135293
0.9883863925933838,0.9969842673894905
0.9999871253967285,0.9999976157835131
0.6791706085205078,0.9590292482609294
0.9625725746154785,1.003947170921715
0.1525813341140747,0.9989126485903691
0.921366274356842,0.9921364790608541
0.9999993443489075,1.0000006556515224
0.9999996423721313,1.0000003576279966
0.9999845027923584,1.000000238422274
0.6911565065383911,1.0022842123473203
0.9185406565666199,1.0080090561306845
0.9999993443489075,1.0000006556515224
1.0,1.0
0.8996405005455017,0.9995132329803968
0.9996247887611389,1.00000143104842
0.4687269926071167,0.9999986012090132
0.6653196215629578,0.9084857829689835
0.2523876428604126,0.9996377258250475
0.814298152923584,0.9497975940837626
0.9269004464149475,0.9982205427383232
0.9987548589706421,1.0000328831033725
0.3914291262626648,0.980861008321645
0.9998600482940674,0.9999568998098822
0.9999945163726807,1.0000017285441771
0.9999487400054932,0.9999940392299734
0.8496070504188538,0.9580859911936552
0.46615493297576904,0.9151243443430593
0.8174542784690857,0.9999993437653737
0.17934878170490265,1.019648313590026
0.99983149766922,0.9999205932329338
0.9999988079071045,1.0000011920943166
0.9999849796295166,0.9999997615778398
0.9755883812904358,0.9996405716468765
0.535354495048523,0.9527424363916285
0.06298676878213882,0.9184947588349623
0.9863604307174683,0.996326106080945
0.998173713684082,0.9999664409011132
0.9999978542327881,0.9999983906711378
0.9998462796211243,0.9999916540667915
0.999988317489624,1.0000002384213644
0.999545156955719,0.9998941536120304
0.006945546716451645,0.9312570430335045
0.9999982118606567,1.0000017881425407
0.8169756531715393,0.999963229331437
0.8691405057907104,0.981376113908899
0.999488353729248,0.999855682920348
0.27451959252357483,0.9998172906053174
0.6045738458633423,1.0604216713171344
0.9935303330421448,0.9983896138582837
0.9977551698684692,0.9998327315052719
0.9999986886978149,1.0000013113039046
0.15960676968097687,1.0034326300488963
0.9999997615814209,1.000000238418636
0.6898100972175598,0.9991202870313062
0.9988218545913696,0.9994585691737108
0.9541264176368713,1.0169342221203261
0.0014143910957500339,0.8909108971896601
0.9999996423721313,1.0000003576279966
0.6044084429740906,1.051197445911562
0.9999171495437622,1.0000104316771048
0.13678975403308868,1.029874599732783
0.5807979702949524,0.9107068398724038
0.9998428225517273,0.9999970192992623
0.9999982714653015,0.9999979734385747
0.9999635219573975,0.9999945161726413
0.9431801438331604,1.0025357785486633
0.9994443655014038,0.999842496618836
0.2524433732032776,0.9304227070734354
0.6186872720718384,1.0640432183509396
0.9976269006729126,0.9996751586656042
0.8860080242156982,0.9353120550715021
0.7842012643814087,0.9997995700142148
0.27056699991226196,0.9956909133245847
0.891055166721344,1.0004160026221744
0.9961903095245361,1.0006013773461855
0.8600768446922302,0.9944418090611062
0.2211713194847107,0.9971754191124493
0.9995025396347046,0.9998605749820948
0.9995923638343811,0.9999957663444298
0.9467505812644958,0.9679821735790699
0.9999982714653015,1.0000017285376863
0.9999488592147827,1.0000016094077153
0.7196287512779236,0.997708344325158
0.9840603470802307,1.0018714952997896
0.9999760389328003,0.999997317726715
0.9665207266807556,1.0003917233155604
0.04134348779916763,0.9273426936496457
0.37097597122192383,0.9992057287147827
0.9999817609786987,0.999999165519753
0.9998279809951782,0.9997982035646134
0.9997135400772095,1.000025160367532
0.9995226860046387,0.999943348546932
0.06961910426616669,0.9006250777226914
0.999884307384491,0.9999402096239853
0.7768287062644958,0.940455180659161
0.47188737988471985,0.9993710335531084
0.7666292190551758,1.0321421307451837
0.024240640923380852,0.9954765198809444
0.9999991059303284,1.000000894070471
0.995672345161438,0.999164661731103
0.026337044313549995,0.9770315171023664
0.9999997615814209,1.000000238418636
0.9579077363014221,0.9999988799718749
0.9993677735328674,0.9998656854227351
0.48155826330184937,0.9300849699729193
0.9994414448738098,0.9999979126715448
0.5055002570152283,0.9988540113787626
0.0026699071750044823,0.9929173420734194
0.31411194801330566,0.9272590079097915
0.9999483227729797,1.0000059607725138
0.5156075954437256,1.0603519350416046
0.999977707862854,1.00000321872257
0.9996551275253296,0.9998948211333202
0.9999955892562866,1.0000006556539844
0.7814383506774902,1.0021640900783808
0.9993581175804138,0.9994406089733859
0.021859845146536827,1.108770215189868
0.9981183409690857,0.9998388237850708
0.6950526237487793,0.950727841957258
0.09922879189252853,1.0632033621801882
0.7965959310531616,1.024486141138474
0.9848783016204834,0.9956961944419094
0.9999991059303284,1.000000894070471
0.9999149441719055,0.9999744274322955
0.0895044133067131,1.0059263740794513
0.9975249767303467,0.9992968919361088
0.8562666177749634,1.001190120682706
0.7288957834243774,1.0000624752531762
0.4307056665420532,0.9892844519863018
0.9999993443489075,1.0000006556515224
0.3634607791900635,1.0030170420442581
0.99996417760849,0.9999786011659683
0.9998304843902588,0.9999520697406734
0.7703300714492798,0.9368895559685342
0.9397223591804504,0.9999683494625276
0.9882625937461853,0.9984222838013437
0.9043393135070801,0.9873727087844846
0.9998721480369568,0.9999676901516542
0.6670642495155334,1.0004653539598558
0.2557028532028198,0.9916126687711044
0.5850763320922852,1.035025436147202
0.999992847442627,0.9999995231594312
0.0391932837665081,0.7944246419995614
0.9999604821205139,1.0000051858090275
0.9998214840888977,0.999953500076099
0.9999996423721313,1.0000003576279966
0.28761032223701477,0.9961713265318917
0.9683479070663452,0.9967117197135917
0.9999998807907104,1.0000001192093038
0.9999980330467224,0.9999982118571396
0.9859337210655212,1.000000241820088
0.08242778480052948,1.2068679513380765
0.9189375638961792,0.9897528178567152
0.9999996423721313,1.0000003576279966
0.9998899698257446,1.0000222945902237
0.7976550459861755,1.015547324697583
0.3731462061405182,0.9979331042674979
0.945952296257019,0.9927519365240272
0.014800733886659145,0.9996042704560052
0.6720802187919617,1.0620006766802934
0.9344297051429749,1.0070680033314774
0.9999997615814209,1.000000238418636
0.9999982714653015,1.0000017285376863
0.9927030801773071,0.9999117371250584
0.9999462366104126,0.9999908203911777
0.9999911785125732,1.0000011921034115
0.9998828768730164,0.9999836664142909
0.9998689293861389,1.0000204470731684
0.9983384013175964,1.0005301701756708
0.9999233484268188,0.9999851573057351
1.0,1.0
0.48264896869659424,1.068709303827623
0.9999977350234985,0.9999985098805055
0.976632833480835,1.000039181748385
0.8339992165565491,0.9999145951829539
0.43843236565589905,0.9809791746494492
0.1805368959903717,1.1862588858388332
0.8728934526443481,0.9994253902532257
0.03188033401966095,0.9792858267977843
0.5368587374687195,1.0189139663117388
0.9999734163284302,0.9999808664003857
0.5254582762718201,0.9997772163316764
0.31399399042129517,1.0893693840767131
0.40702229738235474,0.9878009009326957
0.9990503191947937,0.9997294956477973
0.9985172152519226,1.0003090314731573
0.9465905427932739,0.9929382335817661
0.9840790629386902,0.9928091925751904
0.9982917904853821,0.9997718012363692
0.9999369978904724,0.9999867073267487
0.9999996423721313,1.0000003576279966
0.5619829297065735,1.1072511040717041
0.9400381445884705,0.9993159693449265
0.999888002872467,0.9999594046903499
0.9999934434890747,0.9999989271093597
0.9999992847442627,1.000000715256249
0.4324832856655121,1.0498562163259504
0.7976414561271667,0.9999169792895833
0.9798206090927124,0.9949317651278431
0.8396270275115967,0.9997868897287097
0.591536819934845,0.9994557825048535
0.866608738899231,0.9824201085032948
0.820022702217102,0.999975141190045
0.998313307762146,1.0000057914188845
0.9999849200248718,1.0000036359381612
0.6654641628265381,0.9430089794239597
0.950438380241394,0.9969501514827499
0.9636885523796082,0.9897529757989403
0.9997377395629883,0.9999570733978123
0.9999880194664001,0.9999967217052617
0.9999919533729553,0.9999966025079094
0.999977171421051,1.0000037551783463
0.642411470413208,0.9044025928670918
0.9999939203262329,0.9999984502698139
0.9999876618385315,0.9999970793363704
0.9905835390090942,0.9999853783874756
0.999996542930603,0.9999997019757458
0.9902225732803345,0.9995488521220924
0.9996329545974731,1.0000085265938499
0.8661600947380066,0.9823366826649638
0.9947721362113953,0.9999963450088729
0.9147334098815918,0.9876861966236345
0.9999997615814209,1.000000238418636
0.9973715543746948,0.9999806969627537
0.8281536102294922,1.0385073907566025
0.8432519435882568,0.9789120560497957
0.999979555606842,1.0000013709348579
0.6229464411735535,0.9997572552408995
0.9999825358390808,1.0000022054103723
0.5110090970993042,1.0202799152252746
0.9959277510643005,0.9981503863660643
0.4373705983161926,0.9999480775119616
0.05432748794555664,1.2558100210211265
0.9993386268615723,0.9999482885724306
0.06717026978731155,1.2407719156500496
0.17849749326705933,0.9407381262373982
0.16666558384895325,1.097936223450205
0.758491575717926,0.9960055407395789
0.999809741973877,0.9999537379939364
0.630306601524353,0.9582456956592046
0.4955538511276245,1.0436339173833482
0.9999979734420776,1.0000020265620293
0.999813973903656,0.999919041832063
0.9999980330467224,1.0000019669571465
0.9999534487724304,1.000000834503874
0.9964116215705872,1.0001234072139562
0.999337911605835,1.0000863647067046
0.6708855032920837,1.0755214897200867
0.9050484895706177,0.9972391685722667
0.9999991059303284,1.000000894070471
0.9902762174606323,0.9986924342115163
0.9893127083778381,0.9985731338632755
0.7309820652008057,1.0632409381593568
0.9977867007255554,0.9997209691254219
0.9999992847442627,1.000000715256249
0.9993996024131775,0.9998377183280419
0.959115207195282,0.9839481413632462
0.9999688863754272,0.9999891516171183
0.9999147057533264,1.0000128757014948
0.9841290712356567,0.9999421595831033
0.5588297843933105,1.0006537176042343
0.9996685981750488,0.9999118155058749
0.9808765649795532,0.9996706444151927
0.8737540245056152,0.9996949347711601
0.05315687507390976,1.066094010942457
0.4851815104484558,0.9981286843542287
0.9640118479728699,1.0008855261730114
0.9999349117279053,1.0000040533796721
0.9997296929359436,0.9999995230339145
0.9170178771018982,0.9771260422565944
0.9999960660934448,0.9999963044974861
0.9999721050262451,0.9999973773224704
0.7086904644966125,1.0359859789687895
0.952968180179596,1.0035557578164283
0.9990232586860657,0.999966350113112
0.5868737697601318,0.973927159848338
0.2943980097770691,0.992360370012911
0.6573166251182556,0.97845309864224
0.9999673366546631,0.9999907013716908
0.9999822974205017,0.9999986290689011
0.7767576575279236,1.013568008977403
0.9018864035606384,0.9869829397554435
0.9990192651748657,0.9996899902283679
0.905463695526123,0.9793872225689151
0.9999834299087524,0.9999974965634373
0.6773874759674072,0.9157918800324796
0.05636360123753548,1.097674624879106
0.6041987538337708,0.9958878432021709
0.5512329936027527,0.9910164784219123
0.9999876618385315,0.9999970793363704
0.9999586343765259,0.9999994039288954
0.9986541867256165,1.0001393644040155
0.9321915507316589,0.9910564088713641
0.6663967967033386,1.0036167241920442
0.8175598978996277,0.9999884080193467
0.999998927116394,1.000001072884757
0.9999979734420776,0.9999982714617985
0.9988823533058167,0.9999929587823229
0.00885780155658722,0.9957756246667014
0.9999864101409912,1.000002145796373
0.22292885184288025,1.2065184711047798
0.43857771158218384,1.0632317687972446
0.9999990463256836,1.000000953675226
0.9999046921730042,1.0000038150608708
0.9985421299934387,1.0002306486030925
0.9998717904090881,0.9999985096928089
0.9998791813850403,1.0000255138705143
0.11915901303291321,0.999893142432821
0.9999990463256836,1.000000953675226
0.9999846816062927,1.0000000596055578
0.6812877058982849,1.031464611323547
0.9999784827232361,0.9999948738902494
0.001725903246551752,0.95783674176393
0.5732097625732422,1.027805633936385
0.9999922513961792,0.9999963044833888
0.044445864856243134,0.991601098530649
0.9999960660934448,1.0000001788146378
0.9999985694885254,1.000001430513521
0.9999152421951294,0.9999741293914315
0.9999555945396423,0.9999719845729176
0.995132327079773,0.9999662784394644
0.09748764336109161,1.0112282635195502
0.7275664806365967,1.0150520131011735
0.9361193776130676,1.0135442559305903
0.9999986886978149,1.0000013113039046
0.6193299889564514,0.9992132336884577
0.959505558013916,0.9891710883800999
0.9999993443489075,1.0000006556515224
0.9998711347579956,0.9999954098508416
0.9999998807907104,1.0000001192093038
0.9999686479568481,1.0000047089145714
0.9651768803596497,0.9994638417719381
0.3850491940975189,0.8997827185177336
0.9999809265136719,1.0
0.9996442198753357,0.9998332860997158
0.9989675879478455,0.9988477851442387
0.2021687924861908,0.9987918761836349
0.9681169390678406,0.9999088183716759
0.9769222736358643,0.9999870042994414
0.2678331136703491,0.9993867800869435
0.2625018358230591,1.1914129040315165
0.8519490957260132,0.9806692406404273
0.7825936675071716,1.000280051178458
0.9999980330467224,0.9999982118571396
0.29862940311431885,0.9999337347834505
0.4136955738067627,0.9164895701561523
0.9999982118606567,0.9999998211857459
0.29140377044677734,1.1732352630752163
0.9740387201309204,1.0030583188070634
0.4567202627658844,0.9501208777376611
0.9979487657546997,1.000168968133291
0.9492002129554749,0.9981631324506967
0.9992812275886536,0.9999599765155793
0.999510645866394,0.999936370706767
0.999922513961792,0.9999783022280274
0.30206620693206787,1.091123222365391
0.8802364468574524,0.984278012938453
0.004218313377350569,0.8014692189073581
0.9998915195465088,0.9999673927220556
0.7605907320976257,0.9729721067081903
0.7580775618553162,0.9989778613415444
0.8140262365341187,0.9523791811054387
0.42197608947753906,0.9657550500142381
0.1863139420747757,0.9095916707542486
0.5253143906593323,0.9893507696821842
0.8086479306221008,1.0233286093223775
0.8811706900596619,0.9942838651312796
0.9999727010726929,1.0000006556689915
0.9999723434448242,1.0000048281097558
0.9848825335502625,0.9980191952267992
0.9826704263687134,0.9938683068314061
0.9999984502792358,1.0000015497231658
0.89809250831604,1.0279790425639517
0.17109544575214386,1.208081747977991
0.8557770848274231,1.0075575531408303
0.679153561592102,0.9999985080267284
0.34402862191200256,1.0826595666808303
0.8303431868553162,0.9971195577698901
0.9999822974205017,0.9999986290689011
0.9999980330467224,0.9999982118571396
0.22702816128730774,0.8893267230267632
0.5621501207351685,1.054225529973872
0.9994159936904907,0.9998174435682345
0.9999984502792358,0.9999977946247256
0.9999982714653015,1.0000017285376863
0.39089542627334595,1.0292289563331782
0.9891746640205383,0.9985524473750478
0.9318448305130005,0.9909828485299955
0.9999964237213135,0.9999998211854262
0.8588269352912903,0.9999356639813723
0.1516401767730713,0.9814096340552652
0.9999879598617554,0.999992966567233
0.9951313138008118,0.9992960392459468
0.9998676776885986,1.000017943372386
0.8511623740196228,0.9595363769320108
0.02482542023062706,1.1048558055696986
0.6437727808952332,0.9842362288052227
0.9613888263702393,0.9988039873453665
0.797363817691803,0.9932783631077301
0.5242568254470825,0.9418680654011053
0.9352961182594299,0.9920641308618301
0.45374923944473267,1.1250422816026326
0.9999949932098389,0.9999973773824989
0.2917441427707672,1.1190391477069526
0.9811355471611023,0.9999978737264457
0.8596552610397339,1.0279265448404598
0.999998927116394,1.000001072884757
0.9999978542327881,0.9999983906711378
0.9999986886978149,0.9999993443480477
0.9999924898147583,0.9999998807898152
0.9999947547912598,0.9999976158017033
0.21575695276260376,0.999953312350596
0.30603811144828796,0.9157613715541095
0.9999977350234985,0.9999985098805055
0.9999896287918091,0.9999951123684377
0.9999526739120483,0.999971030771639
0.999847412109375,0.9999580319262583
0.4450664520263672,0.9654453154797873
0.9998778104782104,0.9999924888969802
0.9744144082069397,0.9956014086405026
0.9994573593139648,0.9998027207833535
0.9303528070449829,0.9865661716231878
0.999941885471344,0.9999856940538706
0.639109194278717,1.0857034566559411
0.9999996423721313,1.0000003576279966
0.7080863118171692,1.0008675290833948
0.9999895691871643,0.9999951719734129
0.06718458980321884,0.9214274173059241
0.9999098181724548,0.999987183845589
0.9999597072601318,0.9999868864497685
0.9838182330131531,0.9999795828491328
0.7761005163192749,1.026919531709481
0.9998883008956909,0.9999667368927561
0.1315770447254181,1.0613871867973517
0.5115726590156555,0.9818078439756884
0.9949147701263428,0.9985418077031375
0.14327876269817352,1.0969876576592974
0.9999502301216125,0.9999887341614381
0.6051968336105347,0.9499179496210082
0.9624453186988831,1.000005202155451
0.9999790787696838,0.9999865886743441
0.199986070394516,0.9419239692782224
0.9997767806053162,0.9999409186089152
0.9999996423721313,1.0000003576279966
0.9999978542327881,0.9999983906711378
0.6293064951896667,1.0002653908960693
0.9445066452026367,1.0064656543351236
0.2868201732635498,1.1854139322084336
0.7678914666175842,0.9996188023656764
0.10244093835353851,1.0032053785658854
0.647151529788971,1.042126656278054
0.11727473884820938,1.004823590633219
0.14550261199474335,1.0916547314433949
0.9999909400939941,0.9999976157926083
0.999998927116394,1.000001072884757
0.2678352892398834,0.9247608867904646
0.23467031121253967,1.1597506244738374
0.817303478717804,0.9999854143176121
0.9963628649711609,0.9995239945454094
0.7733353972434998,1.0000500985978944
0.40285709500312805,0.9775110908774689
0.9997503757476807,0.999929231621148
0.9999973773956299,0.9999988675087792
0.715377688407898,0.9936714956766538
0.9706653952598572,0.9999997543761421
0.6607135534286499,1.0807696283983288
0.03444959595799446,0.9882614671889992
0.9999996423721313,1.0000003576279966
0.637817919254303,0.9963342958462299
0.2352471947669983,1.005321915793405
0.18153662979602814,1.0010715179544925
0.2000058889389038,1.0102479718626678
0.9999953508377075,0.9999970197539055
0.3488393723964691,0.9995968426431301
0.999319314956665,1.0000705603241267
0.3599833846092224,0.9981130119799275
0.5990576148033142,1.0900373403602341
0.0030407344456762075,0.9963275243101857
0.9991859793663025,0.9998912522096293
0.6898404359817505,1.0719219478948732
0.9851800203323364,1.0026319868533156
0.9994364976882935,0.9999914717300973
0.9999919533729553,0.9999966025079094
0.9999639391899109,0.9999826544228748
0.9996313452720642,0.9999605867999409
0.9999995231628418,1.0000004768373856
0.9652792811393738,0.999449325980063
0.9999973177909851,0.9999989271135163
0.9956333637237549,0.9999969468310381
0.21874725818634033,0.9754051123033703
0.9999799728393555,1.0000009536934162
0.9974057078361511,0.9999083286526564
0.9999414682388306,1.000005126299502
0.9999969005584717,0.9999993443468753
0.9999136328697205,0.9999604787071733
0.9334234595298767,1.0134168381890785
0.9999303817749023,0.99995523379523
0.008364452049136162,0.8765353911287745
0.9985308051109314,0.9998108946527419
0.021358614787459373,0.9998798271778773
0.9999892711639404,0.9999954699983954
0.999998927116394,1.000001072884757
0.9999982118606567,1.0000017881425407
0.9974337220191956,1.0000824062825737
0.8932840824127197,0.9931613244170544
0.9975237250328064,0.9992981458586273
0.9999990463256836,1.000000953675226
1.0,1.0
0.9127111434936523,0.999947168216399
0.1944420337677002,0.9955602759613463
0.999997615814209,0.9999986290899017
0.9014477729797363,1.0005962793438468
0.9999872446060181,1.0000013113189115
0.5599388480186462,0.816660732163358
0.9999797344207764,0.9999897477933317
0.10222884267568588,1.1239582060186475
0.9999333024024963,1.0000018478672363
0.7719467878341675,0.9999132893391907
0.9989518523216248,0.9997746370430232
0.999923825263977,1.0000037553786858
0.06805054843425751,0.7901608786906353
0.9999663829803467,0.9999897476564454
0.21311576664447784,0.9386665055698321
0.05386747419834137,1.0510437802646484
0.9999997615814209,1.000000238418636
0.9999796152114868,0.9999937413847181
0.9783809185028076,0.9860618423653027
0.9993405342102051,1.000045508355167
0.99457848072052,0.9975371350484932
0.9999755024909973,1.0000016689709395
0.9999731779098511,0.999992489613314
0.9999701976776123,0.999991655101034
0.9919317364692688,0.9996171700350917
0.041461456567049026,0.9381596580328804
0.9999927878379822,0.9999995827644774
0.9999804496765137,0.9999929069085995
0.9819170832633972,1.000063737435758
0.23985804617404938,0.9939173493832643
0.9998922944068909,0.9999895084525212
0.9890084862709045,1.0012913425327803
0.7826032042503357,1.0027703174958718
0.999550461769104,0.9999995229483889
0.9999741911888123,0.999983846724369
0.6032967567443848,0.8987274789460996
0.9479742646217346,0.9996521710480938
0.9996964931488037,0.9999983305632608
0.30571436882019043,0.9142619587774389
0.9872763752937317,0.9978730056824696
0.987400472164154,0.9963973434233393
0.9998043179512024,0.9999744842190559
0.6790221333503723,1.0391429113909716
0.9999998807907104,1.0000001192093038
0.7601401805877686,1.0004259377923814
0.9994195103645325,0.9997376468743628
0.5329495668411255,0.8944734107931523
0.9999370574951172,0.9999790178443696
0.13242107629776,0.8546652341022939
0.8068228363990784,0.9749030768586345
0.9814059734344482,0.997530011673062
0.9887380599975586,0.9999389930427955
0.9999980330467224,0.9999982118571396
0.9992842078208923,0.9996765921231989
0.9280242919921875,1.002105890017922
0.946564793586731,1.0000032744103196
0.4753454029560089,0.9984754806364536
0.7310153841972351,0.99996820065355
0.9999727010726929,0.9999853368570972
0.9998061060905457,0.9999498031562368
0.985869288444519,0.998131394518862
0.9999967813491821,0.9999994635564704
0.6235647797584534,0.9587357901660355
0.8844467997550964,1.0000035717763622
0.9614855051040649,0.9799324904454453
0.003937465138733387,0.9434550918782986
0.9998565316200256,0.9999985096700654
0.9865286946296692,0.9998490140143875
0.22691525518894196,1.0599577423861597
0.7989791631698608,0.9679047846545146
0.8799648284912109,0.9997033195695288
0.9619728922843933,0.9840611325437085
0.20577944815158844,0.9798417408148302
0.9995570182800293,0.999828918488157
0.9999034404754639,0.9999744867484887
0.9770182371139526,0.9969484455679436
0.9998581409454346,1.0000045902088104
0.9862630367279053,1.0003262876790049
0.9812270402908325,0.9975767601261017
0.16764552891254425,1.1115318331156985
0.8508681058883667,0.9587813072715349
0.967487096786499,0.9969707499011197
0.4073069393634796,1.0748081887747767
0.9999998807907104,1.0000001192093038
0.5736287236213684,0.9232045701256238
0.993850588798523,1.000694552479944
0.49999770522117615,1.1243541583579895
0.9712886214256287,0.9999796263009482
0.999535083770752,0.9999233724060516
0.9891492128372192,0.9994814153756786
0.9999997615814209,1.000000238418636
0.344410240650177,0.985462021773047
0.9994154572486877,0.9999972565826957
0.9996109008789062,1.0000001192556918
0.9999100565910339,0.9999946350994328
0.9999980330467224,1.0000019669571465
0.8516868352890015,0.9806606986917289
0.8805814981460571,0.9999869362501189
0.9999979734420776,1.0000020265620293
0.9650964140892029,0.9994557064695954
0.999941885471344,0.9999970792026652
0.9998039603233337,1.0000014904082986
0.999997615814209,0.9999986290899017
0.9999271035194397,0.9999889723368387
0.8932098746299744,0.999974842473512
0.9999874830245972,0.9999972581520207
0.9999990463256836,1.000000953675226
0.9780837893486023,0.9998172402695679
0.9993494749069214,0.9999488259247626
0.9999967813491821,0.9999994635564704
0.7282991409301758,1.0004083860061257
1.0,1.0
0.09597992897033691,0.9894622102049586
0.9999419450759888,1.000004649432215
0.7979616522789001,0.9736264409349714
0.9980896711349487,0.999772113337067
0.46519219875335693,0.9886287370445492
0.2617424428462982,0.8283726073054063
0.9999979734420776,0.9999982714617985
0.999953031539917,0.9999935623959999
0.9999935626983643,0.9999988078994306
0.5850368142127991,0.9894334237127403
0.6790739297866821,0.9999669971921281
0.9999995231628418,1.0000004768373856
0.6056016683578491,0.9271618680926074
0.9901617169380188,1.0020155118928866
0.9996316432952881,0.9999984497081754
0.8517733812332153,1.033867034802279
0.08765208721160889,0.9550882216138363
0.3207892179489136,0.999989037430671
0.7160477042198181,0.9387264284953818
1.0,1.0
0.026194820180535316,0.7692085399684297
0.9999988079071045,1.0000011920943166
0.48804548382759094,0.8765354169728804
0.923136830329895,1.0001171900272126
0.9994279742240906,0.9999580143131831
0.9996992945671082,0.9998620929872466
0.3727053701877594,0.8479301437871369
0.1446363478899002,1.0934024741044062
0.19424574077129364,1.172429431961417
0.996870219707489,0.9994574493890984
0.9969251751899719,0.9999820634548333
0.9997467398643494,1.0000129374844653
1.0,1.0
0.998406708240509,0.999797856599376
0.9999184608459473,0.9999633401542504
0.9035866260528564,0.9732866841147181
0.9914211630821228,0.9975676485351332
0.7705098986625671,0.9703252360503135
0.9999169111251831,0.9999953504513818
0.999998927116394,0.9999991059293691
0.15597347915172577,0.8202797824786622
0.7505382895469666,0.9678091776622559
0.006306075491011143,1.0932351877398891
0.6248233914375305,1.0266266722516901
0.6222270727157593,0.9521115430072578
0.9999885559082031,1.0
0.9999977350234985,0.9999985098805055
0.9999985694885254,1.000001430513521
0.5556164979934692,0.9999007691517147
0.9996846914291382,1.000017827409923
0.284661203622818,0.9901583444527094
0.917159914970398,0.9869800531474149
0.2860197126865387,1.0863771198957533
0.9999841451644897,0.9999967812981502
0.8431470394134521,0.9782107020810623
0.9994809031486511,1.0000080508061928
0.9399079084396362,0.9832164143430944
0.180037260055542,1.1002659637864158
0.9999996423721313,1.0000003576279966
0.996281087398529,0.999979838254943
0.7154774069786072,0.9573848738045267
0.9959271550178528,0.9994616636597834
0.999977171421051,0.9999846812565876
0.08693047612905502,1.0912322154038216
0.9616207480430603,0.9893229657208167
0.9999734163284302,0.9999999403937707
0.9999920129776001,1.000000357630725
0.7897756099700928,0.9399926159805757
0.9999935626983643,0.9999988078994306
0.9999996423721313,1.0000003576279966
0.7057772278785706,0.9623018438427843
0.9999359846115112,1.0000067953645122
0.9999812841415405,0.999995887202536
0.7123072147369385,0.9683067665941566
0.959208607673645,1.0001580826267567
0.8721585869789124,1.0350551683514788
0.999996542930603,0.9999997019757458
0.9998070597648621,0.9999945749306113
0.776186466217041,1.000226842554373
0.4996130168437958,0.9681684772776037
0.9999998807907104,1.0000001192093038
0.9679319858551025,1.0011724712615224
0.9973607063293457,0.9999343809119929
0.9969653487205505,1.0000333008435875
0.34992289543151855,0.9841521466147662
0.9720498323440552,0.999737986018154
0.9999997615814209,1.000000238418636
0.9581173658370972,1.0044265646884372
0.9999997615814209,1.000000238418636
0.9999921917915344,1.0000001788153305
0.5304107069969177,0.9998091880772889
1.0,1.0
0.14894983172416687,0.9996047361235968
0.35379570722579956,0.9979496124050597
0.9999921917915344,1.0000001788153305
0.9812986254692078,0.9947566911667833
0.61970454454422,0.9030497213741343
0.3924924433231354,0.992157548207988
0.9932786226272583,0.9991074412896915
0.9999943971633911,1.0000018477543406
0.0735904797911644,1.000021058712602
0.9369614720344543,1.0002594848916369
0.999980628490448,0.999996542863633
0.008432931266725063,0.8834458465137406
0.9999998807907104,1.0000001192093038
0.9999969005584717,0.9999993443468753
0.9994516968727112,0.9999533635969
0.5572441816329956,0.9973415355600371
0.9999938607215881,0.9999985098747323
0.8736107349395752,0.9701950417950602
0.9705880284309387,0.9999993858914078
0.964800238609314,0.9986837928660028
0.9990284442901611,1.0001251721564621
0.9840185046195984,0.9999171971370199
0.9999986886978149,1.0000013113039046
1.0,1.0
0.48704829812049866,0.8711524320842137
0.9999946355819702,0.9999977350113481
0.6135313510894775,0.7987751895690304
0.9858815670013428,1.000001632371943
0.5616061687469482,1.0000119929680877
0.9999209046363831,0.9999760966468006
0.985512375831604,0.9987595978602837
0.7649433016777039,1.0516209808005053
0.9700947999954224,0.996158702441524
0.9374354481697083,0.9829520249076191
0.35539546608924866,0.9998142572137593
0.9988016486167908,0.9994787884379354
0.1319953352212906,1.2366294323913247
0.018938099965453148,0.9441230059263434
0.9999901056289673,0.9999984502639022
0.9929612874984741,0.9991446730158593
0.9942544102668762,0.999662486636599
0.996555745601654,0.999830077949423
0.9993413686752319,0.9999989264092936
0.021108269691467285,0.9725674560482072
0.9999996423721313,1.0000003576279966
0.9927020072937012,0.999832660613388
0.31615495681762695,0.9251127408468761
0.23185992240905762,0.9648963974987943
0.05934985727071762,1.2611984002115042
0.9743770956993103,0.9980884957701056
0.9626696705818176,0.9999991331761534
0.999808669090271,1.0000005961605116
0.9999920129776001,1.000000357630725
0.014260372146964073,0.8773177146907012
0.9999399781227112,0.9999951717339716
0.9962641596794128,1.000168476079418
0.4130602777004242,0.9979029586068632
1.0,1.0
0.9999988079071045,1.0000011920943166
0.6703290343284607,1.0002463931326473
0.9978138208389282,0.999705326077334
0.9999977350234985,0.9999985098805055
0.9999995231628418,1.0000004768373856
0.9999990463256836,1.000000953675226
0.998069167137146,0.9999986264410574
0.6834008693695068,0.9788429945530809
0.9990836977958679,0.9999478577624191
0.7206296324729919,1.0230827402683456
0.999995231628418,1.0000010132837929
0.6224387884140015,0.9999945416885717
0.999955415725708,1.0000026227213021
0.15738897025585175,0.9700930535745648
0.9555822014808655,0.9994904568728723
0.9999643564224243,0.9999936816824464
0.9540226459503174,0.9712598723316309
0.015575019642710686,0.9038887676360582
0.04430261626839638,0.9821490931219646
0.4364582598209381,0.9985848517754289
0.9914135336875916,0.9999984969782348
0.9999953508377075,0.9999970197539055
0.8377431631088257,0.9579119114780379
0.9999838471412659,1.0000008940841136
0.5795509815216064,1.0001983904150586
0.9999622106552124,0.9999882574412357
0.5253645777702332,1.0126945804787866
0.9973510503768921,0.9996389122329626
0.9875375628471375,0.9983438083631763
0.4209890067577362,1.0357836130659908
0.025826143100857735,0.8923612571090214
0.9875592589378357,0.9983447500814044
0.47536176443099976,0.8493384593605691
0.541338324546814,1.1037519750279394
0.07592899352312088,0.9940282701912871
0.19206170737743378,1.1783576173964196
0.575992226600647,0.982353061702195
0.9083088636398315,0.9958187254271865
0.27679091691970825,1.0008017173936496
0.9846007227897644,0.9958552827407753
0.9999997615814209,1.000000238418636
0.43999412655830383,0.9786985734589301
0.9999984502792358,0.9999977946247256
0.9497165679931641,0.9950434929959331
0.23742026090621948,0.9969718830171637
0.9729500412940979,0.9993827876348992
0.9999986886978149,1.0000013113039046
0.9999993443489075,1.0000006556515224
0.9625449776649475,0.9971058575469113
0.6767199039459229,0.9114822632293406
0.30425262451171875,0.994253907131573
0.02116863615810871,0.9817160405021634
0.9984329342842102,0.999989015531978
0.9872259497642517,0.9973112201405756
0.1970076858997345,1.1459250847253022
0.9999992847442627,1.000000715256249
0.6034192442893982,0.8987987093645157
0.3877742886543274,0.9984728179111075
0.9999997615814209,1.000000238418636
0.5332499742507935,1.1163680566034573
0.29564154148101807,0.9454263693734851
0.9997375011444092,1.0000527639611057
0.9887836575508118,0.9975117904674032
0.8239341974258423,1.037517609732306
0.07851926982402802,0.9549427357017645
0.9999979734420776,0.9999982714617985
0.9999470114707947,0.999984382755534
0.4909229576587677,0.9943970733047603
0.9999924898147583,0.9999960660639002
0.9998589158058167,0.9999351409959041
1.0,1.0
0.9999526739120483,0.9999977945237668
0.9999998807907104,1.0000001192093038
0.9176377654075623,1.0008203095897368
0.6154762506484985,0.9727109625838831
0.35394909977912903,0.9998449045982251
0.9999995231628418,1.0000004768373856
0.03141112998127937,0.9674146668214763
0.9962735176086426,0.9987941150709532
0.9734786152839661,0.9967581341003551
0.9995028972625732,0.9998945069425047
0.9989308714866638,1.0001770959239953
0.3792929947376251,0.911906070899408
0.9998595118522644,0.9999612515371963
0.6665191650390625,0.9158375316212999
0.637606143951416,1.0403863383282592
0.9999384880065918,0.9999929066109432
0.30313557386398315,0.9997237390358316
0.6737051010131836,0.9161934251186599
0.999998927116394,1.000001072884757
0.9993364810943604,1.0
0.9913423657417297,1.00100541337118
0.4123031497001648,0.9996325155237615
0.4720132052898407,0.9395122594926738
0.7597661018371582,0.9855435420451942
0.9999998807907104,1.0000001192093038
0.9906647205352783,1.0004261580029983
0.9999980330467224,0.9999982118571396
0.9982180595397949,1.0001317822791944
0.18196886777877808,0.955274865367085
0.9974729418754578,0.9996654878669438
1.0,1.0
0.9999998807907104,1.0000001192093038
0.8801272511482239,1.0046373835718811
0.9929743409156799,1.0002717393751075
0.6552071571350098,0.9971145008001782
0.9819464683532715,0.9999918054320638
0.8932474851608276,1.024178567944415
0.9056999087333679,0.9860887601897004
0.865686297416687,0.9977775109361829
0.9999982118606567,0.9999980330432052
0.2990509867668152,0.9956334584551715
0.9999526739120483,1.0000091795497277
0.8469816446304321,0.9988215336333006
0.9986172914505005,1.0000370657355149
0.7398594617843628,1.0135093003325122
0.9999996423721313,1.0000003576279966
0.3198204040527344,0.8365359312193609
0.818911612033844,0.9995305354654254
0.31568315625190735,0.9843453462516978
0.984815776348114,0.9973560848994282
1.0,1.0
0.9989539980888367,0.9997038127308854
0.1373785436153412,0.8599610079617603
0.4650348722934723,0.9999644321535639
0.9860842823982239,1.0002653570239732
0.9999979734420776,1.0000020265620293
0.8764303922653198,0.9661445252339116
0.8797085285186768,1.004065502816575
0.8703179955482483,0.9999997260557861
0.9210337996482849,1.0070805260263094
0.9980980753898621,1.0002214351758376
0.9928601384162903,0.9998870774115262
0.8497727513313293,0.9999979658859433
0.9376248717308044,0.9996604100189851
0.9999920129776001,0.9999965429029911
0.8806034326553345,0.9999696766105274
0.1410371959209442,1.0230458054996352
0.9995923638343811,0.9998736462513633
0.9622036814689636,0.9999358859163288
0.9999958276748657,1.0000004172342543
0.9998506307601929,0.9999586281968511
0.9989604949951172,0.9999948089998338
0.3475748300552368,0.9386726511136895
0.9526152610778809,1.0065735499271942
0.9999997615814209,1.000000238418636
0.999492883682251,1.0000151472611962
0.9982972741127014,0.9999989849927597
0.9999986886978149,1.0000013113039046
0.9999998807907104,1.0000001192093038
0.07379409670829773,0.9999930334527541
0.9999993443489075,1.0000006556515224
0.9988008737564087,1.0000325832074264
0.7265456914901733,0.9991609112628383
0.9999997615814209,1.000000238418636
0.9994215369224548,0.9998462502872371
0.9999998807907104,1.0000001192093038
0.8121483325958252,0.9995305890652205
0.22285953164100647,0.9553836124325933
0.8637531995773315,0.9999666698271675
0.9999281764030457,0.999980329054386
0.9999977350234985,0.9999985098805055
0.9999861717224121,0.9999947547187266
0.9998989105224609,0.9999980924585348
0.9314867258071899,0.9951072303800022
0.9999940991401672,0.9999944567353258
0.9999978542327881,0.9999983906711378
0.9884059429168701,1.0008875514843782
0.22893157601356506,0.991243179053927
0.9914941191673279,0.9995244224492081
0.9913851022720337,0.9992454614355039
0.9999911785125732,1.0000011921034115
0.9998000264167786,1.0000207465651467
0.9999982118606567,0.9999980330432052
0.9999682307243347,1.000005126162305
0.9999881982803345,0.999992728147517
0.99281245470047,1.000976968388982
0.7036660313606262,0.9994732988879729
0.9999890327453613,0.9999995231576121
0.97234046459198,0.9917939289038069
0.9370219707489014,1.0107772466989215
0.992802083492279,1.0015794477276228
0.9973904490470886,0.9999922908834916
0.13051339983940125,0.9953433228986439
1.0,1.0
0.999997079372406,0.999999165532536
0.999996542930603,0.9999997019757458
0.996632993221283,1.0003743856352658
0.01141390111297369,1.21243501839121
0.9999977350234985,0.9999985098805055
0.5909662246704102,0.9514798530838039
0.7821947336196899,1.0090051474314279
0.6622328758239746,1.0017505182520487
0.994774580001831,0.9992312553940945
0.9992093443870544,0.9997858500063619
0.6655957698822021,0.9153220910044055
0.9982969760894775,1.0003274294922024
0.9999951720237732,1.0000010728887858
0.9754011631011963,0.999931559234627
0.9956057071685791,0.9989228599624558
0.36092615127563477,0.8492434606436373
0.8978080153465271,0.9966254432549662
0.9992856979370117,1.000005070016329
0.8509540557861328,0.9993223895818624
0.26655250787734985,1.0399727505020675
0.9796671867370605,0.9972992965236009
0.9983422160148621,0.9997937836948576
0.9761187434196472,1.0011385178384586
0.9883756041526794,0.9967175628359365
0.9999654293060303,1.0000002384268216
0.9999526143074036,0.9999825350114903
0.4533535838127136,0.9677301281841427
0.997338593006134,0.9996819375869749
0.9831776022911072,1.0003219766883058
0.1872091144323349,0.9323154075201512
0.9904491305351257,0.9997586805640183
0.9997721910476685,0.9999912957389542
0.9999997615814209,1.000000238418636
0.7685951590538025,0.9913474232073535
0.1399448812007904,1.0935357580256788
0.9860200881958008,0.9975980905623952
0.9980636835098267,0.9991195438803732
0.9999785423278809,0.999998629063753
0.17994599044322968,1.1036769631195702
0.9999173879623413,0.9999186329379828
0.9996566772460938,0.9999543271615774
0.9999996423721313,1.0000003576279966
0.9999990463256836,1.000000953675226
0.8225597143173218,0.9768226864098667
0.9999988079071045,1.0000011920943166
0.9992663264274597,0.9998909030631664
0.9999988079071045,1.0000011920943166
0.37303704023361206,0.9224293016099805
0.42742982506752014,1.079194389410525
0.8782176375389099,0.9997129098339377
0.13294892013072968,1.23725934765448
0.05839071422815323,0.9832909471640482
0.9916882514953613,0.999058166936815
0.14273883402347565,1.0026274028892872
0.8519334197044373,0.9596412135642508
0.9570384621620178,0.994894447654994
0.799395740032196,0.9880888497189194
0.9841411113739014,0.9997468377123141
0.03873756155371666,1.0003734179862835
0.9964404702186584,0.9994118736794151
0.2607679069042206,0.8265287370088797
0.957852303981781,0.9999766025029722
0.9993552565574646,0.9999697609486689
0.016535624861717224,1.0370075075223915
0.9999979734420776,0.9999982714617985
0.9995505213737488,0.9999994633169694
0.06850537657737732,0.9735814446596908
0.9996992349624634,0.9998087307724641
0.07108628749847412,0.9966914508271635
0.6088744401931763,0.8943345115101802
0.9999276399612427,0.9999655460222286
0.21902956068515778,1.0108286206550523
0.7764857411384583,0.9403072125093909
0.0943172499537468,0.9974888315052468
0.9999985694885254,0.9999994635574296
0.9855071306228638,1.0013170384102736
0.9999995231628418,1.0000004768373856
0.9999984502792358,1.0000015497231658
0.9977924823760986,0.9997114128999808
0.9999600648880005,1.0000056030603677
0.9999841451644897,1.000004410813646
0.9999923706054688,1.0
0.999904453754425,0.9999887336456796
0.9938031435012817,0.9982373562442836
0.9995418787002563,0.9998021411452795
0.07491661608219147,0.9813903101081258
0.8670250773429871,0.9999986938229581
0.9999327063560486,0.999956664507045
0.916744589805603,0.9761058571734897
0.047502122819423676,0.8893090044320346
0.9995430111885071,0.9999039926476258
0.9224840402603149,1.017291655063213
0.713206946849823,0.9632174728495214
0.9999998807907104,1.0000001192093038
0.9738758206367493,0.999318621023109
0.819625735282898,0.9540916838423398
0.041659414768218994,0.9321002204801918
0.9755000472068787,0.9965783086151774
0.9999998807907104,1.0000001192093038
0.24451975524425507,0.9993922401875555
0.9999045133590698,0.9999848589744614
0.99961918592453,1.0000451975325964
0.21627233922481537,1.0014365647128307
0.998193085193634,0.999931748566496
0.7123194336891174,0.9397958469004882
0.9953420758247375,1.0005452399771508
0.08288761228322983,1.2210042133082941
0.9996110796928406,0.9999999403721648
0.9799173474311829,0.9985176656000793
0.2833547592163086,0.9948906204248129
0.9999967813491821,0.9999994635564704
0.9995564222335815,1.0000011329908203
0.43546009063720703,0.9303031916524497
0.9449736475944519,0.9929520745738606
0.11147303879261017,1.0449201552394796
0.9994742274284363,0.9999422723522436
1.0,1.0
0.9141964316368103,0.9921493947809938
0.9994427561759949,0.9999241406196745
0.001511730020865798,0.8404328558682646
0.058674778789281845,0.9994989330741059
0.9991996884346008,0.9996410119454499
0.12976425886154175,0.8488911538972101
0.17920713126659393,0.9660490719282524
0.698537290096283,1.0031159149899684
0.6183958053588867,0.9981377277599143
0.9999755024909973,0.9999939797833973
0.4089181423187256,0.9848184711686073
0.9957262277603149,0.9999952111620152
0.9999997615814209,1.000000238418636
0.9994602799415588,0.9998036755491553
0.9992784261703491,0.9998368635815691
0.5586462020874023,1.1072388367364707
0.6033475399017334,1.0778907012225842
0.999988317489624,0.9999964236795331
0.9991756677627563,0.9997642481059614
0.9999960660934448,1.0000001788146378
0.5465683937072754,0.9303550443756395
0.8882193565368652,0.999907125612877
0.8744235038757324,0.999085777667018
0.05953395739197731,0.9987718559979726
0.9999935626983643,0.9999988078994306
0.32639792561531067,1.0012114574953088
0.9260293245315552,0.9897440776035623
0.9239689707756042,0.9899533771519596
0.999247133731842,0.9997957002812775
0.8302823305130005,0.9902914078036581
0.9503504037857056,0.998298381722195
0.11255913227796555,0.9834679370701743
0.4415251910686493,1.1352210480544649
0.8597231507301331,0.9615281340282884
0.999998927116394,1.000001072884757
0.2343057245016098,0.9892384827745068
0.43734872341156006,1.1421076460164739
0.6653248071670532,0.935391619180925
0.9999988079071045,1.0000011920943166
0.9999982118606567,0.9999980330432052
0.9698237180709839,0.9957949576613327
0.9999949932098389,1.0000012517038073
0.37170735001564026,1.1102923897181536
0.9999992847442627,1.000000715256249
0.9999620914459229,1.0000035764142632
0.9030429720878601,1.0000984122883485
0.9800361394882202,0.9975286271160237
0.8793841600418091,0.9835140099194651
0.9999831914901733,0.999997734985427
0.6982134580612183,0.9975619079879783
0.3744232952594757,1.1576904032224622
0.9663668274879456,0.9989874140694365
0.9999900460243225,0.9999985098690479
0.9999936819076538,0.99999868868953
0.9998538494110107,0.9999973770122786
0.8806264996528625,0.9843582111049601
0.9999911189079285,1.0000012517086567
0.9999993443489075,1.0000006556515224
0.8532714247703552,0.9998717475768779
0.9999860525131226,0.9999986886795253
0.2182043194770813,0.921566333712206
0.9999998807907104,1.0000001192093038
0.8812834620475769,0.984698098804077
0.9878504276275635,1.0000016894562245
0.3008502125740051,0.8361159711211391
0.9999982714653015,1.0000017285376863
0.23639442026615143,1.0545644361526587
0.9999564290046692,0.9999825350781167
0.9999939203262329,0.9999984502698139
1.0,1.0
0.08027803152799606,0.9061173198227149
0.9999134540557861,0.9999873627216024
0.2238977998495102,0.8698287920283927
0.9995642304420471,1.0000506264048603
0.882987916469574,0.9659857355965228
0.13551494479179382,0.9050466921201014
0.9999966621398926,0.9999995827660939
0.9999895691871643,0.9999989867104694
0.9959266781806946,0.9988447458198417
0.7741866111755371,0.9397597726515425
0.9988188743591309,0.9998848270018021
0.8950746059417725,0.9859760962012032
0.9978047609329224,0.9997677472908928
0.8052828907966614,0.9850574427635589
0.9988192319869995,0.99964045747892
0.9828701615333557,1.0010472518659235
0.8491608500480652,1.0341008756151926
0.9999892711639404,0.9999992847365887
0.9999724626541138,1.0000008940942926
0.9996812343597412,0.9999526588213072
0.9999618530273438,0.9999961851572097
0.7282720804214478,0.8506395038686805
0.9999187588691711,0.9999591675010505
1.0,1.0
0.7749179005622864,0.9708753157938661
0.9999251961708069,0.9999356221679342
0.9999995231628418,0.9999967217429742
0.7348071336746216,0.9357789711209052
0.8183616995811462,0.9949847889606216
0.9362338781356812,0.9717864792118974
0.9996578693389893,1.0000026831269948
0.951375424861908,1.0000342074592183
0.36967721581459045,0.9937333873253238
0.9995076060295105,1.0000004174380575
0.9999971389770508,0.9999991059277704
0.8372265100479126,0.9864048473871823
0.6566747426986694,0.9999235738674909
0.030135128647089005,1.095109772284181
0.9998501539230347,0.9999858715821003
0.07903897762298584,0.9752182037835563
0.8843475580215454,0.9957626564596759
0.9999984502792358,1.0000015497231658
0.9996339678764343,0.9999274345860357
0.6931734681129456,0.980150429239519
0.660559356212616,0.9748762604166789
0.8489157557487488,0.9999827276823224
0.25607308745384216,0.9977206566696775
0.0009438360575586557,1.5097360588788886
0.9731107950210571,1.0004324979220376
0.49750977754592896,0.9997224095521784
0.9999995231628418,1.0000004768373856
0.999956488609314,0.999986290335175
0.5972921848297119,0.9486884411579798
0.7952700257301331,1.0207906858255142
0.6602939367294312,0.914890862830065
0.9740345478057861,0.9965560262564446
1.0,1.0
0.9999990463256836,1.000000953675226
0.9703724384307861,1.006583109686718
0.9999741911888123,1.000002980309157
0.9999935626983643,0.9999988078994306
0.9999982714653015,0.9999979734385747
0.9999991059303284,1.000000894070471
0.9999998807907104,1.0000001192093038
0.0020490330643951893,1.2305413423964238
0.9999998807907104,1.0000001192093038
0.9999892711639404,0.9999992847365887
0.8064078092575073,0.995324288554053
0.05938252806663513,0.9972818708918786
0.9999993443489075,1.0000006556515224
0.006640241015702486,1.0801493905002515
0.03079504519701004,0.9972661889301881
0.876604437828064,0.9999474399302318
0.6779037117958069,0.916670190991439
0.9999951720237732,1.0000010728887858
0.9980685114860535,0.9999992833600809
0.9999868273735046,0.9999940990624364
0.6205382943153381,0.9519024522844075
0.9999793171882629,0.9999901650301972
0.0009337554802186787,1.092098347834722
0.7088668346405029,0.9671741216459152
0.9999992847442627,1.000000715256249
0.8197459578514099,0.999801425937728
0.999817430973053,1.0000414924079921
0.9999992847442627,1.000000715256249
0.999906063079834,1.0000100145210555
0.9999921917915344,1.0000001788153305
0.9202215671539307,0.9628244011369828
0.9380868673324585,0.9999707722839414
0.9999992847442627,1.000000715256249
0.9999990463256836,1.000000953675226
0.11698681861162186,1.0016791170130888
0.11280608177185059,1.2259571894754864
0.8935622572898865,0.9653753493566049
0.9394979476928711,0.9998486248077675
0.9999988079071045,1.0000011920943166
0.18894751369953156,0.9236936154762129
0.9977295398712158,0.9993683659909562
0.9998247027397156,0.9999941577206765
0.6124203205108643,0.9952800605136418
0.9999940991401672,0.9999982714551016
0.999981701374054,0.999991655197033
0.9434205889701843,1.0038835047145336
0.9999912977218628,0.9999972581624801
0.7760539054870605,1.051724482228297
0.9820109605789185,1.0000006069651681
0.9765113592147827,0.9993473779327555
0.3977448642253876,0.9997414975742357
0.844205379486084,0.9840254639135079
0.047449152916669846,0.961508074681431
0.5497288703918457,1.0220351038499738
0.36241650581359863,0.9999961350845512
0.08050481975078583,0.9975144315121626
0.9893368482589722,0.9989945366753427
0.9886009097099304,0.9989186041625179
0.9999991059303284,1.000000894070471
0.9997859001159668,0.9999394883300115
0.9999996423721313,1.0000003576279966
0.9992702603340149,1.000081479403516
0.975100576877594,0.9853939671528539
0.9998365044593811,0.9999995230848683
0.39777761697769165,0.9256664430492623
0.5926172137260437,0.9999922554432416
0.5774757266044617,0.9734660964335313
0.9999799728393555,0.999989509372422
0.9912582039833069,0.999623163463055
0.35083678364753723,0.9981309243213355
0.9999761581420898,0.999997198514903
0.9241348505020142,0.9999978715733137
0.9738817811012268,0.9994612285616797
0.8117592334747314,1.042944153267553
0.9726640582084656,0.9968586756396614
0.3399216830730438,1.1236308047805872
1.0,1.0
0.9148884415626526,1.0101006034093714
0.9990651607513428,0.9997375538226458
0.7795692682266235,0.9690759279645343
0.9999949932098389,0.9999973773824989
0.9999995231628418,1.0000004768373856
0.9966391324996948,0.9990716369940966
0.7333986163139343,0.9573894254138788
0.9999690651893616,0.9999927876148684
0.9999104142189026,1.0000094779876123
0.13841335475444794,0.8033864143158782
0.11456748843193054,1.118010627308807
0.26608848571777344,0.9951684772090289
0.7482976913452148,0.968282791497323
0.9999995231628418,1.0000004768373856
0.6670429110527039,0.9123403433239006
0.966558039188385,0.9931478199545848
0.9685350060462952,1.0000721876317171
0.9999990463256836,1.000000953675226
0.988986611366272,0.9999966249693686
0.9999997615814209,1.000000238418636
0.620858907699585,0.9687853172974162
0.20620816946029663,0.9797049455731719
0.9999996423721313,1.0000003576279966
1.0,1.0
0.5893129706382751,0.9767575321651161
0.9910407662391663,1.0005101370339218
0.0028090248815715313,1.113478114196244
0.873789370059967,0.9784961588370554
0.9999039173126221,1.0000007749348399
0.8264612555503845,0.9738890568891523
0.11570608615875244,1.1729893891798275
0.9987900853157043,0.9996505323741831
0.659886360168457,0.9931116778742696
0.704316258430481,0.9868492830259064
0.7105628848075867,0.9924982805938328
0.9999915361404419,0.9999970197425367
0.9334815144538879,0.9900230001224043
0.7310004830360413,0.9999866276945502
0.14272433519363403,0.9982296012097638
0.9923567175865173,1.0000890144461076
0.3771290183067322,1.0001122934010833
0.9999991059303284,1.000000894070471
0.9038626551628113,1.0000017804977335
0.9987455010414124,1.0000765091352326
0.5279920697212219,0.998782263332986
0.8292420506477356,0.9665810426445582
0.027796242386102676,0.9888617525410786
0.9971551895141602,0.9996216859715014
0.9999083280563354,1.000000178830328
0.5646806359291077,1.0096149695015786
0.9999737739562988,0.9999957083530232
0.9999991059303284,0.9999989271154348
0.8545469641685486,0.9846121052926364
0.9967190623283386,0.9994527624433455
0.8798767924308777,1.0000932807826752
0.9922482967376709,0.9989685930888889
0.9997339248657227,0.9999952899798435
0.9999661445617676,0.9999957083202795
0.8923664689064026,0.9858588611304535
0.9925299286842346,1.0014605550157103
0.9999939203262329,0.9999984502698139
0.9999551773071289,0.999999105890252
0.9241180419921875,0.990001372537688
1.0,1.0
0.9999985694885254,0.9999976754155284
0.9999736547470093,0.9999997019689244
0.3987937569618225,0.9269285386215896
0.9999992847442627,1.000000715256249
0.6531506776809692,1.0301726128280122
0.9291759133338928,0.982363252001333
0.9999697208404541,0.9999959467614267
0.5776984691619873,0.9886559999141575
0.11567860841751099,1.1163586266240375
0.9999575018882751,0.9999814621676519
0.9998888969421387,0.9999585105576324
0.6404678821563721,0.9987987270303542
0.9111095070838928,0.9834738344489271
0.9933627843856812,0.9997700688989264
0.9999908804893494,0.9999976753976545
0.9996815323829651,0.9998607788170111
0.9565089344978333,0.9999991275930661
0.00849216803908348,0.9999189550442863
0.9931647181510925,0.9990581267356674
0.9991177916526794,1.0001082182967072
0.9987502098083496,0.9998219768530521
0.9998878240585327,0.9999824742684706
0.9452961683273315,0.9962854295341361
0.03507691249251366,1.0727043559464977
0.9193678498268127,0.9998175621755432
0.982738196849823,0.9987041178979781
0.9958741664886475,0.9999992817810107
0.9980354905128479,1.0002574614090072
0.999981701374054,0.9999992251254388
0.9999629259109497,0.999995112237919
0.12789426743984222,0.9099881169855336
0.9999727010726929,1.0000006556689915
0.9950363636016846,1.0007114557737717
0.62147057056427,0.9327968245668317
0.5522764921188354,0.9034233603600045
0.8452359437942505,0.9706272029051304
0.28145936131477356,1.0084260100554743
0.43740928173065186,1.1420017823781667
0.9999829530715942,1.000001788169826
0.4921587109565735,0.9980642003872325
0.5501322150230408,0.9977722971537388
0.043982747942209244,0.9954093197077651
0.9995690584182739,0.9995194390740696
0.5615583062171936,0.9999770734345322
0.15150785446166992,0.9939173957857963
0.22075635194778442,0.9994729562000142
0.9999505281448364,0.9999693616968518
0.8468723893165588,1.019154414142689
0.99997878074646,0.9999945758622293
0.29866817593574524,0.9130620424339686
0.8101817965507507,0.9725792609873244
0.9875414967536926,0.9999996982170117
0.9999933242797852,0.9999990463193171
0.1906254142522812,1.0980851121209787
0.9992098212242126,0.9998139460971003
0.7139212489128113,0.9927705950710872
0.902296245098114,0.9986034500286992
0.996823787689209,0.999999820616305
0.999923586845398,0.999950524364247
0.7964356541633606,0.9449383710025459
0.362793505191803,1.0728534427309537
0.44777175784111023,0.9127612767939145
0.24070414900779724,1.0671819684571318
0.34856441617012024,0.9998588391930459
0.11661341041326523,0.950032990264821
0.87583988904953,0.9997099526988793
0.27805572748184204,1.0480267849888993
0.99998939037323,0.9999991655261197
0.15878349542617798,0.9368470445148079
0.9933626651763916,1.0000409219806239
0.34003207087516785,0.9523403265483059
0.7117962837219238,1.0158500782116169
0.38814955949783325,1.002806942002611
0.9984942674636841,1.000183202508794
0.8175176978111267,0.9999865846884195
0.9999890327453613,0.9999995231576121
0.7318779826164246,0.9948520528142847
0.7105110883712769,1.0352054520327258
0.9999982118606567,1.0000017881425407
0.9999998807907104,1.0000001192093038
0.09198464453220367,0.8940979931103024
0.2875727415084839,0.9133095113240906
0.8714989423751831,0.9630799559492758
0.18524080514907837,1.1150472597395285
0.9826120734214783,0.996904308909135
0.34749171137809753,0.9985171382878754
0.33252280950546265,0.9829459058182153
0.8072991967201233,1.0230732149985902
0.9997349977493286,0.9998798051842361
0.08351068198680878,0.9999964313161288
0.5186671614646912,0.9839358357377234
0.9998897314071655,0.9999501054105169
0.4274141490459442,1.0523893398794935
0.9995492100715637,1.0000007752098388
0.9999635219573975,0.9999945161726413
0.9999979734420776,0.9999982714617985
0.49201253056526184,0.9608872652286443
0.1374550312757492,1.068974186106035
3.966810618294403e-05,1.4304831323438267
0.41420862078666687,0.8550514856421918
0.8740966320037842,1.0000199796684712
0.9937359094619751,0.9982877404567937
0.9994060397148132,1.0000982271929966
0.30000725388526917,0.9911526991360416
0.9548266530036926,0.9989619417987003
0.9999967813491821,0.9999994635564704
0.9999974966049194,0.9999987482993262
0.9999978542327881,1.0000021457718162
0.9998976588249207,0.9999192870507161
0.9988605380058289,0.9999881251447434
0.9948875308036804,0.9992855021582017
0.9999828338623047,0.9999924300801672
0.9997210502624512,1.000046325731541
0.2638987600803375,1.0004752131937613
0.6222723126411438,0.9999588122487009
0.9904491305351257,0.9992096638023072
0.9999992847442627,1.000000715256249
0.9999993443489075,1.0000006556515224
0.9991908669471741,1.000000775487855
0.9990687966346741,0.9999970766501728
0.9994289875030518,0.9999417329908641
0.9999997615814209,1.000000238418636
0.999564528465271,0.9998766838939506
0.9867132306098938,0.9962358422744639
0.9241106510162354,1.0000011609904125
0.6768636107444763,0.9997101063087366
0.880721390247345,0.9843216588354143
0.6288325786590576,1.0152384915346453
0.99998939037323,0.9999991655261197
0.9999868273735046,1.000001728557468
0.10370241105556488,0.9837270745504861
0.3776094317436218,0.9234622709339116
0.9999997615814209,1.000000238418636
0.9228370189666748,1.0000375904981555
0.993422269821167,0.9990315512340057
0.9975166320800781,0.9992938386496005
0.9234755635261536,1.0089164066464906
0.9894858002662659,0.9969940636054238
0.9946573972702026,1.0000430260058049
0.13501568138599396,1.0143297204237751
0.8748801946640015,1.003340974219062
0.9902869462966919,1.0011437766284839
0.9382039308547974,1.006328027470625
0.35044047236442566,1.064284791574945
0.9625839591026306,0.9832901730142501
1.0,1.0
0.17184658348560333,0.9994345510386407
0.999902606010437,1.000009656892977
0.9999977350234985,0.9999985098805055
0.9978072047233582,0.999378271533934
0.9999982714653015,1.0000017285376863
0.9633898138999939,0.9781783071322345
0.9896524548530579,0.9970353440543333
0.9999949336051941,1.0000013113088286
0.9996170997619629,0.9999939179974326
0.7126958966255188,0.9988612578701458
0.040846556425094604,1.0214942290981284
0.6875016093254089,1.0748383764235614
0.9942772388458252,0.9983781746209686
0.9999993443489075,1.0000006556515224
0.9999974966049194,0.9999987482993262
0.9999336004257202,0.9999977944816978
0.6027868390083313,0.958142742793124
0.9791298508644104,1.004580000344553
0.31550469994544983,0.8130361445305146
0.8906468152999878,1.012663012410044
0.5487977862358093,1.0005266473913794
0.9991193413734436,0.9999769723275983
0.9999479055404663,0.9999948737334993
0.8517370223999023,0.9595988768473348
0.999924898147583,0.9999988078175693
0.9998862743377686,0.9999955291431907
0.9999982714653015,0.9999979734385747
0.04363429546356201,0.9960402090260114
0.9997806549072266,0.9999752586455235
0.9999993443489075,1.0000006556515224
0.9999979734420776,0.9999982714617985
0.9999998807907104,1.0000001192093038
0.9999023675918579,0.9999526692910372
0.05191952735185623,0.9976825068045285
0.527306079864502,0.9987718623201708
0.9001898765563965,0.9950810717038301
0.6536456346511841,0.91038188262024
0.9637256860733032,0.9982386267139203
0.9868773221969604,0.9937740735761326
0.8866651058197021,1.0068132934546188
0.5917129516601562,0.9633383551774823
0.8928546905517578,0.9999147508187126
0.9972989559173584,0.9996644134856173
0.9996638894081116,0.9999051371257456
0.474022775888443,0.9982904096773676
0.9914126992225647,0.9961083126492314
0.13596853613853455,1.0449142732896028
0.9999939203262329,0.9999984502698139
0.5664135813713074,1.009103801883289
0.9999997615814209,1.000000238418636
0.9999993443489075,1.0000006556515224
0.8063149452209473,1.004847232201731
0.9999978542327881,0.9999983906711378
0.9747713208198547,1.0000321023380958
0.9999998807907104,1.0000001192093038
0.6074247360229492,0.9619321990922094
0.9999973773956299,0.9999988675087792
0.639129102230072,1.0239035357066484
0.99881911277771,0.9996634323550354
0.9999834299087524,1.000001311323914
0.9925827980041504,0.9995846938672567
0.9998342394828796,0.999982711787312
0.9986389875411987,0.9998170030980552
0.5876158475875854,0.9959653328610533
0.1263013780117035,1.1144132416196335
0.9998067021369934,1.0000102539809739
0.06752175092697144,1.1230985622694374
0.9999284744262695,0.999995231287333
0.9999905824661255,0.9999979734229922
0.017768995836377144,1.1198336585896118
0.5862714052200317,0.9061606534850237
0.9626386761665344,0.9999950465613942
0.9999905824661255,0.9999922513232058
0.6684243083000183,0.9743119922163659
0.4264479875564575,0.9998211642563326
0.999979555606842,1.0000013709348579
0.999663233757019,0.999955341081447
0.9875131845474243,0.9943510037167451
0.9839868545532227,0.9999875216251448
0.03489254415035248,1.1953581719158575
0.9999984502792358,1.0000015497231658
0.9999900460243225,0.9999985098690479
0.3486413061618805,0.9201928356217113
0.9966639280319214,1.000728893050195
0.862326979637146,1.0035462375321809
0.9999760389328003,0.999997317726715
0.9626607298851013,0.9999988235852824
0.9735087156295776,0.9964839390951906
0.6353963613510132,0.9970744401924845
0.9794925451278687,0.9942062870691075
0.22196444869041443,1.2077179969470553
0.9001940488815308,0.999821158398305
0.9984517693519592,0.9990512941697872
0.9930848479270935,0.9980242718426207
0.976925790309906,1.0027146273404761
0.7901992797851562,0.9999316605196334
0.003980846144258976,1.126060587202745
0.999921441078186,0.9999793751726436
0.668602705001831,0.9974933343983556
0.31000444293022156,0.9236917664958056
0.5482218861579895,0.9991734833631725
0.045416586101055145,1.2365993072834325
0.22130186855793,0.9996998919355098
0.9813427925109863,1.0000003036892167
0.9996767044067383,0.9999075829225643
0.18195271492004395,0.9315216073850346
0.9999842643737793,1.000004291601955
0.9997945427894592,0.9999728146965658
0.5423451662063599,0.9801478001750075
0.928572416305542,0.9958341624483434
0.9464096426963806,0.9999726038077936
0.27340856194496155,0.9169296633805567
0.9999830722808838,0.9999940990402775
0.03148544207215309,0.9689013914062659
0.9665532112121582,0.999965158023472
0.9769052863121033,1.0027088269980429
0.8776978254318237,1.0270565147420165
0.4378192126750946,0.9999947586155258
0.6620233654975891,0.9991323418603681
0.9966155290603638,0.999617533851095
0.9980829954147339,0.9998322489733387
0.9999675750732422,0.9999904629475977
0.1348714530467987,0.9992258373871818
0.5453563928604126,1.0327930451752771
0.9976438283920288,0.9996696675992129
0.45728814601898193,0.9965778252460694
0.9999973177909851,0.9999989271135163
0.9995647668838501,1.000000477044784
0.9957446455955505,0.9995610512573969
0.2720154821872711,0.9950961535827858
0.36725348234176636,0.96831838267718
0.9999717473983765,0.9999862905443738
0.18404488265514374,1.0407424700893682
0.9999998807907104,1.0000001192093038
0.5468965172767639,1.0314709951096415
0.013074930757284164,1.0319751978403173
0.9999147057533264,1.0000013710237703
0.9791037440299988,1.0024706216458819
0.7740784883499146,1.0004325903631064
0.13859084248542786,0.9142523434323147
0.9999990463256836,1.000000953675226
0.8412388563156128,1.036427227946627
0.6618003249168396,0.9974960297363806
0.9489181041717529,0.9926644784200002
0.9977378249168396,0.9996708337756567
0.8807000517845154,0.9999915401610551
0.4810749292373657,0.9996194445910581
0.3809545934200287,0.9961835963643092
0.9148284196853638,0.9974426440393233
0.9254233837127686,0.9999893082763989
0.9999964237213135,0.9999998211854262
0.8670130372047424,0.9825708877280557
0.15509502589702606,1.0300497172867948
0.7740657329559326,0.9985235627799217
0.045855458825826645,0.9840448196966975
0.9167217016220093,0.9977281590591649
0.997778058052063,1.0002026889227427
0.9858871102333069,1.0000036879306906
0.9999996423721313,1.0000003576279966
0.9992443323135376,0.9999186377817271
0.9966322779655457,0.9994978085566317
0.9999969005584717,0.9999993443468753
0.914898157119751,0.9999990879148456
0.999993085861206,0.9999992847393173
0.9982245564460754,0.9996065067659042
0.9999986886978149,0.9999975562063597
0.9987739324569702,0.9999871095922179
0.9235235452651978,0.9899794464415418
0.9999707937240601,0.9999872442334696
0.9829033613204956,0.9995596220875902
0.999998927116394,1.000001072884757
0.9999974966049194,0.9999987482993262
0.9305582046508789,0.9663929614936444
0.6094985604286194,0.9127216757716766
0.7762355804443359,1.0518193403215463
0.9999476671218872,1.0000066164618286
0.505408525466919,0.9488888768334547
0.49696648120880127,0.9992627475588632
0.10710778832435608,1.0578056234089541
0.23858840763568878,0.9999938169042963
0.6791742444038391,1.0763837213823009
0.031067267060279846,0.9939198201918663
0.03710632026195526,1.3136728398904007
0.08369898796081543,0.9995599920526179
0.20106437802314758,0.9996723535303185
0.9994069337844849,0.9999047548956401
0.9999169111251831,0.9999762753801275
0.9999969005584717,0.9999993443468753
0.5494037866592407,1.1089349285367585
0.9862712621688843,0.997994849302763
0.9999992847442627,1.000000715256249
0.9997983574867249,0.9999995230666717
0.9484268426895142,0.9850173724648161
0.9998471736907959,1.0000002384550213
0.9990888237953186,0.9997405429888171
0.9998756647109985,0.9999641731539487
0.9993120431900024,0.9999900988173813
0.7273454666137695,0.9993308110772975
0.781356692314148,1.0402246092185592
0.4988954961299896,0.9760792537464558
0.9395527839660645,0.9999772252630831
0.8116078972816467,0.9487202347795006
0.08324720710515976,0.998671201425619
0.999798595905304,1.0000183619287584
0.2999326288700104,0.6928597667603431
0.9968199729919434,0.9995764734752687
0.999887228012085,1.0000021460092217
0.9999926090240479,0.9999997615796588
0.9981164336204529,0.9996423541327087
0.09815433621406555,0.8985763074261435
0.9999982118606567,1.0000017881425407
0.3160892426967621,0.998103184035368
0.5699639916419983,0.9263871687563249
0.9996197819709778,0.9998272000377799
0.9954698085784912,0.9992650234006969
0.8761995434761047,0.9974828895057064
0.999993085861206,0.9999992847393173
0.0048636095598340034,0.9183633295999568
0.9493280053138733,0.9999989954216971
0.9997900128364563,0.9999887919732405
0.9999305605888367,1.0000008345229756
0.10970982164144516,0.9726048273131082
0.41774216294288635,1.1358797371867406
0.9995630979537964,0.9997676191716509
0.9399123191833496,0.9999989219430999
0.9551259279251099,1.0011626053693023
0.9718223214149475,0.9943803764770563
0.9999986886978149,0.9999993443480477
0.8854852914810181,0.9719353380841033
0.8859763741493225,0.9969127872662247
0.9952940344810486,1.000013594228334
0.9999991059303284,1.000000894070471
0.08028875291347504,1.1262410016764763
0.9468292593955994,0.9860323085214319
0.9999998807907104,1.0000001192093038
0.9999953508377075,1.0000008940738283
0.9995118379592896,0.9997863918870422
0.9986312985420227,0.999992539207806
0.15065446496009827,0.8568437971365693
0.1443900167942047,0.9192977187469362
0.9999440908432007,0.999994873713943
0.9990748763084412,0.9995905545352066
0.9999257326126099,1.0000018478812254
0.999993085861206,0.9999992847393173
0.9970360994338989,0.9996267222398578
0.1355963945388794,1.087506978236693
0.8804112672805786,0.9973723922455376
0.4869387149810791,0.9343107195614504
0.03589656949043274,0.993395228183902
0.998929500579834,0.999274609803681
0.241679847240448,0.9877260177349086
0.811440646648407,0.9992085187621453
0.9999958276748657,1.0000004172342543
0.09452791512012482,0.9211746182527724
0.9874245524406433,0.9918224026159232
0.9999997615814209,1.000000238418636
0.9708433747291565,0.9998012039379301
0.999996542930603,0.9999997019757458
0.7274196147918701,0.9647193281982184
0.40407413244247437,1.1423957762810841
0.6775583028793335,0.9996494404859028
0.9999996423721313,1.0000003576279966
0.311939537525177,1.1751439817161706
0.994192898273468,1.0005522851637991
0.6114857792854309,1.0001377323331477
0.5211855173110962,0.9964241937538726
0.9999982118606567,0.9999980330432052
0.1942151039838791,0.9190587679263256
0.7761978507041931,1.0514412085170834
0.9993669390678406,1.0000877936158177
0.9999834299087524,1.000001311323914
0.9895353317260742,1.0003499050214775
0.9998781085014343,1.0000075111007811
0.9385095834732056,1.0010448012769044
0.9999949932098389,0.9999973773824989
2.7374073852115544e-06,0.981480649326432
0.6722944974899292,1.0400479465353574
0.9988262057304382,1.0001369534148932
0.8600351810455322,1.009877402419406
0.0128333680331707,1.068315809518391
0.9999991059303284,1.000000894070471
0.9967155456542969,0.9990636350240927
0.30174171924591064,1.027959049349457
0.19785723090171814,1.0041751851600251
0.6430488228797913,0.999802198048694
0.3198438882827759,0.989994017990753
0.7047553062438965,1.0450504540321615
0.9994896650314331,0.9997665883021977
0.9897687435150146,0.9986347949398166
0.9997538924217224,0.9999638110742525
0.3029137849807739,1.1641803996418767
0.9998055696487427,0.999999880767528
0.12697887420654297,0.9410939483240328
0.939064621925354,1.0134303064001082
0.565722644329071,0.9662915879055353
0.9982630014419556,0.9992097001720914
0.17238935828208923,1.0126142139921552
0.9999793767929077,1.000001549752725
0.3522789180278778,1.0820428443116583
0.998816967010498,0.9999973742893276
0.22440534830093384,0.8749217442070792
0.999945342540741,0.9999936219544012
0.9954671859741211,0.9986312334562469
0.8608704805374146,0.9989862224010092
0.6846212148666382,0.9957542365783572
0.9998915195465088,0.9999825935554666
0.999998927116394,1.000001072884757
0.13039737939834595,1.0071073339412764
0.26888588070869446,1.0000145195583439
0.9999996423721313,1.0000003576279966
0.9999998807907104,1.0000001192093038
0.999995231628418,0.9999971389634082
0.5820035338401794,0.9435610937242528
0.999421238899231,0.9999723870681781
0.9999307990074158,0.9999852766338689
0.9979046583175659,0.9999689405044612
0.9998982548713684,0.9999720425770687
0.9999996423721313,1.0000003576279966
0.999998927116394,0.9999973177881074
0.9838618636131287,1.0001297673523395
0.9998850226402283,1.0000005961149874
0.8790426254272461,0.9963050980587864
1.0,1.0
0.12412326037883759,0.9978251502952482
0.9571781158447266,0.9983817579213968
0.9184693098068237,1.0084257241606043
0.9997321963310242,0.9998787912970363
0.914161205291748,1.0066365957535592
0.9777048230171204,0.9942134338098776
0.9982940554618835,0.9995140487903612
0.7560861110687256,0.9902836574163856
0.029067734256386757,0.999998590251551
0.8770846128463745,0.9909060377553901
0.11752701550722122,1.0208913803538422
0.9998982548713684,0.9999987481750926
0.02274230122566223,0.9989794163319595
0.9990238547325134,0.9997216129813072
0.7765880823135376,0.9404989766663346
0.9999996423721313,1.0000003576279966
0.9985764026641846,0.9999635893325578
0.9999911189079285,1.0000012517086567
0.6628369092941284,0.9669676647520745
0.6398173570632935,1.0329576423509044
0.9505277276039124,0.9999947953275085
0.9999104142189026,1.0000018479095345
0.9966238737106323,0.9999218926335902
0.6790192723274231,0.9588040013507662
0.9999701976776123,0.99999546991199
0.9998598098754883,0.9999800296443536
0.37743818759918213,0.9999279099963015
0.9945712685585022,1.0
0.6875463128089905,0.9386392660392664
0.29947125911712646,0.9834254325085275
0.7381672859191895,0.9976355722590177
0.999972939491272,0.9999927280365544
0.3886663615703583,0.979174217893538
0.6140183210372925,0.9974802742663751
0.3601032793521881,0.9997618153214654
0.6744335293769836,0.9996046881353503
0.5356784462928772,0.9732489332319891
0.939902126789093,0.9999983511892143
0.5837588906288147,0.8509713086244234
0.9954126477241516,0.9991242048848002
0.9572708606719971,0.9809184612529996
0.19529476761817932,0.9958219168152627
0.9997962713241577,0.9999405024431557
0.993087887763977,0.9999628479255758
0.999981164932251,0.9999960064135806
0.9998800754547119,1.000009299439816
0.4344562590122223,1.00088146927277
0.9999880194664001,0.9999967217052617
0.9999902248382568,0.9999983310536321
0.3177121579647064,1.0139042165436238
0.39240023493766785,0.9419056325672049
0.999993085861206,0.9999992847393173
0.2974492609500885,1.0021027496856196
0.9626592397689819,0.999996532667044
0.12852174043655396,0.9833727693198846
0.9999998807907104,1.0000001192093038
0.999976396560669,0.9999969600913642
0.9999902248382568,0.9999983310536321
0.9999374151229858,1.0000034572857708
0.9999783039093018,0.9999988674871781
0.5451052784919739,0.9966022073077802
0.9995357394218445,0.9998616529950606
0.9994020462036133,1.0001289423435682
0.999851405620575,0.9999788372064325
0.9999985694885254,0.9999976754155284
0.9999955892562866,1.0000006556539844
0.9999996423721313,1.0000003576279966
0.773406445980072,0.9991956445659922
0.9999963045120239,0.999999940395135
0.37715601921081543,0.9998689872413485
0.40101972222328186,0.9251441124097233
0.5620388388633728,1.1071957878335814
0.37528863549232483,0.9287637014032928
0.22239235043525696,0.9059500694763737
0.999718964099884,1.000014070650525
0.9772181510925293,1.0000847209515096
0.9993176460266113,0.999912023117581
0.985933244228363,0.9981295207153768
0.9967588782310486,0.9989096946995663
0.07412906736135483,0.9261796272853685
0.9999890327453613,0.9999995231576121
0.915630042552948,0.999996614963048
0.9029474258422852,0.9944367079315891
0.14171966910362244,0.8117246189165278
0.05969234183430672,1.1934119930170242
0.9756509065628052,0.99995020986998
0.999863862991333,1.00000643817811
0.5990634560585022,1.0325717316658272
0.9999924898147583,0.9999998807898152
0.9994635581970215,0.9999224127360955
0.04535451531410217,1.12217390732959
0.9806908369064331,1.0004704234333592
0.32054421305656433,0.9998223264193734
0.945261538028717,0.9989211706745322
0.3107275664806366,0.9394096863053932
0.12086363136768341,1.1022703553597013
0.23376016318798065,0.9994383382973026
0.9999993443489075,1.0000006556515224
0.2747957706451416,0.962338307982894
0.9999982714653015,0.9999979734385747
0.9047243595123291,0.9889027796480818
0.9999880194664001,0.9999967217052617
0.9999998807907104,1.0000001192093038
0.9987285733222961,1.0001278356828063
0.09004823118448257,1.0312084930178704
0.5845217108726501,0.9985026482548011
0.9370895028114319,0.9916850875344498
0.9999966621398926,0.9999995827660939
0.00044566913857124746,1.027772932608245
0.9700067639350891,1.0067244631056889
0.2337048351764679,1.0989505897409444
0.5322630405426025,0.9926858017991707
0.992418110370636,0.9978531548293686
0.48187562823295593,1.0001536885594422
0.7308616042137146,0.9998677195063084
0.11739284545183182,1.0074762311041856
0.015868181362748146,1.000275731248309
0.677282989025116,1.0000557955026186
0.9999196529388428,0.9999907605376962
0.9913914203643799,0.99885797859024
0.9999748468399048,0.9999946354470347
0.9999993443489075,1.0000006556515224
0.9999819993972778,0.9997853598105111
0.999997079372406,0.999999165532536
0.9999982714653015,1.0000017285376863
0.9658846855163574,0.99944794325849
0.9858247637748718,0.9999600952755527
0.9224594831466675,0.9997563371404874
1.0,1.0
0.6879975199699402,0.9622411011374046
0.9555447101593018,0.9875155476322063
0.9393843412399292,0.9999276026896521
0.9947558641433716,1.0006136890404915
0.9998398423194885,0.9999923097691744
0.7431628704071045,0.999998395919733
0.9999849200248718,0.9999998211833692
0.40729227662086487,0.8901145658704182
0.16315659880638123,0.9550144694789252
0.9999862909317017,0.9999984502579903
0.9999982118606567,1.0000017881425407
0.9985108971595764,0.9997431387206709
0.8260096907615662,1.0105379919950315
0.9525638222694397,0.9867023907651465
0.4945189654827118,0.9960021220609302
0.36699071526527405,0.9852781735505411
0.999564528465271,0.9997489551225975
0.9999935626983643,0.9999988078994306
0.06921281665563583,0.9986493479204188
0.7868567705154419,0.9981013184644564
0.9999951720237732,0.9999971985681703
0.8508596420288086,1.017797128081319
1.0,1.0
0.0005532666109502316,1.000166437875958
0.34647756814956665,0.9149606850522344
0.5616523623466492,0.9997466826517307
0.9999985694885254,1.000001430513521
0.999997079372406,0.999999165532536
0.9999995231628418,1.0000004768373856
0.05285647511482239,1.003665983674726
0.7402325868606567,0.996217341079932
0.9892706274986267,1.0000032535594694
0.9999198913574219,1.0
0.9999945163726807,1.0000017285441771
0.6224469542503357,0.9999948290359589
0.9997334480285645,0.9999499783696693
0.9917988777160645,0.9986914367776579
0.41850966215133667,1.0250602904509296
0.6912184953689575,0.9923980242002869
0.724633514881134,1.0000258280331715
0.9999160170555115,1.000011564272288
0.9999991059303284,1.000000894070471
0.99718177318573,0.9996236087960658
0.998487651348114,0.9996176540097708
0.9998217225074768,0.999953261626096
0.999998927116394,1.000001072884757
0.9974958896636963,1.000974233717139
0.9999992847442627,1.000000715256249
0.9888331294059753,0.9985202413015125
0.6418116688728333,0.9314217288134554
0.9999884366989136,0.999994397098603
0.7606559991836548,1.0014461250821796
0.6760653257369995,1.0003867756068463
0.9980594515800476,0.9994477642094712
0.9976738095283508,0.9999905007644495
0.9999993443489075,1.0000006556515224
0.9999920129776001,1.000000357630725
0.5952096581459045,0.9876795032546192
0.8753405809402466,0.9991094785717175
0.9999997615814209,1.000000238418636
0.9994519352912903,1.0000409112083053
0.9895467758178711,0.9977925338396226
0.8502321243286133,1.0000487222570562
0.81741863489151,1.021873764265431
0.9999709725379944,0.9999985098406251
0.9889563918113708,1.0000920326652678
0.4996977746486664,0.9033416383000613
0.5173395276069641,1.059978567931833
0.8650669455528259,0.9986289925561972
0.9999393224716187,0.99999964235043
0.07741235941648483,0.9993763300507569
0.9999974966049194,0.9999987482993262
0.9999305605888367,1.0000008345229756
0.9980525970458984,0.9997405722126562
0.9999993443489075,1.0000006556515224
0.9999945163726807,0.9999978542210214
0.9999768733978271,0.9999468314272519
0.999666690826416,0.9999747788288122
0.5343315005302429,0.8834832471517118
0.7057710886001587,0.9999974664032402
0.2342439740896225,1.0874696172297351
0.9699632525444031,0.9980207435709193
0.2664967179298401,0.9994411855945989
0.9996446371078491,0.9999586792973263
0.26566070318222046,1.001428299948374
0.8069437146186829,0.9544732786739575
0.6267796158790588,0.914985492529825
0.999997079372406,0.999999165532536
0.9434489011764526,1.0066566231454432
1.0,1.0
0.9268741011619568,0.9999640522953575
0.8175016045570374,1.00000247896507
0.978177547454834,0.9966371533016442
0.9739978313446045,1.0000018970719735
0.9999993443489075,1.0000006556515224
0.9989567399024963,0.9999489848066014
0.8223845362663269,1.0173939538851124
0.9999721050262451,1.0000012517324572
0.8854418396949768,0.9711676997134144
0.9999650716781616,0.9999853963519492
0.6757051348686218,1.0159067418895031
0.9585665464401245,0.999961696492207
0.3039194345474243,1.094673638859351
0.8145646452903748,0.9754819342744291
0.7437625527381897,0.9852304787564617
0.6970400214195251,0.9906107124347048
0.9524076581001282,0.9999988735038018
0.9999768733978271,0.9999964832446276
0.046305689960718155,0.9991418404164283
0.3507941663265228,0.9996698581791956
0.9680191278457642,1.0034183942949138
0.3210301697254181,0.9439979725185283
0.9218212366104126,1.0000097636081744
0.9999289512634277,0.9999909394502535
0.9225679039955139,1.0173156031019528
0.9999849200248718,1.0000036359381612
0.9999669194221497,0.9999987482610515
0.9999993443489075,1.0000006556515224
0.9987722635269165,1.0000001790337405
0.8232252597808838,1.0002581919842033
0.3112092614173889,0.9114868637149328
0.99637770652771,0.9983507257883315
0.9999750852584839,1.0000020862145447
0.9928708076477051,0.9999334838471406
0.6980863213539124,0.9962488724118838
0.99998939037323,0.9999991655261197
0.9840918183326721,0.9978861101489184
0.9999493956565857,0.9999857537689775
0.9089512228965759,1.0091252460462918
0.0019350068178027868,1.0400913703641446
0.9999969005584717,0.9999993443468753
0.5100795030593872,0.9324096364987192
0.4681248664855957,0.9998039173743467
0.7356083393096924,1.0485119264657503
0.9999545812606812,0.9999920126148232
0.9888894557952881,0.999988005409259
0.04396679997444153,1.05328484878474
0.9999926090240479,0.9999997615796588
0.7549149394035339,0.968397372647039
0.9354057908058167,0.998032115833907
0.9288249015808105,1.0001121728313809
0.5505897402763367,0.9957535500120543
0.7954042553901672,0.9334155834063775
0.6073213815689087,0.9974948872144735
0.2038160115480423,1.0559119587485206
0.9376922845840454,0.9552469490904639
0.9801376461982727,0.9974481848403984
0.8517341017723083,0.9999279202464819
0.9999996423721313,1.0000003576279966
0.9999974966049194,0.9999987482993262
0.9999889731407166,0.9999995827628858
0.9518991708755493,0.9950671931967365
0.8906868100166321,0.969896899903602
0.9999933242797852,0.9999990463193171
0.9999996423721313,1.0000003576279966
0.9999798536300659,1.0000010729052211
0.9999973773956299,0.9999988675087792
0.9750590324401855,0.9999086117445461
0.05579202249646187,1.0785932307405501
0.9999945163726807,0.9999978542210214
0.4146866202354431,0.9994339747663133
0.2568298876285553,1.0471455470961724
0.9968266487121582,0.9991008717065846
0.6168895959854126,1.0902523650466827
0.9999998807907104,1.0000001192093038
0.999995231628418,0.9999971389634082
0.9999737739562988,0.9999995827565439
0.9006026983261108,1.000076838535697
0.9999960660934448,1.0000001788146378
0.9999900460243225,0.9999985098690479
0.7408685088157654,0.9985968298056166
0.9996623992919922,0.9998455718349739
0.22919593751430511,1.202553735014299
0.6688345074653625,1.0265541568218175
0.9986211657524109,1.0001018856120028
0.9770200252532959,0.985313094280292
0.3515065610408783,0.8410012613396144
0.5639553666114807,0.9968345737682238
0.9999978542327881,0.9999983906711378
0.9999921917915344,1.0000001788153305
0.9999996423721313,1.0000003576279966
0.9830809235572815,1.0026325137732692
0.610611081123352,0.9503681735324648
0.9999985694885254,1.000001430513521
0.9999996423721313,1.0000003576279966
0.9022862315177917,1.0000059453617294
0.9999840259552002,0.9999931453563544
0.99997878074646,0.9999964832513355
0.9974510073661804,0.9997332449089605
0.9947550296783447,1.0002882699131534
0.6012181043624878,0.9941244795408162
0.9999879002571106,0.9999968409156028
0.9974543452262878,0.9996478533846261
0.9999397993087769,0.9999915952391143
0.744435727596283,0.9734471809613133
0.8354512453079224,1.0197119889593342
0.6796072721481323,0.9683298020561102
0.9939132928848267,0.9992886998325288
0.9999996423721313,1.0000003576279966
0.9999986886978149,1.0000013113039046
0.9804437160491943,0.9975799915326756
0.4681425094604492,0.8664509923953365
0.9999997615814209,1.000000238418636
0.9999963045120239,0.999999940395135
0.6169329285621643,0.9942914377266152
0.9995369911193848,1.0000358986175335
0.057998720556497574,0.9991558177504107
0.9999957084655762,1.0000005364441051
0.7534494400024414,0.9978782961563144
0.9764261841773987,0.9999608099592515
0.9615435004234314,1.0033935607456053
0.9999898076057434,1.0000006556577752
0.9367727041244507,0.9994958781372726
0.9999993443489075,1.0000006556515224
0.9999940991401672,1.0000021457798738
0.9994184374809265,0.9999980915414792
0.6787679195404053,0.9130442342162286
0.9999935626983643,0.9999988078994306
0.9999966621398926,0.9999995827660939
0.803686261177063,0.9964646729090071
0.9999861717224121,1.0000023842187606
0.9472242593765259,0.9869491698415773
0.7514552474021912,0.9670320282800628
0.8838814496994019,0.9747729965533914
0.2533870041370392,0.983697093607027
0.29997891187667847,0.9883409092850894
0.9144617319107056,0.9763315009488257
0.9485498070716858,0.9999721629191861
0.5773950219154358,1.052133867777094
0.9737012982368469,0.9999210945006907
0.9735393524169922,0.9999234079131687
0.9999967813491821,0.9999994635564704
0.9983740448951721,0.999300534682608
0.6150780320167542,0.9928108474831183
0.998295783996582,1.0001988820096506
0.5257740020751953,1.0276471303104946
0.9477201104164124,0.9999775473180837
0.9999057650566101,0.9999989270152814
0.999863862991333,0.9999568999743188
0.9866318106651306,0.9987459021617616
0.03609674796462059,0.8755960872465219
0.6513293981552124,0.9556384107829298
0.9999891519546509,0.9999994039470862
0.81203293800354,0.97543360620192
0.1732824444770813,1.014587848707879
0.9996575117111206,0.9999992248741464
0.6813879013061523,1.00410766745931
0.9762930870056152,0.9999979852840261
0.9997433423995972,0.9999820543960469
0.9994936585426331,0.9998999327378636
0.9999421834945679,1.000008285524664
0.8840526342391968,0.9843529593090372
0.9999173283576965,1.0000063782242892
0.9739908576011658,0.9965455295943817
0.4820225238800049,0.8728858033316698
0.9999920129776001,1.000000357630725
0.9999977350234985,0.9999985098805055
0.9329267144203186,1.0009609687965937
0.992695689201355,0.9968304985928872
0.9999992847442627,1.000000715256249
0.7404083609580994,0.9939691632363926
0.6978015899658203,0.9960511372178139
0.9999993443489075,1.0000006556515224
0.9957770109176636,0.9979854386046613
0.9998167157173157,0.9999735306863106
0.9958252906799316,1.0004451380652242
0.9999887347221375,0.9999998211840513
0.006843166891485453,0.9998855438866724
0.9998058676719666,0.9999995826864725
0.3775467276573181,1.1510818364420479
0.9819464683532715,0.9999728061745523
0.4643155336380005,0.9800766939643298
0.9881876111030579,0.9971772787526803
0.9999985694885254,1.000001430513521
0.9029510021209717,0.9869650176341627
0.2903577387332916,0.9454930205303635
0.7269122004508972,0.9834124919038179
0.46828722953796387,1.0706508042455243
0.9999793767929077,0.9999977945826606
0.9999962449073792,1.0
0.9999951720237732,0.9999971985681703
0.9951388239860535,0.9993800184826487
0.9999991059303284,1.000000894070471
0.5620110630989075,1.1072377810497231
0.549829363822937,0.9628532644104257
0.9525004029273987,0.9937147632664083
0.09477873146533966,1.0938150549021908
0.777856171131134,0.9571236161483667
0.9999995231628418,1.0000004768373856
0.9922022223472595,1.000912690324287
0.9999720454216003,0.9999936221247182
0.9994909167289734,0.9999179422345534
0.999987006187439,0.9999977349940675
0.20120374858379364,0.962169233896844
0.05262121558189392,0.9974004275985104
0.9100726246833801,0.9991690072721687
0.7124162912368774,0.9998747527894486
0.998272180557251,0.9995588189986427
0.999955415725708,1.0000026227213021
0.4743032157421112,1.1344218888185498
0.9999998807907104,1.0000001192093038
0.9999982118606567,1.0000017881425407
0.19666486978530884,0.903651444208482
0.5380686521530151,0.9912258313510117
0.9456804394721985,0.9909881484707598
0.05059162527322769,1.0064930924188396
0.9889805316925049,0.999991261027679
0.9999998807907104,1.0000001192093038
0.9417101740837097,0.9919445670766538
0.3207041025161743,0.9998996379905146
0.998522937297821,0.9998226526472122
0.5586392879486084,0.9462526828739496
0.4631502032279968,1.143907414459361
0.9996057152748108,1.0000739389125053
0.9999919533729553,0.9999966025079094
0.9671642184257507,1.0055550478071957
0.08466251194477081,1.0752428231107232
0.7286571264266968,0.9979201360377945
0.14251747727394104,0.9586274252717377
0.2681129574775696,1.0002458767295015
0.9999203681945801,0.9999385427172822
0.3850782513618469,0.9359624062443068
0.9987671375274658,0.9994599121106921
0.998818039894104,0.9994642959230038
0.005656415596604347,1.1037746582300574
0.6258652806282043,0.9997328641901542
0.9999962449073792,0.999992310971951
0.9913783073425293,1.0019012097229965
0.9923368096351624,1.0012122304938977
0.45323440432548523,1.0342578387736525
0.9999951720237732,0.9999971985681703
0.9913886189460754,0.9988836476200765
0.9076268076896667,0.99491096704235
0.8922022581100464,1.00023950023616
0.9918192625045776,0.9976770385227951
0.14223970472812653,1.0619844126238995
0.9999286532402039,1.0000027420092932
0.9999960660934448,1.0000001788146378
0.999954342842102,0.9999922510423839
0.9950944185256958,1.000507999022936
0.9996928572654724,0.9999219535485885
0.9747932553291321,0.9986791255177455
0.3593967854976654,0.990751827108498
0.23127363622188568,1.0003362002707257
0.997739315032959,0.9996158737456455
0.5293101668357849,0.9995345904683272
0.9999997615814209,1.000000238418636
0.4367449879646301,1.000002388307393
0.996123731136322,0.9996990818015815
0.04947122558951378,0.9089047142241494
0.4937388300895691,0.9007019684645363
3.870607542921789e-06,1.1224853599036415
0.9525308012962341,0.986706435184939
0.9312794804573059,0.9869728372071233
0.0164660532027483,1.115041891281195
0.9999998807907104,1.0000001192093038
0.9999759197235107,0.9999955295439921
0.6264444589614868,0.9900608887122105
0.4832226634025574,1.0245132340898402
0.7712813019752502,1.0001959048846623
0.9997837543487549,0.9999874206997335
0.5905444622039795,0.9719173749042663
0.7289477586746216,1.000033116064693
0.9999963045120239,0.999999940395135
0.9995761513710022,0.9999432919471881
0.9999990463256836,0.9999971985790239
0.9981297850608826,1.00001421248586
0.9375192523002625,1.0006563687637895
0.9999723434448242,1.0000010133069857
0.9980721473693848,0.9994522502172606
0.9001783132553101,0.9903185475556806
0.9143241047859192,1.0163340322336394
0.9999995231628418,1.0000004768373856
0.0008090418414212763,1.0658236321385504
0.013054602779448032,0.9115312942824185
0.004035543650388718,1.1202022001637615
0.9599928855895996,0.9891744745190739
0.5677101016044617,1.0518574280586208
0.7605524659156799,0.9688838195563887
0.3461049199104309,0.996060569582224
0.39775052666664124,0.9996243900834486
0.8562584519386292,0.9999744529182947
0.9992732405662537,0.9998992545372589
0.007577201817184687,1.1320046679195819
0.9999990463256836,1.000000953675226
0.8322416543960571,0.9991520979684585
0.4249412715435028,0.9990695481055972
0.9818878173828125,0.9948464015563567
0.9998258948326111,0.9999604752390487
0.9999953508377075,1.0000008940738283
0.9994235038757324,1.0000082898246756
0.5283421874046326,0.9964578512159877
0.999997079372406,0.999999165532536
0.9997557401657104,0.9999696538234573
0.9999997615814209,1.000000238418636
0.9858944416046143,1.000003869275558
0.9999849200248718,0.9999998211833692
0.2762073874473572,1.1415929595029426
0.9997463822364807,0.9999656590151256
0.11171218752861023,1.054077043804101
0.05966155230998993,0.8840202941241849
0.8997054696083069,1.0156292803105862
0.0002621203020680696,1.0525513843789711
0.017214354127645493,1.118247725626566
0.9999905824661255,0.9999979734229922
0.9999785423278809,0.999998629063753
0.8727860450744629,0.997582859156507
0.9998948574066162,1.0000021459928472
0.7493118643760681,1.0295957472246255
0.000949975335970521,0.8958084616774095
0.9999095797538757,0.9999912373248948
0.9440933465957642,0.9914922151025004
0.9993306994438171,0.9998151018487609
0.9999993443489075,1.0000006556515224
0.9997000694274902,0.999949022739078
0.16160394251346588,0.9610998817249186
0.7431566119194031,0.9837007229410033
0.16042737662792206,0.997690807041622
0.9986577033996582,0.9996228520051931
0.9999836087226868,0.9999973177470196
0.9992354512214661,1.0000400253179522
0.9999995231628418,1.0000004768373856
0.9981371760368347,0.9998046693403061
0.9912452101707458,1.0010270989730514
0.9998046159744263,0.9999817574143889
0.9986923933029175,0.9999847809150049
0.7274655103683472,1.0000124540694737
0.7351439595222473,0.9927169279473934
0.879680871963501,0.9998925372034033
0.9999996423721313,1.0000003576279966
0.0757250115275383,0.9876563896061243
0.060086533427238464,1.124154119978504
0.9959539175033569,0.9992518552804079
0.4356290102005005,1.0028128344499567
0.9998512268066406,0.9999046779916446
0.9999006390571594,0.999996363755368
0.999992847442627,0.9999995231594312
0.9999990463256836,1.000000953675226
0.4072200655937195,1.0748489575336369
0.9397991895675659,0.99965016013609
0.2829379439353943,0.9855036254102931
0.39081624150276184,0.9219426646363089
0.9999489784240723,0.999989985908743
0.999998927116394,1.000001072884757
0.9989546537399292,0.999859543840878
0.999981164932251,0.9999997615769302
0.9982053637504578,0.9991568693028593
0.8459885716438293,0.9757677777305725
0.6181460022926331,0.9021411044831873
0.9999998807907104,1.0000001192093038
0.9984238147735596,0.9996815669152442
0.8786611557006836,1.0167319608441157
0.22126483917236328,1.0387835891738826
0.9998298287391663,1.0000175863629024
0.9388166666030884,0.9996890937753361
0.013976598158478737,1.070660676320751
0.9999895691871643,0.9999989867104694
0.6648015379905701,0.9852128283459238
0.9999217987060547,1.0000019074978017
0.993229866027832,1.0002395036088172
0.9999998807907104,1.0000001192093038
0.910329282283783,0.990497742030255
0.2505849301815033,0.962696868010944
0.9987877011299133,1.0002670545352812
0.9999958276748657,0.9999965429161789
0.9946956038475037,0.999504980248646
0.8621803522109985,0.9927727548440074
0.10110772401094437,0.9860073163386119
0.999996542930603,0.9999997019757458
0.09459301084280014,1.0774514359140897
0.4555360972881317,0.9647502118872077
0.3029799461364746,1.020724116494464
0.9999960064888,1.0000002384195312
0.9999912977218628,0.9999972581624801
0.722048819065094,0.9984695354594353
0.9999827742576599,1.0000019669871605
0.9999995231628418,1.0000004768373856
0.999847412109375,1.0000115054520342
0.7548441290855408,1.0296631847470934
0.4436485171318054,0.9417717840489565
0.8354625105857849,0.9785621259159141
1.0,1.0
0.9999997615814209,1.000000238418636
0.12391586601734161,0.894951065152306
0.9994913339614868,0.9998564586053931
0.9999982714653015,0.9999979734385747
0.6169487833976746,0.9993192719746127
0.9393554925918579,0.9999239836621981
0.9999992847442627,1.000000715256249
0.9995424747467041,0.9999655327456806
0.9995189905166626,1.0000691746616077
0.573638379573822,0.9999623859173706
0.9999990463256836,1.000000953675226
0.9983265995979309,0.9998437531811333
0.9999991059303284,1.000000894070471
0.8551469445228577,0.998802117657473
0.8127087950706482,0.9874190602692734
0.8128613829612732,0.999461706870977
0.19906193017959595,0.9990312018576492
0.5409266948699951,0.9736913960660452
0.9049839973449707,0.9809012803172367
0.9947243928909302,0.9987748001552667
0.9995855093002319,0.999872929832581
0.003193196840584278,0.9916371338265665
0.9999979734420776,0.9999982714617985
0.8934173583984375,1.0246715336843093
0.7275962233543396,0.9758486886131845
0.7100971937179565,0.9715131312883736
0.9999985694885254,1.000001430513521
0.9760623574256897,0.9968594755773663
0.6211583018302917,0.9992142060492029
0.9997299313545227,0.9999648833803294
0.9425545930862427,0.994191207707974
0.7162704467773438,0.9103186446161712
0.9999997615814209,1.000000238418636
0.995434045791626,1.0004872276536931
0.6768739223480225,0.9977671833364741
0.9999993443489075,1.0000006556515224
0.9270128011703491,0.9762253407673295
0.6216134428977966,0.9997365025391356
0.8396193385124207,0.994197625736744
0.06649411469697952,0.9896191340673047
0.9999995231628418,1.0000004768373856
0.9999966621398926,0.9999995827660939
0.036611177027225494,1.2686087073139312
0.9993358254432678,0.99990343594472
0.9997832179069519,0.9999612485802821
0.9909029603004456,0.9989006648162755
0.9973856806755066,1.000000896413182
0.9764286875724792,0.9978928997534147
0.7043591737747192,0.919395785087922
0.9999721050262451,1.0000012517324572
0.9999567270278931,1.0000051262212775
0.9999655485153198,0.9999887343340186
0.9999996423721313,1.0000003576279966
0.9996938705444336,0.999940019365517
0.6182692050933838,0.9479411416511357
0.9999755024909973,0.9999863502019604
0.7004563808441162,1.0306512040632732
0.46395114064216614,0.966922618921059
0.9996044635772705,0.9999492563763448
0.48928138613700867,0.9944730516881346
0.9980979561805725,0.9997866864771946
0.999393880367279,1.0000455059259987
0.6725670099258423,0.9972527876685535
0.20865310728549957,1.1960637238864877
0.9999998807907104,1.0000001192093038
0.9989151954650879,0.9996015875872426
0.9997525811195374,0.9999613666315608
0.9999967813491821,0.9999994635564704
0.6033316254615784,0.9976539742991289
0.8518773913383484,0.9999885951227288
0.9999912977218628,0.9999972581624801
0.9999838471412659,1.0000008940841136
0.9978955388069153,0.9995147506774765
0.10367566347122192,1.0158685751145948
0.9986819624900818,1.0001821534609485
0.999997615814209,0.9999986290899017
0.9998185038566589,1.0000175269466371
0.9984979629516602,1.0000001790829236
0.705769956111908,0.9999934126378542
0.7306150794029236,1.0319018588090885
0.7302310466766357,0.9999411488335389
0.921308159828186,0.9947287265447481
0.26765450835227966,1.1910457582929286
0.23522353172302246,0.9863375976460548
0.8922514319419861,1.0071411226631226
0.9312761425971985,0.9909564771261236
0.9998837113380432,0.9999636965496521
0.9999997615814209,1.000000238418636
0.2283344864845276,0.8462931667056923
0.9984795451164246,0.9996104874565918
0.9668959379196167,1.007373832606473
1.0,1.0
0.007510066498070955,1.1524042573837818
0.42981329560279846,0.9964530925054748
0.9999825954437256,1.0000021458045587
1.0,1.0
0.9999954700469971,1.0000007748638922
0.9999978542327881,0.9999983906711378
0.9999669194221497,0.9999873633972814
0.9914891719818115,1.0002122104829814
0.18896791338920593,1.1048892624186784
0.9998929500579834,0.9999811629157422
0.941228449344635,0.9975840964010763
0.9998983144760132,1.0000025036496656
0.9798322916030884,0.9998126998846271
0.5634204745292664,1.0006588644616994
0.9998581409454346,0.9999473020183327
0.9896368384361267,1.0011214603606224
0.999781608581543,0.9999704892559429
0.706076979637146,0.8285366392689654
0.9999309778213501,1.0000004172613137
0.9286305904388428,1.0083401391388203
0.059657514095306396,0.9983434068980814
0.9848688244819641,0.9978655063858997
0.9751189351081848,0.9997556202005393
0.3131450414657593,0.9738379717768537
0.26808854937553406,1.0006403159603534
0.9818925261497498,0.9975892077803138
0.9999812841415405,0.9999996423654379
0.9999984502792358,0.9999977946247256
0.9999920129776001,0.9999965429029911
0.9997302889823914,0.9999455662779455
0.5311041474342346,0.9959834796203872
0.9979196190834045,0.9994925432346176
0.8815129399299622,1.0015440182461237
0.11726626753807068,1.0095144534554843
0.9999669790267944,0.999998688654513
0.9049565196037292,1.0099171086788468
0.13038982450962067,1.0019311309206882
0.9999984502792358,0.9999977946247256
0.9502357840538025,1.0047000086750284
0.9040470123291016,1.0000056700585045
0.9999964237213135,0.9999998211854262
0.9999387264251709,0.9999735339160482
0.04542319104075432,0.9583693199362431
0.9997150897979736,0.9999645251292061
0.9997572302818298,0.9999529008963913
0.9998136162757874,0.9999766306235767
0.9999825954437256,0.9999983310408987
0.01731494627892971,0.9387883313175681
0.6924475431442261,0.9999634167609079
0.18201954662799835,0.9801470717655366
0.9321027398109436,0.9811182811403618
0.7599393725395203,1.0002894977570786
0.9999998807907104,1.0000001192093038
0.9999988079071045,1.0000011920943166
0.9385520219802856,0.9962965879581793
0.4991171658039093,0.999495270753236
0.9936457276344299,0.9997102685330812
0.8114109039306641,0.995947687893882
0.9999455213546753,0.9999934431318654
0.37752461433410645,1.0391824859973742
0.9999467134475708,0.9999922509832608
0.9999982714653015,0.9999997615810088
0.9999767541885376,0.9999889132783519
1.0,1.0
0.9999993443489075,1.0000006556515224
0.1057143583893776,0.9967452362404811
0.3320784270763397,0.9747370095029905
0.3798498511314392,0.9694845596684546
0.1783338189125061,0.9989895369065942
0.6063648462295532,1.0006513246583102
0.999976634979248,0.9999967216679391
0.4103407859802246,0.8970315537675455
0.9999996423721313,1.0000003576279966
0.9999768733978271,1.0000002980301164
0.9979990124702454,0.9990927901302256
0.6444031000137329,1.001386328550987
0.8812186121940613,0.9915273502906273
0.9999293088912964,0.9999791965083515
0.9917945861816406,0.9976524007377122
0.07834067940711975,1.2438463341064725
0.9999982714653015,1.0000017285376863
0.9649962186813354,0.9983172276628403
0.9721717834472656,0.999995953486182
0.9999914169311523,0.9999971389524942
0.9964030981063843,1.0007960820416741
0.9999973773956299,0.9999988675087792
0.9999984502792358,0.99999958276684
0.8838783502578735,1.023315974125866
0.9984742999076843,0.9997988254150241
0.02985752373933792,0.9328782013515466
0.9952455163002014,0.9986326653849938
0.9999990463256836,1.000000953675226
0.9999996423721313,1.0000003576279966
0.9772138595581055,1.0050456458241233
0.9910544753074646,0.9983288762616049
0.880155622959137,0.9670483195105481
0.9999448657035828,0.9999979137224074
0.9997382164001465,0.9999261305073016
0.9997991323471069,0.9999262542412753
0.7717999219894409,1.052306054359009
0.7000945806503296,0.9988096857744126
0.9999996423721313,1.0000003576279966
0.9999166131019592,0.9999727584057456
0.9999982714653015,1.0000017285376863
0.9369114637374878,0.9823955646391072
0.9999943375587463,0.9999980330355845
0.08530507236719131,1.2042903709024353
0.9400239586830139,1.0068577200472895
0.005669138859957457,1.151722021559532
0.9999903440475464,0.9999982118433903
0.6786840558052063,0.9163673703142574
0.999870240688324,0.9999924888401154
0.9999877214431763,1.000000834475273
0.9660720229148865,0.9981226553629476
0.5512213110923767,1.1059617586972434
0.5825143456459045,1.0462055082749162
0.9999998807907104,1.0000001192093038
0.999998927116394,1.000001072884757
0.9958682060241699,0.9982785983345839
0.6421301960945129,0.9542446100061477
0.9997149109840393,1.0000028022171858
0.2192029058933258,1.0651038193372362
0.9999940991401672,0.9999982714551016
0.9998762607574463,1.0000131146446467
0.9987531900405884,0.9997141373351083
0.9999992847442627,1.000000715256249
0.9999998807907104,1.0000001192093038
0.9977851510047913,0.99899815155946
0.9989664554595947,0.9998630061463462
0.9999157786369324,1.000000298048326
0.880161464214325,0.9956403814837195
0.00016189811867661774,1.18925781134135
0.034482087939977646,0.9640542057417638
0.9999659061431885,0.9999959467459643
0.2067527323961258,1.0035375285559773
0.9128020405769348,0.9973524052098575
0.09296535700559616,0.9901101165376448
0.8125819563865662,1.000541779081914
0.92925626039505,0.9979943340530315
0.8345329761505127,1.0005433843244194
0.9988887310028076,0.9997195465102874
0.5597537755966187,0.9997643516048689
0.19593313336372375,1.0268155770276488
0.9994041323661804,0.9999552102229953
0.554781973361969,0.903462693295667
0.9999992847442627,1.000000715256249
0.9680837392807007,0.991552264996075
0.9999973773956299,0.9999988675087792
0.9964827299118042,1.000536720267713
0.5998568534851074,1.0433854455238551
0.9877609014511108,0.9996098209267531
0.9995397925376892,1.0000941590668055
0.7772451639175415,0.9711916631965773
0.14011533558368683,0.9876479597268143
0.21120662987232208,0.9530971041927461
0.958825945854187,0.9945485729276167
0.5799768567085266,0.9616407223672374
0.7453535199165344,0.9854855958321168
0.999595046043396,0.9999930830601639
0.5904433727264404,0.9007950336341747
0.787945568561554,0.9705644669898702
0.6129825115203857,1.0039645512410371
0.19890670478343964,0.9975993382878836
0.5775566697120667,0.9869805268285917
0.3550916612148285,0.9965021944374014
0.09997143596410751,0.8071315572384105
0.8141584396362305,1.0004650307423977
0.7057608366012573,0.9999948482784213
0.9999998807907104,1.0000001192093038
0.9999946355819702,1.000001609334042
0.9999982714653015,1.0000017285376863
0.9999979734420776,0.9999982714617985
0.9999996423721313,1.0000003576279966
0.9999998807907104,1.0000001192093038
0.995798647403717,1.000017837124191
0.5535417795181274,0.8819742131111707
0.9989627599716187,1.0001146790769875
0.9430454969406128,0.999200464072142
0.9992591738700867,0.999997196504793
0.6390793323516846,1.0428300875995573
0.9999998807907104,1.0000001192093038
0.9999990463256836,1.000000953675226
0.9857081174850464,0.9992165654680005
0.38254258036613464,1.0681438974870596
0.3684694468975067,0.930388134440729
0.27162179350852966,0.9980678321482668
0.6983053088188171,0.9546749514472944
0.9963099360466003,0.9999813942992491
0.9999834299087524,1.000001311323914
0.7729290723800659,1.0052126847238787
0.9999866485595703,1.000001907374099
0.9980076551437378,1.000041269031683
0.9999985694885254,1.000001430513521
0.9999831914901733,1.000001549746813
0.9864770174026489,0.999203641641639
0.9999998807907104,1.0000001192093038
0.9964390993118286,0.9998288617048245
0.9999998807907104,1.0000001192093038
0.15925611555576324,0.9780350815537071
0.20129869878292084,1.0000333853310481
0.3419828712940216,0.9577553579111395
0.05722685158252716,0.9216781510607278
0.8664097189903259,0.9997969859953358
0.9999985694885254,1.000001430513521
0.9986568689346313,1.000043211801931
0.8882558345794678,0.9833061789798463
0.9999329447746277,0.9999793158012793
0.9979369044303894,0.9994141890600882
0.9880228042602539,0.9999569263824821
0.9999960064888,1.0000002384195312
0.7879286408424377,0.9725347483809406
0.9546863436698914,0.9994975956452212
0.999959409236908,1.0000005364635784
0.9699807167053223,0.998219813518553
0.909656822681427,0.9866502060838152
0.9130730628967285,1.00141701477868
0.985923171043396,0.9999976422289134
0.9994055032730103,0.9999995825192957
0.9530909657478333,1.000055971737212
0.9999991059303284,1.000000894070471
0.8924931287765503,0.9916799289413666
0.681719958782196,1.03862988347926
0.37010419368743896,0.997460590680007
0.7843047976493835,0.9533039261232192
0.18675275146961212,1.0472724095600612
0.5962960720062256,1.0678667773936275
0.9997657537460327,0.9998490456789445
0.5334364175796509,0.9792838276843892
0.9838457107543945,0.9955176215083407
0.06086638569831848,1.0777924994748662
0.26210567355155945,0.9150466292210847
0.9974993467330933,0.9996733245048688
1.0,1.0
0.9997841715812683,1.0000174679309952
0.7756602168083191,0.9999933914369468
0.3850513994693756,1.0002025513419666
0.9999973177909851,0.9999989271135163
0.9959089756011963,0.9994570454221723
0.9996392726898193,1.000044182979786
0.999933123588562,0.9999829519314806
0.9999920129776001,0.9999965429029911
0.9757853746414185,0.9988632311283845
0.9992402791976929,0.9999113005063686
1.0,1.0
0.9204493165016174,0.9997825492468
0.8481455445289612,1.012938172690423
0.9996497631072998,0.9999574273731259
0.9998044967651367,0.9999743053747194
0.33718836307525635,1.001165353445469
0.7237449288368225,0.9899208765959023
0.8932850956916809,1.0126944731566774
0.9998612999916077,0.9999937406441258
0.6694713234901428,0.9279896081372061
0.31491145491600037,1.0000034069373762
0.9999949932098389,1.0000012517038073
0.9740400314331055,0.9965541486554625
0.9999990463256836,1.000000953675226
0.215291365981102,0.9999811738114706
0.9999963045120239,0.999999940395135
0.9999213814735413,0.9999985097667207
0.3486122786998749,1.0410818152651078
0.9999930262565613,0.9999993443443351
0.9675878286361694,0.9999786243572677
0.9999765753746033,1.0000005960604101
0.8753271102905273,0.989343539827444
0.9889833331108093,0.9968653093735097
0.15314245223999023,1.0059821648197333
0.8059337139129639,0.9920611324748967
0.9990697503089905,0.9999998806797128
0.27354922890663147,0.8509854622434397
0.9944887161254883,1.0001096809829717
0.924125075340271,0.9899938378170728
0.9394068717956543,1.013459231837911
0.742340624332428,0.9922900396156895
0.7549034357070923,0.9683973648060848
0.9999872446060181,0.9999994039459493
0.9746397137641907,0.9971251990843054
0.9999701976776123,0.9999992847229457
0.9995259642601013,1.000046931102458
0.9999839067459106,0.9999970197197988
0.7987784147262573,0.9870096717641407
0.10596241056919098,1.1166748019305819
0.6361513733863831,0.9961722497900982
0.8145615458488464,0.9995275893041711
0.9428099989891052,0.9972602258213206
0.9999865889549255,0.9999981522312315
0.7154976725578308,1.0003119778068401
0.9966138005256653,0.9997870864970076
0.47948986291885376,0.8761116439109679
0.9999978542327881,0.9999983906711378
0.7309417724609375,0.9545946039392105
0.9999949932098389,1.0000012517038073
0.8426946401596069,0.9910759389365027
0.9875320792198181,0.9996717776919767
0.235616996884346,1.1653055159600731
0.9998999238014221,0.9999551132103849
0.9956450462341309,1.0000614817202333
1.0,1.0
0.9999313950538635,0.9999923104732844
0.02658742479979992,1.2740202388746265
0.21660709381103516,1.1007298578120803
0.3135509490966797,0.8368323273476042
0.9999892711639404,0.9999992847365887
0.9999995231628418,1.0000004768373856
0.9999996423721313,1.0000003576279966
0.737069845199585,0.9930810983035716
0.8351351618766785,0.9785144687020274
0.9821574687957764,0.9918188445252748
0.9999588131904602,0.9999954698604151
0.20628030598163605,0.9875445316727584
0.9974328875541687,1.0000031671766718
0.5760663747787476,1.0036569858217301
0.9278035759925842,1.0110423635264152
0.5088704228401184,0.9188512724381075
0.9999690651893616,0.9999927876148684
0.9999997615814209,1.000000238418636
0.9998579025268555,0.9999933233310474
0.8677415251731873,0.9984300350721208
0.9979276061058044,1.0000031656065569
0.9999998807907104,1.0000001192093038
0.9944754242897034,0.9975663082847589
0.8855301737785339,1.0135358175361726
0.9991868138313293,0.999776002407124
0.6131555438041687,1.0923695954221246
0.9046023488044739,0.987447146808969
0.9999057650566101,0.9999874222346874
0.9999947547912598,0.9999976158017033
0.9875669479370117,1.0001284958847518
0.9073285460472107,0.9954506000250813
0.9999949336051941,1.0000013113088286
0.5407540202140808,1.0567715278086254
0.8162020444869995,0.9693504950269461
0.9994538426399231,1.0000694773567331
0.9985473155975342,0.9998134048165195
0.03893961012363434,1.0091362367800618
0.9999810457229614,0.9999961256246536
0.9940637350082397,0.9983107303906996
0.9509222507476807,1.0000337849950494
0.8113618493080139,1.000400150069132
0.999998927116394,1.000001072884757
0.013525135815143585,0.883785468401317
0.9998201727867126,0.9999777038534001
0.4653891623020172,0.9823883000043098
0.4449682831764221,0.9359280749716455
0.7547401785850525,0.9683482779265511
0.07585536688566208,1.2569306860187985
0.4999978542327881,1.0
0.9999192953109741,0.9999967810894009
0.998651921749115,0.9994036861162717
0.9999915361404419,0.9999989271073132
0.9406469464302063,1.0111005100486097
0.9999834299087524,0.9999937414085932
0.9807281494140625,1.0024264173914397
0.4192194640636444,0.9943273003257131
0.7980183959007263,0.9999709452727698
0.6789498925209045,1.0390612181367056
0.9999930262565613,0.9999955296204666
0.9999990463256836,1.000000953675226
0.3060581088066101,1.1199782153278324
0.999995231628418,0.9999971389634082
0.7765954732894897,1.000058637926919
0.9967804551124573,0.9999861270578522
0.6823232769966125,0.9665305523440302
0.010986914858222008,1.0000010171982798
0.09030786156654358,1.1696328891314816
0.7529866695404053,0.9997818415549092
0.999997079372406,0.999999165532536
0.9408484697341919,0.9980974123363349
1.0,1.0
0.6792603731155396,0.924409302201508
0.9981499314308167,1.0003984192929527
0.9997864365577698,1.0000267085848367
0.8174768090248108,1.0420535640396253
0.9999997615814209,1.000000238418636
0.9973228573799133,0.9997968599775966
0.9996652603149414,0.9998465262706003
0.674132227897644,0.9935378780416942
0.01781689003109932,1.1274155625971605
0.9999957084655762,1.0000005364441051
0.5158259868621826,1.0364874596204077
0.9760018587112427,0.9999758772644989
1.0,1.0
0.9643042683601379,0.994212818236431
0.9999998807907104,1.0000001192093038
0.06429068744182587,0.9634766107116162
0.46186190843582153,1.060831692102359
0.9768303632736206,0.9934876261357511
0.9999984502792358,1.0000015497231658
0.4712541401386261,0.9818263398358215
0.9816765785217285,0.9917295291988973
0.9996545314788818,0.9997028277867944
0.7754225730895996,0.9377466287536612
0.9999995231628418,1.0000004768373856
0.9932766556739807,0.9980961230146845
0.7717472314834595,1.0247264200707922
0.3377339541912079,1.1383192597625003
0.9983963370323181,0.9997891979438471
0.658669114112854,1.001928396144511
0.9999459981918335,1.0000063780414168
0.9999951720237732,1.0000010728887858
0.9936069250106812,0.9998408514286599
0.955317497253418,0.9940856903555174
0.997336208820343,0.9994555513886876
0.9238193035125732,0.9999960642916667
0.9999946355819702,0.9999977350113481
0.9239903092384338,1.024325465416203
0.9997895359992981,0.9999778224045581
0.726850152015686,0.9909965310653422
0.999943196773529,0.9999976752868025
0.5442098379135132,1.0974924663150034
0.9977172613143921,0.9989785480758075
0.04575948044657707,0.8913969484348352
0.9998554587364197,0.9999766912148116
0.9999998807907104,1.0000001192093038
0.9973213076591492,1.0002370867081734
0.9999991059303284,1.000000894070471
0.9998883008956909,0.9999667368927561
0.7219179272651672,1.0146556577637311
0.2922402322292328,0.8861065546395023
0.998529314994812,0.9997933447950764
0.8309293985366821,0.9550800312352007
0.9998885989189148,1.000000774946712
0.9999998807907104,1.0000001192093038
0.3985971510410309,0.8433578440370368
0.813734769821167,0.9504950262975853
0.9968258142471313,0.9999997010277828
0.9999934434890747,0.9999989271093597
0.3278774619102478,0.8494559316151933
0.9996452927589417,1.0
0.9997685551643372,0.9996021065103757
0.12943638861179352,0.9926065429941694
0.999695897102356,1.000006618128162
0.9999859929084778,0.9999987482849269
1.0,1.0
0.25923871994018555,0.9964356365984075
0.9999962449073792,1.0
0.9205327033996582,0.99210909159662
0.002385425614193082,1.0621640601933078
0.3204204738140106,0.9990950122712802
0.956809937953949,0.9971575333526822
0.9988853335380554,1.0000128889701743
0.5548658967018127,0.9999403809496187
0.9999933242797852,0.9999990463193171
0.9924532175064087,0.9989433415080128
0.05641542747616768,0.9994024657187075
0.37706229090690613,0.8498871057960209
0.9847542643547058,0.9997419715660292
0.999991774559021,0.9999967813227071
0.9770163893699646,0.9969503310076524
0.9999866485595703,0.999998092625901
0.9826784133911133,1.0015482262937287
0.9999940991401672,0.9999982714551016
1.0,1.0
0.045710060745477676,1.0083209720851354
0.99998939037323,0.9999991655261197
0.49990352988243103,1.0624030231586674
0.4780280292034149,0.9915247913040177
0.9999990463256836,1.000000953675226
0.9964145421981812,0.999559850887674
0.016505751758813858,1.5398176011216214
0.9212998747825623,1.0036874273258964
0.8809701204299927,1.0025282428022413
0.9997140765190125,0.9999884333917487
0.9999767541885376,1.0000041724221256
0.9661435484886169,1.0000114132721796
0.009715008549392223,1.0663116427873467
0.9953827261924744,1.0000007185735884
0.8567860722541809,0.9980328338719613
0.9999921917915344,1.0000001788153305
0.6830661296844482,1.0607762792640945
0.9999704360961914,0.9999914166773958
0.19989685714244843,0.8858924336915855
0.9986237287521362,1.0000039393281392
0.9976783394813538,0.9999706660158625
0.7082748413085938,0.9449786583723812
0.14923280477523804,0.9984765613922694
0.6134551167488098,0.9974824304034495
0.9999479055404663,0.9999910588374986
1.0,1.0
0.9999960660934448,1.0000001788146378
0.9999960660934448,1.0000001788146378
0.9999996423721313,1.0000003576279966
0.8885862827301025,0.9870586967913344
0.7272262573242188,0.999967543197054
0.9999977350234985,0.9999985098805055
0.9999799728393555,0.9999933837519253
0.999271035194397,0.9996688336035592
0.3687194287776947,0.9999013107723778
0.9999960660934448,1.0000001788146378
0.9999769926071167,0.9999924896419645
0.9997873902320862,0.99999898650556
0.9999967813491821,0.9999994635564704
0.9999996423721313,1.0000003576279966
0.9775329232215881,1.002302094701914
0.1398075819015503,1.0790624672256182
0.9999984502792358,1.0000015497231658
0.999990701675415,0.9999978542128358
0.9803022146224976,0.9944353720633545
0.9998694658279419,0.9999932637958355
0.9999943971633911,1.0000018477543406
0.9999635219573975,0.9999907609430371
0.8823851346969604,0.9736141652851675
0.999944269657135,0.9999985098008313
0.6353086233139038,1.0408758658411759
0.9845406413078308,1.0033710801725964
0.9994527697563171,0.9999865816119778
0.9999890327453613,0.9999995231576121
0.1769394874572754,0.9251651141701409
0.9877125024795532,0.9999849134630204
0.9994820952415466,0.9999687509821227
0.9988055229187012,0.9998410233323324
0.9985130429267883,1.0000766463336996
0.44764232635498047,0.9951824800218156
0.999654233455658,0.9999910562108206
0.9918760061264038,0.9974563903265433
0.9798088669776917,0.9868922067845143
0.995137631893158,0.9992059004150725
0.7535989880561829,0.9830786172558051
0.8585453033447266,1.0190392946403777
0.11032084375619888,1.2194920069294193
0.9999806880950928,1.0000002384231834
0.8621008992195129,1.0119448385549625
0.9999986886978149,1.0000013113039046
0.011721779592335224,0.8390562176802863
0.999994158744812,0.9999982118502116
0.5092949867248535,0.9137562741732977
0.5180770754814148,1.0592288835651529
0.3193255662918091,0.8382830346246701
0.2233712375164032,0.99129077083079
0.9298960566520691,0.9804124294831885
0.9991427659988403,1.0001633375358845
0.8959196209907532,1.012265687324168
0.1482994258403778,1.0653843981927222
0.9970895051956177,1.0000652184855132
0.7938042283058167,0.9992102314003976
0.9999733567237854,0.9999961255948627
0.9664701819419861,1.0072834004299438
0.9999988079071045,0.9999974369972193
0.9999982118606567,0.9999980330432052
0.9992377161979675,0.9997822174297994
0.2775837481021881,0.9915341847605234
0.1642567217350006,0.8083222097050534
0.9999788999557495,0.999994456651071
0.9950695037841797,0.9986455416204238
0.9990013241767883,0.9998701109712913
0.9994645118713379,0.9998146495110516
0.9399127960205078,0.983218847976298
0.9999990463256836,1.000000953675226
0.47240546345710754,0.9899511062091638
0.8801419138908386,0.9999961398671071
0.1383865475654602,0.9990367142588256
1.0,1.0
0.9991045594215393,0.9999765543804441
0.9999996423721313,1.0000003576279966
0.987564742565155,0.9957528665540398
0.7744282484054565,1.0264122683804429
0.9999909400939941,0.9999976157926083
0.5926445722579956,0.999989942598386
0.9479681253433228,0.9854753435336154
0.99996417760849,1.000005305003423
0.5190094113349915,0.8705859053304765
0.31853750348091125,0.9999701544065054
0.6998016238212585,0.9508002190325077
0.9889344573020935,0.9985264803499272
0.6664276123046875,1.0355534487693188
0.9876024127006531,1.0002299444530247
0.9999861717224121,0.9999985694687437
0.9023391604423523,0.9730793297909422
0.9230721592903137,0.9999048853972352
0.5658973455429077,1.0004911428915098
0.9979280233383179,0.9997319986663843
0.9999993443489075,1.0000006556515224
0.9999491572380066,0.9999859921962824
0.9999359250068665,1.0000106699150895
0.9963815212249756,0.9988992318252113
0.059615395963191986,1.012836122184461
0.14299985766410828,0.9033589960066932
0.9999988079071045,1.0000011920943166
0.9999996423721313,1.0000003576279966
0.999953031539917,0.9999935623959999
0.9465770125389099,0.9929315839056498
0.9999908804893494,0.9999976753976545
0.899713933467865,1.0154221069057705
0.6223315596580505,0.9998903360801671
0.9984290599822998,0.9995505305399245
0.12704992294311523,0.8961514517176281
0.24444624781608582,0.9879046676798027
0.9999912977218628,1.0000010728929425
0.8055300712585449,0.9975003240950939
0.9999997615814209,1.000000238418636
0.999747633934021,0.9999891492162812
0.9997692108154297,1.000028676452352
0.363745778799057,1.1559838473225077
0.9999953508377075,1.0000008940738283
0.02197551354765892,0.9975893400363824
0.9999998807907104,1.0000001192093038
0.9999991059303284,1.000000894070471
0.9999774694442749,0.9999958871868465
0.999977707862854,0.9999994635462384
0.9999951720237732,0.9999971985681703
0.9999639987945557,0.9999940393209308
0.9999996423721313,1.0000003576279966
0.5619339346885681,0.9997891317350692
0.4670296609401703,0.8772260585932602
0.938808023929596,1.0071893202696915
0.01764628477394581,1.2639334871403454
0.999995231628418,0.9999971389634082
0.9999991059303284,1.000000894070471
0.9872785806655884,0.998308599253818
0.9987323880195618,0.9999866912939398
0.05623548850417137,0.8593083321834397
0.9840354919433594,0.9954831727134932
0.33812573552131653,1.0804890558177664
0.8088170289993286,0.9730949060178052
0.5142459273338318,0.9906478209794943
0.31575262546539307,0.9978988003662139
0.4712424874305725,1.0309391299442445
0.798183023929596,1.0242878038103727
0.05878444388508797,1.0363688985476331
0.9999995231628418,1.0000004768373856
0.9998096823692322,1.0000224752285125
0.9999997615814209,1.000000238418636
0.9501640796661377,0.988455068493357
0.293540358543396,0.8608985357751295
0.9998840093612671,0.9999481379435323
0.9991883635520935,0.9998125104281008
0.37921690940856934,1.0075475417009576
0.9152699112892151,0.9987258135930279
0.9725325703620911,0.9981255043625155
0.9999988079071045,1.0000011920943166
0.9999997615814209,1.000000238418636
0.9576140642166138,1.0048547568924326
0.9856180548667908,0.9980602841316365
0.9713004231452942,0.9918924708866753
0.6224402189254761,0.9999960738551888
0.9953558444976807,1.0005467295036319
0.8657273650169373,0.9543533183081409
0.4355853199958801,0.9986071255129203
0.40715017914772034,0.9266413028019295
0.9913574457168579,0.999994047697066
0.9148815870285034,0.9887890325767537
0.999979555606842,0.9999976157654648
1.0,1.0
0.999630331993103,1.0000741159717594
0.7503300905227661,1.0016446822285507
0.9508227109909058,0.9934462785536603
0.9999992847442627,1.000000715256249
0.042786531150341034,1.12170924150632
0.9717385768890381,0.9997835990133882
0.999968409538269,1.0000010729175
0.9987701177597046,0.9994760267935311
0.8999227285385132,0.9715696535440852
0.0226503387093544,1.0910505720743258
0.9646889567375183,0.9900778477577257
0.9731130599975586,0.9958306096828348
0.9968147873878479,0.9994444436803959
0.999994158744812,1.000002086174753
0.9999113082885742,0.9999933832975832
0.9924156665802002,0.9965622765011256
0.07828298211097717,1.1202510068560243
0.9568371772766113,0.9942936750267737
0.9990679025650024,1.0000666405036567
0.9856621623039246,0.9979832090710903
0.8653459548950195,1.011316153302747
0.179546058177948,1.054698877894275
0.9999917149543762,1.0000006556565246
1.0,1.0
0.9999946355819702,1.000001609334042
0.03200175240635872,1.1008243499578891
0.14399151504039764,0.8751194620943347
0.04808790236711502,1.0693779400205974
0.7497760057449341,0.9995440074904879
0.9999998807907104,1.0000001192093038
0.2776673436164856,0.9976086646195061
0.9999997615814209,1.000000238418636
0.9992586374282837,1.0000130631017006
0.9989672899246216,1.0000146779006307
0.18792040646076202,0.960663065349047
0.9935047030448914,1.000229898256223
0.999957799911499,1.0000002384286408
0.9999998807907104,1.0000001192093038
0.16765820980072021,1.0668728522581108
0.9999996423721313,1.0000003576279966
0.851933479309082,1.0000027985586304
0.21493412554264069,0.9165422038361798
0.7633094787597656,1.0043503119736927
0.9787793755531311,1.0021374817286417
0.9957370758056641,1.0001140329621705
0.9999997615814209,1.000000238418636
0.9999903440475464,0.9999982118433903
0.35221368074417114,0.9696910646428049
0.9997259378433228,0.9999613059809744
0.997353196144104,0.9998846577472642
0.20226404070854187,0.9003374169626432
0.997944176197052,0.9989228157304143
0.9982857704162598,0.9999418453856284
0.9928393959999084,0.9968725012503692
0.9999997615814209,1.000000238418636
0.999997615814209,0.9999986290899017
0.9998109936714172,0.999990640301728
0.09412971884012222,0.9963279680497127
0.03985876217484474,0.9936051247230596
0.38035717606544495,1.1421712025909314
1.0,1.0
0.9999974966049194,0.9999987482993262
0.8975952863693237,0.9733273790353373
0.9999734163284302,0.9999960659888644
0.015215516090393066,0.8847684252998739
0.4381953477859497,0.9332321594276588
0.8128135204315186,0.9985696736494654
0.9989832043647766,0.9996136074381642
0.999974250793457,0.9999800319298383
0.745033323764801,0.9344588640342859
0.9992492198944092,1.0000109754948219
0.9999997615814209,1.000000238418636
0.11624006181955338,1.229704341454338
0.9920114874839783,1.000792095698475
0.9999996423721313,1.0000003576279966
0.7478269338607788,1.0297431449555388
0.9030462503433228,0.9959867601300595
0.9974231719970703,0.9999633081996493
0.9999958276748657,1.0000004172342543
0.9995423555374146,0.999511852980088
0.9999930262565613,0.9999993443443351
0.9491431713104248,0.9933532320437478
0.893060028553009,1.0126791848474754
0.6241977214813232,1.024037985924773
0.9996074438095093,1.0000416800084433
0.9770046472549438,0.9999961565253231
0.2425927072763443,0.9215569098042945
0.999998927116394,1.000001072884757
0.9979789853096008,1.0002798132674968
0.6319844722747803,0.9924162543596399
0.9999996423721313,1.0000003576279966
0.9999496340751648,0.9999931451205984
0.3525533974170685,0.9486973032095664
0.000532792357262224,1.007845473923457
0.9887991547584534,0.9968570699529944
0.9870132803916931,0.9981046944216057
0.06402101367712021,1.2161142730125554
0.9999997615814209,1.000000238418636
0.16348625719547272,0.9729031278389212
0.7079495787620544,0.9474527429055949
0.9997323751449585,1.0000006558266081
0.9991936683654785,0.999891193393721
0.8531930446624756,0.9823410369168973
0.6197547316551208,0.944951311143103
0.9999982118606567,1.0000017881425407
0.9989469647407532,0.9997032736382107
0.9999262690544128,1.000008881746931
0.9999698996543884,0.9999995827549274
0.9995114803314209,1.0000231975392717
0.26225459575653076,1.0028723367020447
0.9999922513961792,0.9999963044833888
0.9980135560035706,0.9998636517478108
0.9941595196723938,0.9997121569588139
0.6866430044174194,1.002041413692654
0.999997615814209,0.9999986290899017
0.9521849751472473,1.0056578357714012
0.9986644983291626,1.0000737698607147
0.9999188184738159,0.9999972579637376
0.352184921503067,0.9984340840788112
0.9703406691551208,0.9995524464184196
0.30834847688674927,1.0221997711680655
0.5028673410415649,1.104323673885354
0.9999397397041321,0.99999165484685
0.10530144721269608,0.9997989856736431
0.47007378935813904,1.0584530242358188
0.9170140624046326,0.9980190371846032
0.5161760449409485,1.0794105355925643
0.7457165122032166,0.8855744846934074
0.8644529581069946,0.9999179486557163
0.9697093367576599,0.9981411299252574
0.9998509287834167,0.9999889118831528
0.9999993443489075,1.0000006556515224
0.9760375022888184,1.0001187161652823
0.6322164535522461,1.0703546544340479
0.9999995231628418,1.0000004768373856
0.9999467134475708,1.000007570193276
0.9999445676803589,0.9999905819440608
1.0,1.0
0.05889841541647911,1.272068052828188
0.969670295715332,0.9925277077577788
0.10435310006141663,0.9998221481081442
0.9999588131904602,0.9999954698604151
0.9603953957557678,0.9991412396671185
0.9861517548561096,0.9963544615400981
0.8354780673980713,1.0197142098064378
0.99242103099823,0.9989909346884114
0.999885082244873,0.9999890314848842
0.8481346368789673,1.0244850463176853
0.9999995231628418,1.0000004768373856
1.0,1.0
0.8915419578552246,1.0080444098221157
0.9999992847442627,1.000000715256249
0.7951130270957947,0.9910832132726597
0.25207868218421936,0.9087237036696371
0.03897558152675629,0.9999964635359976
0.658070981502533,1.0248873272183874
0.7456218600273132,0.9982616354552183
0.9994532465934753,1.000005248078145
0.6724063754081726,0.9938466145210749
0.9993917942047119,0.9993193181945597
0.9999993443489075,1.0000006556515224
0.9999971389770508,0.9999991059277704
0.9998970031738281,1.0
0.9045935273170471,0.973628412919106
0.4781082570552826,1.0606550002240902
0.9973042607307434,0.9998498684167196
0.3622322678565979,0.9921508893250878
0.33189448714256287,0.9816599082784396
0.24711398780345917,0.9899063161367426
0.9999986886978149,0.9999975562063597
0.9997817277908325,0.9999303069582034
0.07037743926048279,0.9987548036714342
0.9999973773956299,0.9999988675087792
0.7341599464416504,0.9949049131455627
0.9924123287200928,0.9989882831841314
0.9896517992019653,0.9972566796048231
0.9999819993972778,1.0000027418630149
0.9876919388771057,0.9969776209496255
0.9578490257263184,0.9943293856144726
0.8516992926597595,0.9596359277809733
0.9995297193527222,1.0000011926537775
0.1838795244693756,0.9695149395305296
0.9989882707595825,0.9999174236266994
0.999998927116394,1.000001072884757
0.09903991967439651,1.118362167870955
0.9747664332389832,0.9996174605064355
0.9813098311424255,0.9999003258512528
0.9999881982803345,1.0000003576320893
0.07577373832464218,1.1160549878227315
0.9999922513961792,1.0000001192102133
0.9999980330467224,0.9999982118571396
0.0010504003148525953,1.1310048798220522
0.999737560749054,0.9999267862820626
0.5990769863128662,0.997365395383711
0.2226550132036209,1.207619799727281
0.9998134970664978,1.0000186597339098
0.9999980330467224,0.9999982118571396
0.9520178437232971,1.0000267339351745
0.9999926090240479,0.9999997615796588
0.6065575480461121,0.9977990137325309
0.9861659407615662,0.9993396239700664
0.8925933241844177,0.9962758504359632
0.9999996423721313,1.0000003576279966
0.49777767062187195,0.9893383964829048
0.9291524887084961,1.0028305956047858
0.9999985694885254,1.000001430513521
0.603266716003418,0.9126507143071687
0.2324904352426529,0.999818807244044
0.9859010577201843,0.9960111664124952
0.9914670586585999,0.9998605872277581
0.003571338951587677,0.8686024915664762
0.5275218486785889,0.994162037470165
0.2890344262123108,1.0442980924867293
0.9998148083686829,0.9999525459146593
0.999998927116394,1.000001072884757
0.7928693890571594,0.989314426903158
0.9999980330467224,1.0000019669571465
0.9999774098396301,0.9999997615760349
0.7768574953079224,0.9998357310765039
0.9350835084915161,0.999717556583341
0.9999998807907104,1.0000001192093038
0.9986730813980103,1.0000613549879038
0.9253957271575928,0.9878597647080647
0.9987752437591553,0.9998407798018079
0.9999459385871887,1.000017822752311
0.6239941120147705,1.0004039590084293
0.8807521462440491,0.9672490278358934
0.9999862909317017,1.0000022650075526
0.08851907402276993,0.9817095254884992
0.8804309964179993,0.9674652961059782
0.9730470776557922,0.9920571618253967
0.9999939203262329,0.9999984502698139
0.9999973177909851,0.9999989271135163
0.43187564611434937,0.894671521795566
0.9999943971633911,0.999997973430723
0.3314604163169861,0.8630103706484986
0.34215614199638367,0.9525348939604237
0.9603204727172852,0.9968948895149702
0.9998749494552612,1.0000106705657748
0.9993913173675537,1.0000672153474766
0.893248438835144,0.9999793143328586
0.9993104934692383,0.9998009620624267
0.9999324679374695,0.9999760373145508
0.2992464303970337,0.9415353622591436
0.9999973177909851,0.9999989271135163
0.9986711740493774,0.9998229177074056
0.05976220592856407,0.9781018239597264
0.3764668107032776,0.9743049667791576
0.4932616949081421,0.9172463053246681
0.9999682307243347,0.9999974369188475
0.9838564395904541,0.9999979401894008
0.9996610879898071,0.9999574874802716
0.9993554949760437,0.9999695223835429
0.9999984502792358,1.0000015497231658
0.9976187348365784,1.0002784206380193
0.9999997615814209,1.000000238418636
0.37011268734931946,1.0029318972235994
0.999997615814209,0.9999986290899017
0.9958263039588928,1.000455552288167
0.9999980330467224,1.0000019669571465
0.9998818039894104,0.9999809242589954
0.9998843669891357,1.0000126376460214
0.9999969005584717,0.9999993443468753
0.9999945163726807,0.9999978542210214
0.9997144937515259,0.9998736020656761
0.4698755145072937,0.9799293510518504
0.962668240070343,1.008326226915131
0.9999984502792358,1.0000015497231658
0.9998574256896973,1.0000205069215629
0.7926913499832153,0.9500829150485813
0.6436216831207275,0.8238783758003664
0.029304562136530876,1.273194855043617
0.36242809891700745,0.9985004607736376
0.019449306651949883,1.0729115100921138
0.9992314577102661,0.9998991310236107
1.0,1.0
0.9999993443489075,1.0000006556515224
0.9958963990211487,1.0004729366462999
0.9977121353149414,0.9997041609593788
0.4712108373641968,0.951865992309761
0.29093247652053833,0.9567682031502732
0.9999258518218994,0.9999902241133927
0.9999992847442627,1.000000715256249
0.9999917149543762,1.0000006556565246
0.9907271862030029,1.003523899320669
0.9516900181770325,1.005302282392696
1.0,1.0
0.9999198317527771,0.9999962446063159
0.9745924472808838,1.0005819846041955
0.9952872395515442,0.9993872973585276
0.9997929930686951,1.0000201505412358
0.9999224543571472,1.0000012517946115
0.9399994611740112,0.9985911736630512
0.6410976648330688,1.0853375944626888
0.8219994902610779,0.9520589103089487
0.9999998807907104,1.0000001192093038
0.9999967813491821,0.9999994635564704
0.9999982714653015,1.0000017285376863
0.9999265670776367,1.0000048283307852
0.9999271631240845,1.0000004172629056
0.2750056982040405,0.9881359954744756
1.0,1.0
0.053069498389959335,0.9884170244638132
0.11139155179262161,1.1944187842178313
0.4733760952949524,0.9469177088247911
0.9325889348983765,0.9811305536165033
0.15802298486232758,0.9967838918868661
0.9999951720237732,1.0000010728887858
0.9999351501464844,0.9999809252766788
0.6037581562995911,0.9993098294950106
0.999957799911499,1.0000002384286408
0.9999998807907104,1.0000001192093038
0.5925767421722412,1.0000014081973987
0.5926012396812439,0.9999868238404803
0.9858862161636353,1.0016538872698926
0.32077136635780334,0.9998158557490866
0.7369748950004578,0.9964652513707312
0.14128156006336212,0.9469161486703487
0.6553542613983154,0.9966473912735038
0.9999980330467224,0.9999982118571396
0.9999885559082031,1.0
0.10180074721574783,1.00203264691643
0.9999188184738159,1.0000087625941427
0.9578023552894592,1.0000001244612617
0.9898518919944763,0.9985852316489732
0.9230029582977295,0.9897654051359278
0.9999982714653015,1.0000017285376863
0.6546590924263,0.9395631044315504
0.6280263066291809,1.0105509089185218
0.6923685073852539,0.9644489986928393
0.4381536841392517,0.9873037664676597
0.9978169202804565,0.9997098071214934
0.9795902967453003,1.0023970480196958
0.6789795160293579,0.9998313638041938
0.18241849541664124,1.106250599376012
0.9503753781318665,0.9990283262984776
0.14418300986289978,0.9832875463080761
0.9061639904975891,1.0212115983855459
0.9999622106552124,0.9999939200964774
0.9551717042922974,1.005048136295
0.20326416194438934,1.0714963249662208
0.9442891478538513,0.996347808555735
0.9999979734420776,0.9999982714617985
0.40309807658195496,0.999174831785382
0.9355670809745789,0.9840662182739516
0.9876224398612976,1.0006522806436262
0.986855685710907,0.9979480803259541
0.9999436140060425,0.9999991654879183
0.9910719990730286,0.9984749897293201
0.8175590634346008,1.0000008748673574
0.20036083459854126,0.9533842362495043
0.9999908804893494,0.9999938606656004
0.9358744621276855,0.9809886628986723
0.9999558329582214,0.9999984502107863
0.9999231100082397,0.9999167259083046
0.9998469352722168,0.9999929059614246
0.673799991607666,0.9986055980598149
0.4377504289150238,0.9999116313499564
0.17208239436149597,1.0612680496982487
0.9999842643737793,1.0000004768446618
0.9999964237213135,0.9999998211854262
0.8801980018615723,1.0268736839139958
0.851556658744812,0.9998616200325476
0.9916571974754333,1.000985439478058
0.07839570939540863,1.1128729699620628
0.1953420490026474,0.9779423324855561
0.8670215606689453,0.9826005512914431
0.9016373753547668,0.9984777514855094
0.0836193636059761,1.1890076636781253
0.9939722418785095,0.9995268074578887
0.3987206816673279,1.000037746155386
0.14048761129379272,0.9904981605784664
0.9999998807907104,1.0000001192093038
0.07557826489210129,0.9999640179366149
0.9314780235290527,1.0006894849166936
0.9987383484840393,1.0000036404763437
0.2685389816761017,0.9939728142392915
0.9963011741638184,1.000512947527873
0.8993909955024719,0.9730529832542673
0.9999963045120239,0.999999940395135
0.04036968946456909,0.9994482615301251
0.9793174862861633,0.9941981303842474
0.9949594140052795,1.0001400616522877
0.9658485054969788,0.9987993272628679
0.8861778974533081,0.9664894087128264
0.9906457662582397,0.99611155721944
0.961657702922821,0.9901117761756754
0.9623656868934631,0.9999658735138643
0.9999982118606567,0.9999980330432052
0.09778429567813873,0.9471476989475927
0.9613224267959595,1.0021553399816001
0.5362245440483093,0.8885018988245795
0.1991652548313141,0.9982082567133885
0.7852931618690491,1.0249402031858288
0.2458055168390274,1.0094449296542154
0.7804370522499084,0.9980138329061131
0.9999485611915588,0.9999636989040467
0.9991214275360107,1.0000970023760214
0.9917754530906677,1.000137085662192
0.9845420718193054,1.0016525733485693
0.6791720986366272,0.9590216152065488
0.9999974966049194,0.9999987482993262
0.6673422455787659,0.9740618757617019
0.9763814210891724,0.999381293967961
0.40932756662368774,0.9179610351958252
0.686506450176239,1.0585005626573507
0.8248213529586792,0.9767564523898545
0.9952433109283447,0.9998051194999561
0.999811589717865,1.0000053654289318
0.9999946355819702,0.9999977350113481
0.9999819993972778,0.9999951719368652
0.15446414053440094,1.0195863114035397
0.4678972661495209,0.866825770427019
0.9658586382865906,0.9911334062640568
0.9979617595672607,0.9994616861235309
0.42273926734924316,0.9993285054342769
0.9999419450759888,1.0000008345134745
0.999981701374054,0.9999992251254388
0.9318872094154358,0.999605423220853
0.25970345735549927,0.9928329639363421
0.9989833831787109,0.9999948091187674
0.9773329496383667,0.9981226969006264
0.9696225523948669,1.0013960907614519
0.9960641264915466,0.9998962371485011
0.9999898672103882,0.9999986886845277
0.996815025806427,0.999577607480031
0.9998595714569092,0.9999649475465071
0.7295230031013489,0.9997134655270106
0.9999712705612183,0.999998211809283
0.7463001608848572,0.9323852019820716
0.5087938904762268,0.9987035131197982
0.18099890649318695,1.1064785782987892
1.0,1.0
0.9998252987861633,1.0000068557318538
0.8224460482597351,0.9646792679272276
0.024963553994894028,1.192027416978966
0.9999995231628418,1.0000004768373856
0.999993085861206,0.9999992847393173
0.9995693564414978,0.999999701848379
0.9999071359634399,1.0000089415270625
0.9999949336051941,1.0000013113088286
0.9200960397720337,0.9993082696051281
0.527068555355072,1.0835183155272068
0.9999988079071045,1.0000011920943166
0.2688431441783905,1.093923995654969
0.9999908804893494,0.9999976753976545
0.8405005931854248,1.0005132874650917
0.9997104406356812,0.9999958860882888
0.9989672899246216,0.9993321555213072
0.9999898672103882,0.9999986886845277
0.26098334789276123,0.8265114966653527
0.9999936819076538,0.99999868868953
0.6500787138938904,0.9999558062152049
0.9999499917030334,0.9999814024207968
0.0005799790960736573,1.1228471798124542
0.8926974534988403,0.9855948910387663
0.9998334646224976,0.9999796714307057
0.6748980283737183,1.0000319705800012
0.9998726844787598,0.9999938599398632
0.9801336526870728,0.995452846566821
0.9999969005584717,0.9999993443468753
0.999969482421875,0.9999885555589465
0.3772813677787781,0.9234247079378255
0.9999575614929199,0.9999852174207451
0.6479880213737488,1.007252492426253
0.28738918900489807,0.9691669170162833
0.9999957084655762,1.0000005364441051
0.3749265670776367,0.9997895941384599
0.16851016879081726,0.8504855539970462
0.9997027516365051,0.9996679034134341
0.9460728764533997,0.9849589247898358
0.9999998807907104,1.0000001192093038
0.8588896989822388,1.0011869717909603
0.9995071291923523,0.9999321961003276
0.9921287298202515,1.0021483124401702
0.17809011042118073,0.8093319415885554
0.46512356400489807,0.930531108658786
0.9739001393318176,0.988205638504338
0.06828407943248749,1.094861676036074
0.0938238576054573,1.076368011149206
0.998915433883667,0.9999712393684117
0.2685197591781616,1.1921136094138665
0.9999914169311523,1.0000009536825019
0.9999909400939941,0.9999976157926083
0.9999993443489075,1.0000006556515224
0.8577446341514587,0.9812746085682378
0.9919475317001343,0.9971713936891927
0.99997878074646,0.9999983906404416
0.9509934186935425,1.0014973968697756
1.0,1.0
0.9999973773956299,0.9999988675087792
0.9997157454490662,1.0000172902618205
0.9999812841415405,0.999995887202536
0.9999660849571228,0.99999576792669
0.9300440549850464,0.9949490340339218
0.999992847442627,0.9999995231594312
0.5600809454917908,0.8868167088964848
0.9999887347221375,0.9999960064438115
0.9999840259552002,0.9999969005089603
0.3650570809841156,0.9722973173205322
0.4407641887664795,0.950447517416302
0.11912068724632263,0.999753316652602
0.13742437958717346,1.229295560350165
0.9838851094245911,0.9997247203934027
0.9987086057662964,0.9999914058326942
0.9995949864387512,0.9998825312733651
0.9995476007461548,0.9999718538743798
0.9999945163726807,1.0000017285441771
0.08073820918798447,1.137669186330382
0.5673043131828308,0.9989430316101842
0.37395331263542175,0.9981524238011296
0.05975932627916336,1.0004669756398425
0.9999990463256836,1.000000953675226
0.0737571269273758,1.1205753130911276
0.9923521876335144,1.0008912296765187
0.9999387264251709,1.0000250354848192
0.9999996423721313,1.0000003576279966
0.28279879689216614,1.169613663095115
0.9999179244041443,0.9999638766204182
0.9999524354934692,0.9999980329531608
0.9999993443489075,1.0000006556515224
0.01569291017949581,0.9818162870396164
0.9906940460205078,1.0009614292397706
0.9819416999816895,0.994890449627807
0.017232758924365044,1.0383564566639
0.9999995231628418,1.0000004768373856
0.9999672174453735,0.9999946354061051
0.7119351029396057,0.9977796083132282
0.9922921657562256,0.9988539695697355
0.9986687898635864,0.9998253046485197
0.9999990463256836,1.000000953675226
0.9999997615814209,1.000000238418636
0.9065670371055603,1.0211393132698268
0.3617636263370514,1.001231590705255
0.8054622411727905,0.9982161428636761
0.37951669096946716,0.9586614029468215
0.06025948375463486,1.0002879613486384
0.9100393652915955,0.9748346975984362
0.3490622639656067,0.9800518860651268
0.27208539843559265,0.995440142366576
0.9989162683486938,0.9995280754248723
0.8184844851493835,0.9994190894757321
0.9974367618560791,0.9997551124606285
0.7937911748886108,0.9994058241398642
0.5247448682785034,0.9879943315116113
0.04109688103199005,0.902127293130986
0.9994731545448303,0.9999357123232618
0.9605921506881714,0.9999832465275946
0.10146672278642654,1.0023712365257218
0.9712538719177246,0.9962954134953338
0.9999412894248962,1.00000149020361
0.8780194520950317,0.9995781605273659
0.9999946355819702,0.9999977350113481
0.9999986886978149,1.0000013113039046
0.5164624452590942,1.0743725015297523
0.9999967813491821,0.9999994635564704
0.9022400379180908,0.9990582064858498
0.15181897580623627,1.1949767573884769
0.9549210667610168,0.9902963107542471
0.9999979734420776,0.9999982714617985
0.654111385345459,1.017264907918304
0.30078691244125366,0.9628893419761186
0.9997875094413757,0.9999702509608671
0.05458476394414902,0.9514111803280344
0.9933010339736938,0.9999962195824907
0.917587399482727,0.9994026462071477
0.9852215051651001,0.9977100022662823
0.3234137296676636,1.0863602201407967
0.5955056548118591,0.9889186458874136
0.17066045105457306,0.9752540616820525
0.991006076335907,1.002224003467273
0.19795338809490204,1.0714766997477574
0.5455580353736877,1.0938828977995607
0.9873815178871155,0.9988291941215464
0.9999998807907104,1.0000001192093038
0.5598074793815613,1.0817903641722737
0.9994775652885437,0.9998397586038209
0.9999872446060181,0.9999974965729872
0.9999982714653015,1.0000017285376863
0.999998927116394,1.000001072884757
0.7229579091072083,0.9999337962429738
0.9999958276748657,1.0000004172342543
0.5926401615142822,1.0990198788033856
0.9999134540557861,0.9999988078039248
0.9999911189079285,0.9999993443430846
0.6018025875091553,0.9928482657282095
0.9891068935394287,0.9985866367450342
0.3539556562900543,1.0000132190700495
0.1577191948890686,0.9436979444002073
0.012464146129786968,1.1516209597426639
0.44176220893859863,1.109635784195997
0.6490523219108582,1.082998332949317
0.8323084115982056,1.0298720593465196
0.9770100116729736,0.9999963395680251
0.9971032738685608,0.9999750726554383
0.9999998807907104,1.0000001192093038
0.9999988079071045,1.0000011920943166
0.9989012479782104,0.9997527863301761
0.9793654084205627,0.9958917352995325
0.9255694150924683,0.9901037307068986
0.9975172281265259,0.9998194264405342
0.5943337082862854,0.9205064753569382
0.4596257209777832,0.9365710962179883
0.6536259055137634,0.9974051668503705
0.9795032739639282,0.9999882555814285
0.37518420815467834,1.0488739736849986
0.9999381303787231,0.9999817598501876
0.6554660201072693,0.9995002225628234
0.999657154083252,1.000041618310721
0.27468809485435486,0.9770204045718549
0.07196162641048431,1.099920319104592
0.9147268533706665,0.9974239846428224
0.9304511547088623,1.0000031389370405
0.9596800208091736,0.9889479123313379
0.9999973773956299,0.9999988675087792
0.9999309778213501,1.0000004172613137
0.9666235446929932,0.9961119800074637
0.6765567064285278,0.9999996476000063
0.16561764478683472,0.9687458949695225
0.9999988079071045,1.0000011920943166
0.9999995231628418,1.0000004768373856
0.9999955892562866,1.0000006556539844
0.9811286926269531,0.9994366550737372
0.9999946355819702,0.9999977350113481
0.9999997615814209,1.000000238418636
0.9996820688247681,1.000005187253285
0.5124823451042175,1.0859344824109065
0.9381986856460571,0.9999355160955002
0.9999996423721313,1.0000003576279966
0.13163161277770996,0.9179876762125908
0.9999995231628418,1.0000004768373856
0.13296160101890564,0.8965023374682363
0.42758017778396606,1.0131475039397904
0.9514794945716858,0.9997112730128845
0.9999992847442627,1.000000715256249
0.6604540944099426,1.001460482983699
0.9999874830245972,0.9999972581520207
0.05972491204738617,0.9994694455262894
0.3530295491218567,1.0432594730951452
0.9999803900718689,0.9999929665139904
0.9999997615814209,1.000000238418636
0.998322069644928,0.9999207716968082
0.9788915514945984,0.9971912689919519
0.9991925954818726,0.9998922670274468
0.9999029636383057,1.0000017287024454
0.9999783039093018,1.0000026226612717
0.9747515916824341,0.9962978834408386
0.8516598343849182,0.9595540631645869
0.2573118805885315,0.9997241124981672
0.9987353086471558,0.9995642754314007
0.9990743398666382,0.9997244907224727
0.41886723041534424,0.9797722523154282
0.9987834095954895,1.0001454334522601
0.9991403818130493,0.9997156202003079
0.9999825358390808,0.9999946354882835
0.9989942908287048,0.9999457648330944
0.6592407822608948,0.9547659292645493
0.9998632073402405,0.9999384199782521
0.9315282106399536,0.9992546925638819
0.999863862991333,0.9999606555782163
0.9999924898147583,0.9999998807898152
0.1804046332836151,1.0549802382968179
0.9852315187454224,0.9996541928033627
0.18885810673236847,0.8913169291622814
0.6589468717575073,0.9912702457302357
0.9973846077919006,1.0000973505762778
0.20880326628684998,1.08128099453704
0.999724268913269,0.999890535689479
0.0471884123980999,0.9146590881549861
0.9902811646461487,0.9987045990465604
0.9999911189079285,0.9999974369775122
0.9999967813491821,0.9999994635564704
0.15609413385391235,1.0853034280641127
0.42190834879875183,0.9816488714509785
0.9999997615814209,1.000000238418636
0.30075788497924805,0.9984061253933902
0.9994155168533325,0.999955210733202
0.5354111194610596,0.9995717327113383
0.9999984502792358,1.0000015497231658
0.8451865315437317,1.035532959841612
0.881477952003479,1.0097474796037473
0.999996542930603,0.9999997019757458
0.9436435103416443,0.9911365233991449
0.0752238854765892,0.999891743366607
0.999997615814209,0.9999986290899017
0.9612830281257629,0.9999547361293054
0.9999977350234985,0.9999985098805055
0.999905526638031,1.0000220558022528
0.5295830965042114,1.0580426632511455
0.8480387926101685,0.998436785066908
0.2266855090856552,0.9993972104846987
0.9999769926071167,0.9999924896419645
0.7065322399139404,0.9957035153071916
0.8737058043479919,0.9991114962385605
0.9997981190681458,0.999999761533279
0.9999943971633911,0.999997973430723
0.9993428587913513,0.9999630804635352
0.9984390735626221,0.9998722466465939
0.8827641606330872,0.9942055964335691
0.9140156507492065,0.9979221550583718
0.8174922466278076,0.9762749390386347
0.5748525857925415,0.9974392462547798
0.9992021322250366,0.9998216398042691
0.9999763369560242,0.9999931453036478
0.9999953508377075,0.9999989867163279
0.020114881917834282,1.0609831657189792
0.999908983707428,0.9999594055421509
0.6509746313095093,0.9955102493768737
0.9041799306869507,1.0215295410788745
0.9999316334724426,0.9999806271659946
0.25844424962997437,0.9973963180138262
0.6468384265899658,1.0364864172512207
0.9395505785942078,0.9999852820296182
0.7180808186531067,0.948925315568168
0.7347654104232788,0.9650636091321729
0.47757187485694885,0.9874190723505838
0.49424877762794495,0.9987196275595916
0.9999985694885254,1.000001430513521
0.03372693061828613,0.9954375675981366
0.9999516010284424,1.0000064376132096
0.9999996423721313,1.0000003576279966
0.9990058541297913,0.9998674266820926
0.03371909260749817,1.1462527343836313
0.99616539478302,0.9977067390292111
0.9999967813491821,0.9999994635564704
0.9999675750732422,0.9999942777685586
0.652660071849823,0.9968598567702351
0.009625287726521492,1.1349149507782914
0.9969061613082886,0.9995663458554729
0.2786225974559784,0.9825044820191372
0.8593660593032837,0.989340307134876
0.38194578886032104,0.8874610700677139
0.9999004006385803,0.9999698966561146
0.643084704875946,0.998185958865607
0.9957125186920166,0.9991052531642084
1.0,1.0
0.999997079372406,0.999999165532536
0.9564180970191956,1.0007524601251911
0.008884408511221409,1.1201348783240654
0.0866023525595665,0.9991058685837597
0.9999917149543762,1.0000006556565246
0.5532141327857971,0.9987702277018116
0.9416247010231018,0.9603088168820031
0.6693782210350037,0.9240488880843197
0.19026502966880798,0.976709503957796
0.9831334948539734,0.9979885102941675
0.7582807540893555,0.9932429585657421
0.9982526302337646,0.9995326578257573
0.47700783610343933,0.9943051633955771
0.9999998807907104,1.0000001192093038
0.5797979831695557,0.9673356569425158
0.9999992847442627,1.000000715256249
0.9898965358734131,1.0000230013677986
0.24467767775058746,0.9991797219020342
0.8669962882995605,0.9429111555623265
0.9269129037857056,0.9734039276399783
0.9981447458267212,0.9999915801240767
0.9999992847442627,0.9999987483015644
0.5490490198135376,0.998822126308444
0.9834260940551758,0.9976934572152557
0.999998927116394,1.000001072884757
0.9958386421203613,1.0000043693213785
0.9999828338623047,1.0
0.8300445675849915,0.977748770145737
0.8326822519302368,1.0242822344022122
0.9982621669769287,1.0009959362457503
0.40428048372268677,0.8981629884613814
0.9990888237953186,0.9999846079768027
0.45819616317749023,0.9529057572689137
0.9999292492866516,0.999986826441466
0.709858238697052,0.9910495409315884
0.4666384756565094,0.9315347779945177
0.9999930262565613,0.9999993443443351
0.6138138175010681,0.9946430827395418
0.9999982714653015,0.9999979734385747
0.9347319006919861,1.0018501231874433
0.9999990463256836,1.000000953675226
0.9999978542327881,0.9999983906711378
0.8895346522331238,0.9953597296687899
0.414511501789093,0.9937039397936457
0.2500293254852295,0.8699825331196082
0.9999451637268066,0.9999995231366924
0.9626720547676086,0.9999985140199432
0.9958785772323608,1.000015740896465
0.8748683333396912,0.9917710728168387
0.37439507246017456,1.0306487168992058
0.9999391436576843,0.99998456145747
0.9905189871788025,0.9987485972416547
0.1006675437092781,0.977329906392165
0.9997155666351318,0.9999526008254969
0.02045825496315956,1.273030804004792
0.4065075218677521,0.9964156497346909
0.9955918192863464,0.9986052422464382
0.9999980330467224,0.9999982118571396
0.5876737236976624,0.9926926529654713
0.9999802112579346,0.9999969601029607
0.26484137773513794,1.191912836875107
0.05928018316626549,0.9989597749700353
0.16449308395385742,1.0000086058956363
0.9963376522064209,0.9999936586835475
0.9995425939559937,0.9999997614723168
0.9999992847442627,1.000000715256249
0.5081205368041992,1.0032634012946624
0.9999962449073792,1.0
0.9835620522499084,0.9999748506690298
0.9997889399528503,0.9999021085122968
0.9376474618911743,0.9976535037505926
0.9893826246261597,1.0010845777894035
0.9999998807907104,1.0000001192093038
0.7761361002922058,1.0484768039204377
1.0,1.0
0.9895082712173462,0.9997515841330449
0.9999985694885254,1.000001430513521
0.8187976479530334,0.999574292911664
0.9999967813491821,0.9999994635564704
0.468599408864975,1.066526741003818
0.9999677538871765,0.9999940989498813
0.9324373006820679,1.000001342393252
0.9999967813491821,0.99999558924209
0.38407042622566223,1.1237440217144599
0.04547405615448952,1.0268500085484795
0.14095646142959595,0.8810836130895018
0.9974516034126282,0.9992979755965848
0.9989413022994995,0.999861511001492
0.12698307633399963,1.005308688769481
0.9997664093971252,0.9998941174177026
0.9999995231628418,1.0000004768373856
0.9999939203262329,0.9999984502698139
0.9999776482582092,0.999991833981141
0.9999849200248718,0.9999960064285771
0.6443478465080261,0.9943422806431199
0.5196728706359863,1.1137473585402533
0.1707058846950531,0.9986452369691786
0.6513456106185913,0.9999982613097682
0.9863535165786743,0.9998396810880367
0.5774875283241272,1.0477431645929822
0.8961528539657593,1.0098504484550996
0.9942812919616699,1.0012841946345579
0.9986720085144043,0.9998220822807082
0.9009268879890442,0.9954870792644018
0.9999419450759888,0.9999932046759936
0.7528301477432251,0.9278233917326728
0.9999966621398926,0.9999995827660939
0.33478134870529175,0.9770673130249636
0.8155537247657776,1.0219936517012953
0.9999945163726807,0.9999978542210214
0.9890051484107971,1.0000007232072943
0.05648999288678169,1.0014967109091932
0.7938656210899353,1.0469025302850734
0.9997062683105469,0.9999542698050499
0.03506457060575485,0.9590831370887496
0.4932999908924103,0.9970398252193141
0.6416653990745544,1.070285347660027
0.15423642098903656,0.8620886011683732
0.5910515189170837,0.9993668945127059
0.9999993443489075,1.0000006556515224
0.8471004366874695,0.9594009620188929
0.9999812841415405,0.9999996423654379
0.0060296813026070595,1.1621884364398984
0.8175042867660522,0.9999934380551678
0.9933518767356873,0.99807196574469
0.9999784827232361,1.00000625862237
0.888835608959198,1.0107184814675405
0.05909894406795502,1.1242461352731916
0.12763923406600952,1.0379881490461285
0.6507805585861206,0.9555672932546372
0.4603789746761322,1.06768679332369
0.9999866485595703,0.999994277877703
0.4089231491088867,0.9053308373388186
0.04895917698740959,0.9826419554633146
0.05443800613284111,0.9893064376318467
0.9477522373199463,0.9933094533781147
0.9999985694885254,1.000001430513521
0.4910578727722168,1.0016380848942004
0.997750997543335,1.000000896084969
0.9201741814613342,0.9907064151800876
0.26184821128845215,0.8216944520068362
0.02742806263267994,0.9982763712783599
0.7981824278831482,1.0
0.9135369062423706,1.0056121361767896
0.9996283650398254,0.9999387632721067
0.8847634196281433,0.9998955124025296
0.6680139899253845,1.0442118900745623
0.9999996423721313,1.0000003576279966
0.9997852444648743,0.9999592216656006
0.7304486632347107,0.9647126311567745
0.9819626808166504,0.9918604397071856
0.4064291715621948,1.1108126122823099
0.9995231032371521,1.0000001788992507
0.6977500319480896,0.9868394829691322
0.8986728191375732,0.9963920423568576
0.9835198521614075,1.0019365815744459
0.8716416954994202,0.9963351324878258
0.029365254566073418,1.0656569587318419
0.9998431205749512,1.000015797709201
0.9654296040534973,0.9997512536255447
0.9999488592147827,1.0000091795847466
0.9999887943267822,0.9999959468387368
0.17239388823509216,0.988199486946241
0.9518316984176636,0.9999171524281352
0.807698667049408,0.9841138637296983
1.0,1.0
0.9997460842132568,0.9998743811168407
0.0991135761141777,0.9572689176165107
0.20881082117557526,1.00064532671208
0.9259218573570251,0.9828267487280319
0.9733310341835022,1.0004579974567944
0.9998586773872375,0.9999887331298739
0.6792077422142029,1.0305818714258572
0.9999152421951294,1.0000008345357603
0.8131638765335083,0.9981223556227371
0.46842992305755615,0.9666626584976364
0.9996628165245056,0.9999043022774448
0.6973838210105896,0.9649548352291623
0.9999982714653015,0.9999979734385747
0.9813184142112732,0.9952907565456826
0.08487779647111893,0.9999937676136237
0.5201132893562317,0.941557712289852
0.9999973773956299,0.9999988675087792
0.08604612201452255,0.998569129654171
0.9998730421066284,0.9999552908402377
0.18352095782756805,0.9984899174504986
0.9999962449073792,1.0
0.978769838809967,1.0009685748758923
0.9974750876426697,0.9988552634606036
0.8801974058151245,0.9999692563184699
0.7477805018424988,0.9986620887277886
0.9999707937240601,0.9999986886595156
0.9999960064888,1.0000002384195312
0.9998700618743896,0.9998858422718139
0.9977530837059021,0.998999792048983
1.0,1.0
0.9826404452323914,0.9945358389869787
0.9388744235038757,0.9620661872728776
0.007970660924911499,1.1312335016507697
0.4275916516780853,0.9999429172624401
0.8418540954589844,0.999731945017151
0.3633365035057068,0.9664766170011196
0.01045597530901432,1.0004545285310846
0.9999980330467224,1.0000019669571465
0.4567502439022064,0.9666887533240093
0.4999161660671234,1.124314468896449
0.9509027004241943,0.9937151095370922
0.007827396504580975,1.1294338352448057
0.9947609305381775,0.9976186565790971
0.9954850077629089,1.0000277221156681
0.9948049187660217,0.9992884985353855
0.7707158923149109,0.9486304709644284
0.999998927116394,1.000001072884757
0.8001645803451538,0.9951967792699545
0.880611002445221,0.9843154293081569
0.8693490624427795,0.9998700742811731
0.9109769463539124,0.9949685471219355
0.4828738570213318,0.9985582523450927
0.004434054717421532,1.056834235449052
0.5581180453300476,0.9161000706240408
0.9999993443489075,1.0000006556515224
0.9991774559020996,0.999995108395568
0.0008158337441273034,0.9286798002585204
0.9999993443489075,1.0000006556515224
0.7651177644729614,1.023626916461796
0.9745868444442749,1.0022456319406925
0.9999866485595703,1.000001907374099
0.3655199408531189,1.1425490023737825
0.13277912139892578,0.9916565065467683
0.1677788496017456,1.0977678479442332
0.5964519381523132,1.0031085852294683
0.9999990463256836,0.9999971985790239
0.6465069651603699,1.0106562552810392
0.2576024830341339,0.9603150500855825
0.9999995231628418,1.0000004768373856
0.08185688406229019,0.9904972810170893
0.9999993443489075,1.0000006556515224
0.9999963045120239,0.9999980330394536
0.987803041934967,0.9995310327266386
0.9933098554611206,0.9999491748381966
0.9999995231628418,1.0000004768373856
0.9999599456787109,0.9999980925749665
0.058123692870140076,1.1138557637705848
0.966691255569458,0.996118171547012
0.9999997615814209,1.000000238418636
0.9999284744262695,0.9999837863769324
0.9996145367622375,0.999763814961395
0.9999930262565613,0.9999993443443351
0.96210116147995,0.9993369215852004
0.10845206677913666,1.017881052665567
0.3201749920845032,0.9867995744320408
0.8812152743339539,0.9693662327412812
0.6697920560836792,0.9934532001880176
6.91177774569951e-05,1.2373602751731017
0.11188168823719025,1.0423075780744202
0.757979154586792,0.9993209759074231
0.999927818775177,1.0000035765368454
0.6257839798927307,1.0580574388986745
0.9998376965522766,0.9999983307990292
0.6171441078186035,0.9999790418352013
0.9140987992286682,0.999725026674108
0.8876370787620544,1.0062414388212686
0.5176633596420288,0.9991287226754327
0.999994158744812,0.9999982118502116
0.9955306053161621,0.9990743752092535
0.9519463181495667,0.9697869433296293
0.9239820241928101,1.0170729989189675
0.9999933242797852,0.9999990463193171
0.9994667768478394,0.9998123837462064
0.17406922578811646,0.9968879231145629
0.6343446373939514,1.0061537018851803
0.816146194934845,0.9997430740452861
0.20175395905971527,0.9039057559009471
0.3723334074020386,0.8483790207913979
0.9999879598617554,0.9999967813104287
0.9984170198440552,0.9994862888371311
0.999978244304657,0.9999989270930522
0.9241262078285217,1.0089928803461499
0.9999658465385437,0.9999731173870721
0.9998617172241211,0.999997198194254
0.5693677067756653,0.9523141030975969
0.9857677817344666,0.9978990762066481
0.511112630367279,0.9596985882409741
0.32644882798194885,0.8656539896410426
0.508230984210968,0.8502837146511881
0.9999991059303284,1.000000894070471
0.9878473281860352,0.9965585065353199
0.9669120907783508,0.9956133897148783
0.9999995231628418,1.0000004768373856
0.9971904158592224,0.9996245684195514
0.9703565239906311,0.9917046690943256
0.2745201885700226,0.9252318520732369
0.9657464623451233,0.9942668237696356
0.9871410727500916,0.9980687111338304
0.0035570270847529173,1.2813806614578542
0.8055091500282288,1.035859389689409
0.04573897644877434,0.9967931162522643
0.654381275177002,0.9056438032349197
0.4162316918373108,0.9003444548201264
0.05981050059199333,1.0308070396123787
0.09812434017658234,1.2456956425142973
0.2595542073249817,1.1915140482575082
0.9999934434890747,0.9999989271093597
0.9461943507194519,1.009018232818191
0.17906321585178375,1.0027158805029222
0.9908266663551331,0.9999573490555101
0.9999998807907104,1.0000001192093038
0.0026439065113663673,1.3834886238306539
0.07123401015996933,1.0000002091860498
0.9999974966049194,0.9999987482993262
0.9999997615814209,1.000000238418636
0.9047507643699646,0.9930188015849848
0.6312611699104309,0.9491860156050461
0.2580423355102539,1.039976490056435
0.9999759197235107,1.0000012517276822
0.9999688267707825,0.9999892112229747
0.999957799911499,0.9999945757484215
0.9999558329582214,0.9999965427779077
0.9978887438774109,0.9995081769905796
0.9770085215568542,0.9935110813341295
0.4993565082550049,0.9960708118062329
0.559569239616394,0.9907831411414597
0.9999934434890747,1.0000008940755336
0.998978316783905,0.9999998806687918
0.9999674558639526,1.0000059010518774
0.3985673189163208,0.9844014745358427
0.9825564026832581,0.9950838848544404
0.9999569058418274,0.9999896879520649
0.9999966621398926,0.9999995827660939
0.9669129252433777,0.9851682028727834
0.6265687346458435,0.9997138529875964
0.7257352471351624,1.0370565687707034
0.9998708963394165,0.9999841431173081
0.9998108148574829,0.9999145703820224
0.9996044039726257,0.9998197438502272
0.6253088712692261,0.9947043840295752
0.9887322187423706,0.9976054627833058
0.6176916360855103,0.9996816603761058
0.9997550845146179,1.0000428066189526
0.9817629456520081,0.9999346133374585
0.38515153527259827,0.9934845256420047
0.9999790787696838,1.000001847782646
0.9370369911193848,0.999934736444645
0.4204150140285492,0.8674842825655481
0.6762035489082336,1.00006778428168
0.9999838471412659,1.0000008940841136
0.9998409748077393,0.9999988673316265
0.437809556722641,1.1420027880696106
0.6203052997589111,0.9999396559775751
0.9976825714111328,0.9996975207093465
0.9999733567237854,0.9999961255948627
0.30899471044540405,1.0132866621618415
0.9816493988037109,0.9998786229736898
0.9999900460243225,0.9999985098690479
0.47034022212028503,0.991578316536454
0.999778687953949,0.9999695949021501
0.8228148221969604,0.9975479085072145
0.9999998807907104,1.0000001192093038
0.9999917149543762,0.9999968409276538
0.9999943971633911,0.999997973430723
0.9843050241470337,1.0005913201110967
0.22050456702709198,1.0048639626496108
0.9963095784187317,0.9995393442212018
0.9982934594154358,0.9997701298348487
0.9999912977218628,0.9999972581624801
0.04191140457987785,0.9607610572572418
0.9516928791999817,1.0105900027162686
0.1497674137353897,0.9851216644059665
0.679084837436676,0.9164417435629979
0.9999984502792358,0.9999977946247256
0.6981489658355713,0.9595736223251506
0.015655621886253357,0.9301169963574271
0.1985679268836975,1.0158146668519732
0.9999986886978149,1.0000013113039046
0.9987871050834656,1.0000272724012191
0.9999862909317017,1.0000003576327714
0.7864089012145996,0.947447701002717
0.9579169154167175,0.9961001616620659
0.8799786567687988,1.024851811131058
0.8926863670349121,1.0000022701790878
0.7802338004112244,0.9994702123757014
0.8444356322288513,0.9980377318749776
0.09427707642316818,0.9993005183087417
0.9999098777770996,0.9999909392774217
0.35421302914619446,0.9079711717308698
0.9999997615814209,1.000000238418636
0.9981018304824829,0.9997485275034234
0.9999988079071045,1.0000011920943166
0.9999947547912598,0.9999976158017033
0.9999957084655762,1.0000005364441051
0.20444366335868835,1.0530357838661888
0.9999940991401672,1.0000021457798738
0.8702918887138367,0.9995414721176352
0.030841870233416557,0.9896590207223618
0.9932946562767029,0.9999988598667641
0.28139907121658325,1.045512342163139
0.9958299398422241,1.0000093372615273
0.053012315183877945,1.0115889345228537
0.4687768220901489,1.0665726397593318
0.8937406539916992,1.013031862392027
0.9999831914901733,0.999997734985427
0.9658521413803101,0.9910152916106888
0.9714202284812927,0.9953651205471782
0.5638415813446045,0.998824908887097
0.9999915361404419,0.9999970197425367
0.20226933062076569,1.0108416307126862
0.9999868273735046,0.9999940990624364
0.9999988079071045,1.0000011920943166
0.06808126717805862,0.9663734240723034
0.9997107982635498,0.9999955283584353
0.9999920129776001,0.9999965429029911
0.8215557932853699,0.9896997254454791
0.7770189642906189,0.94044015076462
0.9999865889549255,0.9999943374828061
0.9277340173721313,0.9966011114570485
0.14033626019954681,1.104805927749422
0.9999991059303284,1.000000894070471
0.999942421913147,0.999946948811564
0.40097174048423767,1.1341649436217012
0.999997615814209,0.9999986290899017
0.9999865889549255,0.9999943374828061
0.7492552995681763,0.9976017503952533
0.7984350323677063,1.039569954634823
0.9910686016082764,0.9974658051795557
0.7750023603439331,0.9438336760141334
0.6198370456695557,0.9740892996920899
0.9929294586181641,0.999058503863952
0.988938570022583,0.9999993972866811
0.9999136328697205,0.9999757388142074
0.7342261075973511,0.9974447710595725
0.9999106526374817,1.0000130545835983
0.9991122484207153,0.9998849204782011
0.24071505665779114,0.9970674343390173
0.9148920774459839,0.9887945685228722
0.9999969005584717,0.9999993443468753
0.9997792840003967,0.99993841480911
0.9999620318412781,1.0000036360213844
0.9809218049049377,0.9997122828837118
0.9463016986846924,0.9880734866065839
0.9836783409118652,0.9978734058420988
0.9996703863143921,0.999654536818779
0.9998935461044312,0.9999501056008698
1.0,1.0
0.13536548614501953,0.9721084596769081
0.6314177513122559,0.9755821342884912
0.9456384181976318,0.9999867634656524
0.9999998807907104,1.0000001192093038
0.999778687953949,1.0000420901942784
0.9924188852310181,0.9999996396402023
0.8073982000350952,0.9467146280636775
0.9999993443489075,1.0000006556515224
0.9999902248382568,0.9999983310536321
0.6120906472206116,0.9247108117817037
0.5673518776893616,0.9138955002240354
0.9999680519104004,1.0000014305571783
0.9999992847442627,1.000000715256249
0.7077706456184387,1.0048073080784319
0.613639235496521,1.0367836996770714
0.9993144273757935,1.0000106169054297
0.7466269135475159,1.0089366223330856
0.5850685238838196,0.9704784755141724
0.9999998807907104,1.0000001192093038
0.8018946647644043,1.0007045718753995
0.9999998807907104,1.0000001192093038
0.9324009418487549,0.9999812696876039
0.14795131981372833,0.9999489366587957
0.32563236355781555,1.041478769465796
0.11668972671031952,0.9414592675313166
0.9167128801345825,1.0003216537959634
0.9999982118606567,0.9999980330432052
0.0030776136554777622,1.0047193085317647
0.9999982714653015,1.0000017285376863
0.9998418092727661,0.9999903425198226
0.5911975502967834,0.9995907708801874
0.9999980330467224,0.9999982118571396
0.9999827742576599,0.9999981522241826
0.9999656677246094,1.0
0.9995986819267273,1.0000275484015577
0.9999990463256836,1.000000953675226
0.8496627807617188,1.0155476936614976
0.9999973177909851,0.9999989271135163
0.9999998807907104,1.0000001192093038
0.7255010604858398,1.037913838839135
0.9897644519805908,0.996162233555019
0.538955569267273,0.9469363230568224
0.9987229704856873,0.9998282981686749
0.9998748302459717,0.9999992846547231
0.08138120174407959,1.1049176035448787
0.9999885559082031,0.9999961852590781
0.9920904040336609,0.9977583606371228
0.37398022413253784,0.9695673509928603
0.9994120597839355,0.9998366468360657
0.07585782557725906,0.8904341369341249
0.9997972249984741,0.9999968403131214
0.7942299842834473,0.997227985838315
0.13607516884803772,0.982559503276992
0.9998897314071655,1.000014962415723
0.9913998246192932,0.996109825274911
0.5587642192840576,1.104684747188866
0.9999995231628418,1.0000004768373856
0.9999998807907104,1.0000001192093038
0.9998330473899841,0.9999952904467906
0.9997654557228088,0.9999637518741861
0.2586488425731659,0.9817591456898206
0.7388610243797302,0.992110861936373
0.28139305114746094,1.1400241728856986
0.44497865438461304,0.9718974729499138
0.9999932646751404,0.9999991059243065
0.6518239974975586,1.033250266647354
0.2637055516242981,0.995953320849094
0.5766459107398987,0.9953808527623044
0.9706406593322754,0.9917359589227842
0.5462964177131653,1.1080084051501458
0.8933901190757751,0.988507998646171
0.9994829297065735,0.9999640994407325
0.3705424964427948,0.9984455508064082
0.9988055229187012,1.0000661209263422
0.2641000747680664,0.9738943691343268
0.21181301772594452,0.9986503951484575
0.9926495552062988,0.9977975123658752
0.9762387871742249,1.00000024422158
0.9998040795326233,1.0000013711754712
0.9930858612060547,0.9980936565494379
0.9999997615814209,1.000000238418636
0.9476951360702515,0.9844926497290576
0.11637330055236816,1.0850228178363261
0.6397877335548401,1.0508511525726494
0.9023844003677368,0.9996836090602211
0.9998875260353088,0.9999484957940318
0.9622362852096558,0.999928640655277
0.30509302020072937,0.9286713789472009
0.1980227679014206,0.954996819569868
0.8344492316246033,0.999892069385599
0.9999996423721313,1.0000003576279966
0.9987863898277283,1.0001233525026028
0.061390385031700134,1.4130336161194648
0.9957765936851501,0.9991781572513796
0.9819631576538086,0.9948991199062217
0.37166476249694824,0.9974034159249459
0.9999980330467224,0.9999982118571396
0.5485422015190125,0.945633662721907
0.9999954700469971,1.0000007748638922
0.6327676773071289,0.9749307654049328
0.9576031565666199,0.9997008573741365
0.9701982736587524,0.9975810374568738
0.999976634979248,0.9999890324891052
0.1052512675523758,0.9712476177896061
0.7290617823600769,0.9996783747575037
0.2356240451335907,0.99684192126438
0.9951064586639404,0.9993134519101274
0.026242254301905632,0.965255495839468
0.9996141791343689,0.9999395375625277
0.9692429900169373,0.9911298053729002
0.9999993443489075,1.0000006556515224
0.4170351028442383,0.9974709462534274
0.18741832673549652,0.8328362922444178
0.9999920129776001,1.000000357630725
0.9999996423721313,1.0000003576279966
0.997822642326355,0.9997383619763253
0.06406772881746292,0.8877340745026325
0.8354779481887817,0.9999989298704131
0.5223639607429504,1.0559803135918122
0.4922705590724945,0.9979210986121143
0.8953065872192383,0.9926656801204095
0.9216626286506653,0.9999949556788482
0.5457786321640015,1.0027164968483002
0.01836550608277321,0.9933360419460389
0.48546063899993896,0.9000921828953827
0.9207836389541626,0.9787290883214379
0.936769425868988,0.9823572001267722
0.9767559766769409,0.996934689330959
0.9833301305770874,0.9965032972790735
0.4701603949069977,1.0160042190762975
0.7310231328010559,0.9287923152067836
0.9999998807907104,1.0000001192093038
0.9768656492233276,0.9933759576342451
0.9463068246841431,0.9928647525376354
0.9992074370384216,0.9999956454096444
0.4992438554763794,1.1245581083491465
0.9999145269393921,0.9999862897598455
0.7506155967712402,0.9895684510102245
0.13477474451065063,1.2354948488487028
0.999997079372406,0.999999165532536
0.9998549222946167,0.9999811025860127
0.9955992698669434,0.999943424637786
0.6665763854980469,0.9985505167707266
0.9918205142021179,0.9999390023561917
0.9998824596405029,1.0000107300972791
0.4338344931602478,0.8602812928700625
0.5738580226898193,0.9630480258087568
0.6300598382949829,1.077847719865855
0.36623334884643555,0.9313635754061926
0.9999933242797852,0.9999990463193171
0.7783522009849548,1.000545847891766
0.9986574649810791,0.9999968367069952
0.9999868869781494,0.9999978542046503
0.6648987531661987,0.9683586504887877
0.9875638484954834,0.9983457838128718
0.9999998807907104,1.0000001192093038
0.9999990463256836,1.000000953675226
0.22861595451831818,0.8252144075960114
1.0,1.0
0.41974925994873047,0.932833860439543
0.9999810457229614,0.9999961256246536
0.6661110520362854,1.0346355313848012
0.930718719959259,0.9995936565333977
0.9999986886978149,0.9999975562063597
0.6286879777908325,0.9669890896858955
0.9997576475143433,1.0000020270491827
0.3703173100948334,0.9383655940665971
0.999997079372406,0.999999165532536
0.5411418676376343,0.9373019986883807
0.8670182228088379,0.9999951189840447
0.5940271615982056,1.083617780316155
0.9420650005340576,0.990973556344774
0.33329686522483826,0.9973647989683453
0.9885081648826599,0.9997633923174257
0.9999966621398926,0.9999995827660939
0.9999822974205017,0.9999948739098043
0.9999993443489075,1.0000006556515224
0.9525665640830994,1.0106033789874052
0.9999871253967285,1.000001430529892
0.8708654046058655,0.9791259787264085
0.0481148399412632,0.9925493171930133
0.9999995231628418,1.0000004768373856
0.9850822687149048,0.9970025300512412
1.0,1.0
0.9999677538871765,0.99999791377016
0.999991774559021,1.0000005960513505
0.5003203749656677,0.998450378086303
0.999994158744812,0.9999982118502116
0.9999995231628418,1.0000004768373856
0.9999892711639404,0.9999992847365887
0.9999982118606567,0.9999980330432052
0.9393637180328369,0.9834183042185272
0.13447381556034088,0.9998511809946051
0.9821785688400269,0.9977324616697117
0.9999914169311523,0.9999971389524942
0.9999947547912598,0.9999976158017033
0.9854158163070679,0.9958631870952148
0.9996213316917419,0.9999552795822135
0.9999986886978149,1.0000013113039046
0.9928004145622253,0.9995009734080424
0.9935623407363892,0.999901015105095
0.9999876618385315,0.9999989867085367
0.9999998807907104,1.0000001192093038
0.9948669075965881,0.999977353196138
0.9995453357696533,0.9999359554927646
0.09187321364879608,1.0213675047323765
0.885448157787323,0.9697243855835151
0.99998939037323,0.9999991655261197
0.9999996423721313,1.0000003576279966
0.07208060473203659,0.9981209355113626
0.9997156858444214,0.9999219553307848
0.9629808664321899,1.0013877078791973
0.9999113082885742,1.000000953758907
0.002833224833011627,0.9918045679505824
0.9938267469406128,0.998287836985384
0.15694136917591095,1.005492986859197
0.7949157953262329,1.0053818573035123
0.9728792905807495,0.9987713670566344
0.9947355389595032,0.999304747175262
0.9949653148651123,0.9993294093938278
0.21220791339874268,0.9921864510942746
0.9999953508377075,1.0000008940738283
0.9954804182052612,0.9985380258768881
0.9889764785766602,0.9999992165027188
0.9999990463256836,1.000000953675226
0.9999892711639404,0.9999954699983954
0.37656089663505554,0.9162983001494149
0.9999996423721313,1.0000003576279966
0.8959295153617859,0.9851667228497946
0.9958586096763611,0.9996258619136585
0.2718972861766815,1.1877343640648144
0.952573299407959,0.9937259441024663
0.09877839684486389,1.0934857878509667
0.5751465559005737,0.9990880222290436
0.9888394474983215,0.9987614808053032
0.8932408690452576,0.9999897238073027
0.245917409658432,0.8303837101543345
0.9999990463256836,1.000000953675226
0.9999744892120361,0.9999988674828578
0.9999779462814331,0.999999225122529
0.8665139079093933,0.9847377413648426
0.10186425596475601,1.006562980704563
0.3054165840148926,0.8346119468232098
0.9999170899391174,1.0000028016505895
0.9999982118606567,0.9999980330432052
0.4279883801937103,1.0035116166409266
0.9906593561172485,0.9955129524937448
0.9999846816062927,0.9999962448498563
0.30443260073661804,1.0648409118964808
0.9999896287918091,0.9999989271052668
0.9979938864707947,0.9994066375016207
0.9998899102210999,0.99999570799307
0.9999997615814209,1.000000238418636
0.999997079372406,0.999999165532536
0.20180590450763702,0.903935142710625
0.9999985694885254,0.9999976754155284
0.9999978542327881,0.9999983906711378
0.9999971389770508,0.9999991059277704
0.9518572092056274,0.9862715922350549
0.9996369481086731,0.9999263615291163
0.9999967813491821,0.9999994635564704
0.6790731549263,1.0391738510028607
0.9999984502792358,0.9999977946247256
0.6674537658691406,0.9954439250667261
0.9998865127563477,0.9999837856965045
0.025923002511262894,0.9333677796550568
0.9998748302459717,0.9999725784310523
0.9997945427894592,0.9999728146965658
0.9999996423721313,1.0000003576279966
0.9490196108818054,0.9996982773483101
0.9980631470680237,0.9997986828206932
0.9999920129776001,1.000000357630725
0.49997952580451965,0.8756363726966406
0.9999765753746033,1.0000005960604101
0.14914938807487488,0.9999557409219436
0.9999613761901855,0.9999814026325289
0.22104433178901672,1.19550204617301
0.9999977350234985,0.9999985098805055
0.9688740372657776,0.999695478482971
0.2110505998134613,1.0800016041384513
0.9726288914680481,0.9963605232379816
0.9993687272071838,0.9998228027405635
0.42074456810951233,0.9731000729927266
0.9901273846626282,0.9986653889235467
0.9964853525161743,0.9990047403286827
0.995416522026062,0.9984954178716836
0.9967679977416992,1.0003609999933025
0.9999935626983643,0.9999988078994306
0.9999979734420776,0.9999982714617985
0.9579581022262573,0.9995915845511443
0.9235973358154297,0.99990448773416
0.9975557923316956,0.999437626525816
0.9303792119026184,0.9805987799609883
0.9999960064888,1.0000002384195312
0.9999996423721313,1.0000003576279966
0.9192543625831604,0.9878390891662451
0.9999991059303284,1.000000894070471
0.9999798536300659,1.0000010729052211
0.18204180896282196,0.9990248529482666
0.594302773475647,1.0828590959994369
0.8467528223991394,0.979453412974869
0.9999984502792358,1.0000015497231658
0.9573825597763062,1.0000074709501443
0.97233647108078,0.9963257134649891
0.9999871253967285,1.000001430529892
0.9999591112136841,0.999995171826355
0.9999303817749023,1.0000085836664272
1.0,1.0
0.999998927116394,1.000001072884757
0.9984979033470154,0.9995731259791732
0.9999993443489075,1.0000006556515224
0.9999686479568481,0.9999550566887747
0.9994717836380005,0.9999904582167098
0.9954936504364014,1.0001181921840838
0.8139490485191345,0.9999363640311343
0.9991036653518677,0.9997828444489731
0.9995699524879456,0.9999609421609456
0.28078213334083557,0.9446545847071879
0.9874745607376099,1.0002182642511284
0.9979614019393921,1.0004271035071701
0.9999992847442627,1.000000715256249
0.4704023003578186,0.9961673412492409
0.18237467110157013,0.9017491441468419
0.9999997615814209,1.000000238418636
0.9999991059303284,1.000000894070471
0.9999946355819702,0.9999977350113481
0.9927497506141663,0.998766839479653
0.9649507403373718,0.9960171563896322
0.997366726398468,0.9999741230477169
0.7337302565574646,0.9986901653792123
0.6779631972312927,0.9999941974629726
0.999978244304657,0.9999912379265931
0.999998927116394,1.000001072884757
0.7610368132591248,0.9894760206292583
0.9999895691871643,0.9999989867104694
0.9982936382293701,0.9994991816623586
0.6791627407073975,0.999998332522998
0.9999971389770508,0.9999914169065959
0.9090051651000977,0.9990762316124978
0.2763482630252838,1.156303298205519
0.07938098907470703,1.0473590282866994
0.9953044056892395,0.9986840684550297
0.9998824000358582,0.9999459322288208
0.9995564818382263,0.9997112662513361
0.9588155150413513,0.985175977876765
0.9999986886978149,1.0000013113039046
0.999968409538269,1.0000010729175
0.9273178577423096,0.985778270106362
0.02064596489071846,1.0055789231139265
0.9767390489578247,0.9999914566226491
0.012627610005438328,1.1186056900492545
0.9974491000175476,0.9996855582497367
0.4881983697414398,0.9335793630498439
0.9814045429229736,0.9948048725205032
0.9999980330467224,0.9999982118571396
0.23375996947288513,0.9946279700492741
0.999690055847168,0.9999552230334147
0.9874708652496338,0.9964631521966665
0.9999973177909851,0.9999989271135163
0.8535871505737305,0.9606764726255822
0.9999967813491821,0.9999994635564704
0.019673790782690048,1.2629004743859427
0.08383939415216446,1.0309299971837953
0.8133817315101624,0.9557771087961621
0.49249163269996643,0.9351146731156156
0.5006458759307861,1.0148857471994575
1.0,1.0
0.9994373321533203,0.9998647405595112
0.9998958706855774,1.000008822406098
0.8481091260910034,1.034171415800648
0.9999992847442627,1.000000715256249
0.814815878868103,0.9492447226265444
0.8745667934417725,0.9987735125602509
0.9706594347953796,1.0000020878156124
0.9999969005584717,0.9999993443468753
0.032918449491262436,1.1265917114724089
1.0,1.0
0.946349561214447,0.9929392066352626
0.9796026945114136,0.9942272001604381
0.9728540182113647,0.9903519113292899
0.6878188252449036,1.020599262458204
0.9999992847442627,1.000000715256249
0.20991723239421844,0.9666883102639845
0.9852296113967896,0.9980368325306227
0.2942044138908386,1.0903955099858569
0.9999998807907104,1.0000001192093038
0.9999927878379822,0.9999995827644774
0.09109919518232346,1.0157467081187592
0.2522183358669281,0.9949579601568844
0.9998826384544373,0.9999685846652512
0.9999637603759766,0.9999942777467292
0.8802158832550049,1.000078008761359
0.9357377886772156,0.9915240229121779
0.999998927116394,1.000001072884757
0.999998927116394,1.000001072884757
0.9999988079071045,1.0000011920943166
0.06458575278520584,1.2477431931257732
0.8253992795944214,0.9995548784212944
0.533829391002655,0.9672729562666903
0.9999993443489075,1.0000006556515224
0.9999998807907104,1.0000001192093038
0.9999858140945435,0.999998927101174
0.9735087156295776,1.0012182872147926
0.9999496936798096,1.000004589788543
0.018583906814455986,1.10821407176131
0.9999963045120239,0.999999940395135
0.42586755752563477,0.9559998415646914
0.6222463250160217,1.091003347746136
0.20071671903133392,0.9286022857976888
0.8815488815307617,0.9852168393426449
0.22727172076702118,0.9888357204493302
0.6926751136779785,0.9947581824878067
0.96022629737854,0.989430241880719
0.4391736090183258,0.986883882916794
0.9539216756820679,0.9998333557233593
0.9999998807907104,1.0000001192093038
0.9919866323471069,0.9998669092063619
0.9099594354629517,0.9993656735042137
0.9999998807907104,1.0000001192093038
0.7113151550292969,1.0195662972536697
0.9999731183052063,1.0000002384249884
0.6033807992935181,0.9998890650545044
0.7145956754684448,0.9801437593325707
0.9933828115463257,0.9989873515243248
0.49627935886383057,1.0594159198461337
0.9999654293060303,0.9999926087685278
0.848607063293457,0.9593393786896134
0.9941545724868774,0.9992367115198824
0.5305758118629456,1.0632034632034633
0.9999991059303284,1.000000894070471
0.8802626729011536,0.9999714931051572
0.9999802112579346,1.0000007152698915
0.9994470477104187,0.9998436301563358
0.8971784710884094,1.023252614226652
0.999998927116394,1.000001072884757
0.999920129776001,0.9999787790515381
0.938797116279602,0.9866016118191777
0.35229307413101196,1.1139081028211333
0.9899263381958008,0.9996076638731884
0.36920568346977234,0.8517333069001889
0.6370105147361755,0.9886016653655851
0.9998597502708435,0.999981996872344
0.3413805365562439,0.9840992838828686
0.999994158744812,0.9999982118502116
0.9999535083770752,1.0000045301636176
0.9999996423721313,1.0000003576279966
0.9769393801689148,1.0003395906230768
0.5359129309654236,1.0101298758209065
0.9396979808807373,0.9999942913381332
0.9999943375587463,0.9999980330355845
0.2293815165758133,0.8774703636910383
0.16557301580905914,1.1481461815356224
0.4349287152290344,1.1408038325352996
0.9999973177909851,0.9999989271135163
0.09610945731401443,1.010080860690721
0.12303008139133453,0.8989701818308662
0.12179204821586609,1.1013626521198348
0.9046141505241394,1.0113250348045224
0.34580710530281067,0.960918478706299
0.9997405409812927,0.9999695937419867
0.9991888403892517,0.9996327759294286
0.999902606010437,0.999971506204673
0.4982985556125641,1.0625184919371118
0.6618131995201111,0.9998500457022873
0.9999943971633911,0.999997973430723
0.26448795199394226,1.056774376452366
0.8666253685951233,0.9974988240704104
0.7310531139373779,0.9290341259495691
0.9386329054832458,1.0072638153496836
0.9999873638153076,1.0000011921079592
0.9024902582168579,0.9996998271083397
0.9996402263641357,0.9999974360778431
0.41633230447769165,0.9460240430173845
0.9999960064888,1.0000002384195312
0.7310324907302856,0.9654233413155978
0.20685513317584991,0.938638994776835
0.6142238974571228,0.8889804305050176
0.9999688267707825,0.9999930260391604
1.0,1.0
0.9999885559082031,1.0
0.9999992847442627,1.000000715256249
0.02836904674768448,0.940204061372576
0.993598997592926,1.0005051042827384
0.516956627368927,1.0125584955678442
0.9999583959579468,0.9999958871083976
0.9999995231628418,1.0000004768373856
0.9965272545814514,1.0006981896533833
0.04199837148189545,1.0767470603658802
0.9989480376243591,0.9998394946599755
0.9955165982246399,0.9988750447027382
0.9999399781227112,0.9999914164159495
0.9998907446861267,0.999964292916591
0.8751905560493469,1.0062809617019
0.9917352199554443,0.9998457197848178
0.10384680330753326,0.9973916066787382
0.7211376428604126,0.9290442545725228
0.9999252557754517,0.9999908201985674
0.9933162927627563,0.9999006905576582
0.9999990463256836,1.000000953675226
0.1183813065290451,0.9993956146661154
0.814013659954071,0.9995996158127737
0.847076416015625,0.9993576366997514
0.9999363422393799,0.9999988078312136
0.9999984502792358,1.0000015497231658
0.06843104213476181,0.9428111593473422
0.9939283132553101,1.0007040931674598
0.9577886462211609,1.000346380648934
0.9982737302780151,1.0000378546921966
0.9282652139663696,0.9983055414042104
1.0,1.0
0.9775256514549255,0.9948737082366091
0.5181843638420105,1.0747063588986543
0.8060364723205566,0.9999204321392633
0.5309454202651978,1.0580991730156069
0.9465656280517578,0.9999947105726082
0.9999040365219116,0.9999929659769072
0.9986353516578674,0.9995728266158921
0.9999982118606567,1.0000017881425407
1.0,1.0
0.7305091619491577,0.9999037199196142
0.9982450604438782,1.000070397419406
0.15630613267421722,1.0095370363220382
0.9999901056289673,0.9999946355288921
0.9999289512634277,0.9999986289957621
0.9962952136993408,0.9999389173595548
0.9999995231628418,1.0000004768373856
0.9999483227729797,0.9999792565116522
0.9914053678512573,0.9999952504121019
0.9999660849571228,0.99999576792669
0.9999415874481201,0.99998599209024
0.9970614314079285,0.9997424066298759
0.9999071359634399,0.9999975559826029
0.9887211322784424,0.9998874486767172
0.9999974966049194,0.9999987482993262
0.8525986075401306,1.0313662440154945
0.9999672174453735,0.9999984502284304
0.9813811182975769,0.9949197207650264
0.6647576093673706,1.0246831687376297
0.9991853833198547,0.9999643273628991
0.9999997615814209,1.000000238418636
0.49064141511917114,1.1200685602076972
0.9999776482582092,0.9999995231521834
0.9911627173423767,0.9988026905605771
0.9996087551116943,0.9998915963434218
0.06653902679681778,0.9082849115026262
0.9975220561027527,1.0003753665156456
0.6199361085891724,0.9015457654130903
0.9999855756759644,0.9999991655229363
0.9352955222129822,0.9990831432375998
0.9999974966049194,0.9999987482993262
1.0,1.0
0.9999340176582336,0.9999782428690706
0.6370118856430054,0.9999925144699974
0.7864575982093811,0.964163816188312
0.5145660638809204,1.0152545133282969
0.9990254640579224,1.00016246177256
0.9999992847442627,1.000000715256249
0.9355323314666748,0.9914939370377535
0.9999939203262329,0.9999984502698139
0.4889805018901825,0.9512079350719852
0.9859219193458557,0.9999951030846033
0.6068451404571533,0.9689933536139061
0.7375146150588989,0.9933989265072726
0.610541045665741,0.9972093624449988
0.8813539147377014,0.9933417711160698
0.9998176693916321,0.9999439018008476
0.9999812841415405,0.9999996423654379
0.9999985694885254,1.000001430513521
0.9905637502670288,0.999250311482672
0.5883732438087463,0.945968829729523
0.10014470666646957,0.8783082158989584
0.08600804209709167,1.0447207003861119
0.9999310970306396,0.9999926085147526
0.9999991059303284,1.000000894070471
0.9999391436576843,1.0000074510340395
0.9999964237213135,0.9999998211854262
0.9999915361404419,1.0000008344720897
0.6449158787727356,0.9994456507102242
0.9964393973350525,0.9987383265144224
0.99998939037323,0.9999991655261197
0.46538472175598145,0.9981308578791116
0.410219669342041,1.0658706539516187
0.2798963189125061,1.0556039431152535
0.9999984502792358,1.0000015497231658
0.8855302929878235,0.9982943760246616
0.9999849200248718,1.0000036359381612
0.8432871699333191,0.9987984883528858
0.4056529104709625,1.0406980797714984
0.9999998807907104,1.0000001192093038
0.1258310228586197,0.99972964257754
0.003163751680403948,1.2811631554119343
0.9999995231628418,1.0000004768373856
0.9960576295852661,1.0000210638765648
1.0,1.0
0.5514328479766846,0.9998715885021123
0.11010410636663437,0.9884887747757246
0.9999921917915344,0.9999963640882787
0.9913279414176941,0.999989477939237
0.9925755858421326,0.9995558065665805
0.9985095858573914,0.9998054585152969
0.35125505924224854,0.9961896847863309
0.8972139954566956,0.994971086019946
0.9999287128448486,0.9999949928528936
0.9992991089820862,0.9998047175212701
0.8441760540008545,0.9828741579069407
0.9978676438331604,0.9998915863933099
0.9999991059303284,1.000000894070471
0.9995406270027161,0.9996241392637077
0.38783571124076843,0.9228605873836516
0.8667853474617004,0.9999738004689097
1.0,1.0
0.3068305552005768,0.8605246454163338
0.4474155902862549,1.0301815600259405
0.759870171546936,0.9969443478318165
0.9999984502792358,1.0000015497231658
0.10667741298675537,0.9999792568794524
0.012443995103240013,1.0796344729590788
0.9999227523803711,1.0000009537479913
0.28601837158203125,0.9995936307983675
1.0,1.0
0.9854344129562378,0.9961711371411794
0.9575021862983704,0.9941509768821034
0.9999194741249084,0.9999813422437531
0.5058495402336121,1.0728530024519407
0.1260482221841812,0.9929866024790539
0.4663190245628357,1.0060369768908812
0.9994422793388367,0.999840707152893
0.9999960660934448,0.9999963044974861
0.9887663722038269,0.9979631373002433
0.011912747286260128,1.2763059646796648
0.9991538524627686,0.9999958837965951
0.9998142123222351,0.9999454516156129
0.9999997615814209,1.000000238418636
0.9999998807907104,1.0000001192093038
0.9932352900505066,1.0005813226732105
0.9999960064888,1.0000002384195312
0.08717495203018188,1.0461214909818652
0.7509716749191284,0.9967769417997028
0.43752521276474,1.0000028608580804
0.9999905824661255,0.9999979734229922
0.999996542930603,0.9999997019757458


==> plots/data/numina_smol_psr.csv <==
step,reward,entropy
1.0,0.00390625,0.5383815765380859
2.0,0.015625,0.542252242565155
3.0,0.0234375,0.591000497341156
4.0,0.0,0.572989284992218
5.0,0.0,0.5382693409919739
6.0,0.015625,0.5402070879936218
7.0,0.0,0.5315617918968201
8.0,0.05078125,0.5705996155738831
9.0,0.01953125,0.572414219379425
10.0,0.0234375,0.5281373262405396
11.0,0.04296875,0.5429189801216125
12.0,0.02734375,0.45877471566200256
13.0,0.01171875,0.5189768075942993
14.0,0.05859375,0.5105061531066895
15.0,0.0390625,0.5121486186981201
16.0,0.05859375,0.5560536980628967
17.0,0.03515625,0.51289963722229
18.0,0.078125,0.4923248589038849
19.0,0.03515625,0.5202553272247314
20.0,0.01953125,0.5614138245582581
21.0,0.06640625,0.5391855835914612
22.0,0.125,0.5027546286582947
23.0,0.0703125,0.482889324426651
24.0,0.07421875,0.5043215751647949
25.0,0.0859375,0.5233890414237976
26.0,0.12890625,0.45637059211730957
27.0,0.08203125,0.587027907371521
28.0,0.0703125,0.5660877227783203
29.0,0.140625,0.4189993143081665
30.0,0.0859375,0.5145351886749268
31.0,0.12109375,0.48724615573883057
32.0,0.1015625,0.47344663739204407
33.0,0.12890625,0.4431493282318115
34.0,0.08984375,0.4995623528957367
35.0,0.12890625,0.42829567193984985
36.0,0.06640625,0.4292067289352417
37.0,0.1484375,0.48868003487586975
38.0,0.109375,0.46925777196884155
39.0,0.12109375,0.5300202369689941
40.0,0.18359375,0.4679066836833954
41.0,0.08984375,0.5009490847587585
42.0,0.2265625,0.4692414700984955
43.0,0.11328125,0.518876850605011
44.0,0.09375,0.5441284775733948
45.0,0.125,0.5037699937820435
46.0,0.1875,0.48247045278549194
47.0,0.171875,0.47396478056907654
48.0,0.16015625,0.4747384488582611
49.0,0.140625,0.5676306486129761
50.0,0.20703125,0.45812860131263733
51.0,0.171875,0.5179720520973206
52.0,0.1484375,0.5326433777809143
53.0,0.15625,0.44793403148651123
54.0,0.14453125,0.5287768244743347
55.0,0.17578125,0.540505051612854
56.0,0.1640625,0.5579838156700134
57.0,0.203125,0.47941380739212036
58.0,0.140625,0.5277460813522339
59.0,0.25,0.5088709592819214
60.0,0.24609375,0.583162248134613
61.0,0.15625,0.5474786758422852
62.0,0.25390625,0.5162090063095093
63.0,0.28515625,0.6375290155410767
64.0,0.25390625,0.5946559309959412
65.0,0.24609375,0.581123411655426
66.0,0.1796875,0.6422497034072876
67.0,0.17578125,0.6435403227806091
68.0,0.265625,0.6281449794769287
69.0,0.1796875,0.6917868852615356
70.0,0.16015625,0.6763523817062378
71.0,0.16015625,0.7551708817481995
72.0,0.17578125,0.7696254849433899
73.0,0.26953125,0.8068109154701233
74.0,0.21875,0.7929904460906982
75.0,0.2265625,0.7240267992019653
76.0,0.20703125,0.8313581347465515
77.0,0.24609375,1.0034780502319336
78.0,0.125,0.9093170166015625
79.0,0.1875,0.7937119603157043
80.0,0.171875,0.834758460521698
81.0,0.25,0.8973914384841919
82.0,0.1328125,0.9808511734008789
83.0,0.1484375,0.8953812718391418
84.0,0.203125,0.8758494853973389
85.0,0.203125,0.8115407228469849
86.0,0.18359375,0.826632022857666
87.0,0.23046875,0.9604960083961487
88.0,0.2578125,0.8089372515678406
89.0,0.30859375,0.7601515054702759
90.0,0.23046875,0.8355579376220703
91.0,0.2265625,1.0334153175354004
92.0,0.16796875,0.9032605290412903
93.0,0.2265625,0.9114932417869568
94.0,0.28515625,0.8351141214370728
95.0,0.2265625,0.9744696617126465
96.0,0.19921875,0.9895440340042114
97.0,0.1796875,0.9957048296928406
98.0,0.171875,0.8297533392906189
99.0,0.2421875,0.96725994348526
100.0,0.12890625,0.8818091154098511
101.0,0.12890625,0.9387189745903015
102.0,0.12890625,0.9568083882331848
103.0,0.2109375,0.9030353426933289
104.0,0.09375,0.9258824586868286
105.0,0.125,1.0909260511398315
106.0,0.11328125,0.9008846879005432
107.0,0.18359375,0.9180724024772644
108.0,0.125,0.7968379259109497
109.0,0.16015625,0.7950137853622437
110.0,0.16015625,1.0439746379852295
111.0,0.16796875,0.8462858200073242
112.0,0.13671875,0.97402024269104
113.0,0.13671875,0.9487015604972839
114.0,0.140625,0.8640411496162415
115.0,0.125,1.1496262550354004
116.0,0.16796875,0.9340251684188843
117.0,0.171875,0.8506903052330017
118.0,0.171875,0.9287979602813721
119.0,0.16796875,1.0769747495651245
120.0,0.171875,0.8338533043861389
121.0,0.234375,0.842587947845459
122.0,0.125,1.048654556274414
123.0,0.1171875,0.9663689136505127
124.0,0.1328125,0.8339042067527771
125.0,0.15625,0.8412110209465027
126.0,0.19140625,0.9668944478034973
127.0,0.15234375,1.0705690383911133
128.0,0.17578125,0.9560950398445129
129.0,0.171875,0.905757486820221
130.0,0.30078125,0.8953373432159424
131.0,0.14453125,0.8772133588790894
132.0,0.16796875,1.0759997367858887
133.0,0.125,0.895176887512207
134.0,0.12890625,0.7974578142166138
135.0,0.1484375,0.8169224262237549
136.0,0.20703125,1.1186742782592773
137.0,0.10546875,0.9074596762657166
138.0,0.109375,0.9382452964782715
139.0,0.12890625,1.0455011129379272
140.0,0.12890625,1.034499168395996
141.0,0.2109375,0.926596462726593
142.0,0.13671875,1.3669297695159912
143.0,0.15234375,0.9175870418548584
144.0,0.109375,1.073267936706543
145.0,0.125,0.7952573895454407
146.0,0.09765625,1.29689359664917
147.0,0.109375,0.9304231405258179
148.0,0.0703125,0.9721222519874573
149.0,0.15625,0.8017467856407166
150.0,0.0625,0.9763535857200623
151.0,0.18359375,0.9626759886741638
152.0,0.203125,0.8899880647659302
153.0,0.14453125,0.8983438611030579
154.0,0.1328125,0.8780484795570374
155.0,0.1640625,1.1424808502197266
156.0,0.19921875,0.8530511856079102
157.0,0.1640625,0.9786102771759033
158.0,0.05859375,0.8101990222930908
159.0,0.15625,1.0120049715042114
160.0,0.109375,1.0645229816436768
161.0,0.12109375,1.2295054197311401
162.0,0.23828125,0.7967186570167542
163.0,0.0625,0.8012829422950745
164.0,0.12109375,0.8199925422668457
165.0,0.1875,0.9138577580451965
166.0,0.140625,0.9081591367721558
167.0,0.12890625,0.684967041015625
168.0,0.171875,1.093704104423523
169.0,0.1328125,1.1339746713638306
170.0,0.140625,0.8709415197372437
171.0,0.16796875,0.8194460868835449
172.0,0.08984375,1.0992485284805298
173.0,0.15625,0.9477797746658325
174.0,0.18359375,0.7899316549301147
175.0,0.17578125,0.8986753225326538
176.0,0.1484375,0.8576781749725342
177.0,0.1171875,0.7524789571762085
178.0,0.12890625,0.8925374746322632
179.0,0.15625,0.8380379676818848
180.0,0.1015625,1.0196529626846313
181.0,0.078125,0.9476322531700134
182.0,0.12109375,1.1814755201339722
183.0,0.1484375,0.9966394901275635
184.0,0.24609375,0.8084681630134583
185.0,0.1640625,0.804208517074585
186.0,0.1953125,0.7399939894676208
187.0,0.2421875,0.7655377388000488
188.0,0.14453125,0.780920147895813
189.0,0.08984375,0.8663835525512695
190.0,0.0703125,0.8699042201042175
191.0,0.14453125,0.8775966763496399
192.0,0.125,0.7836203575134277
193.0,0.18359375,0.7686660885810852
194.0,0.1015625,0.8399481773376465
195.0,0.1171875,1.0259463787078857
196.0,0.0390625,0.8002853393554688
197.0,0.11328125,0.7919160723686218
198.0,0.15234375,0.8275547623634338
199.0,0.1015625,0.7060795426368713
200.0,0.12109375,0.9834614396095276
201.0,0.18359375,0.7472720742225647
202.0,0.17578125,0.8180332779884338
203.0,0.109375,0.8557369709014893
204.0,0.11328125,0.9734792113304138
205.0,0.1328125,0.8606356978416443
206.0,0.1484375,0.9383135437965393
207.0,0.19921875,0.8813504576683044
208.0,0.1484375,0.7412459850311279
209.0,0.109375,1.081164002418518
210.0,0.11328125,0.7682307362556458
211.0,0.0625,0.9851793050765991
212.0,0.23828125,0.8769028186798096
213.0,0.1171875,0.9728718400001526
214.0,0.0859375,0.8488314151763916
215.0,0.0546875,0.7921023368835449
216.0,0.109375,1.2159757614135742
217.0,0.10546875,0.6799694299697876
218.0,0.22265625,0.6636242866516113
219.0,0.1171875,0.8222176432609558
220.0,0.1484375,0.7428512573242188
221.0,0.10546875,0.6295928359031677
222.0,0.17578125,0.75192791223526
223.0,0.12109375,0.6214451193809509
224.0,0.11328125,0.6576860547065735
225.0,0.10546875,0.5884687900543213
226.0,0.1171875,0.8143853545188904
227.0,0.17578125,0.7059297561645508
228.0,0.23046875,0.6945202946662903
229.0,0.109375,0.9285019040107727
230.0,0.1875,0.7090408205986023
231.0,0.1796875,0.6694279313087463
232.0,0.109375,0.6241832971572876
233.0,0.20703125,0.8955470323562622
234.0,0.1796875,0.5838833451271057
235.0,0.14453125,0.8559650182723999
236.0,0.234375,0.6325116753578186
237.0,0.09375,0.7477943301200867
238.0,0.1015625,0.755924642086029
239.0,0.05078125,0.7656299471855164
240.0,0.1015625,0.6822208166122437
241.0,0.10546875,0.6736436486244202
242.0,0.21875,0.7704209089279175
243.0,0.1484375,0.5933017730712891
244.0,0.17578125,0.6146257519721985
245.0,0.0625,0.6397308111190796
246.0,0.08984375,0.6584690809249878
247.0,0.1484375,0.5722872018814087
248.0,0.06640625,0.5428975820541382
249.0,0.09765625,0.6510882377624512
250.0,0.21875,0.6174052953720093
251.0,0.1796875,0.5164030194282532
252.0,0.19921875,0.5699840784072876
253.0,0.1953125,0.5414855480194092
254.0,0.14453125,0.5580242276191711
255.0,0.1015625,0.547700047492981
256.0,0.17578125,0.7039834856987
257.0,0.21875,0.7161524295806885
258.0,0.05859375,0.8141101598739624
259.0,0.15234375,0.6680383086204529
260.0,0.19140625,0.7145959138870239
261.0,0.078125,0.9246944785118103
262.0,0.13671875,0.7690197825431824
263.0,0.1484375,0.5461858510971069
264.0,0.234375,0.7959511876106262
265.0,0.08203125,0.7177489399909973
266.0,0.21875,0.7329240441322327
267.0,0.1328125,0.6369771361351013
268.0,0.203125,0.5368985533714294
269.0,0.16015625,0.6617556810379028
270.0,0.17578125,0.661283552646637
271.0,0.20703125,0.6758313179016113
272.0,0.08984375,0.7626315951347351
273.0,0.25390625,0.6954307556152344
274.0,0.16015625,0.5326483845710754
275.0,0.265625,0.7315369248390198
276.0,0.140625,0.6232863068580627
277.0,0.21875,0.8279273509979248
278.0,0.125,0.7288001179695129
279.0,0.22265625,0.4954575002193451
280.0,0.1875,0.7805419564247131
281.0,0.2109375,0.49754709005355835
282.0,0.16015625,0.5312037467956543
283.0,0.14453125,0.8260295391082764
284.0,0.1796875,0.49185773730278015
285.0,0.21484375,0.5347164869308472
286.0,0.25,0.5268207788467407
287.0,0.1796875,0.7299759387969971
288.0,0.2421875,0.6766903400421143
289.0,0.1015625,0.5619066953659058
290.0,0.05859375,0.5890591740608215
291.0,0.19921875,0.7291080951690674
292.0,0.24609375,0.5327094793319702
293.0,0.1953125,0.45589202642440796
294.0,0.09375,0.6069289445877075
295.0,0.1640625,0.5238229036331177
296.0,0.2109375,0.4184706509113312
297.0,0.203125,0.4662850797176361
298.0,0.125,0.5334993600845337
299.0,0.1484375,0.651642382144928
300.0,0.17578125,0.47010135650634766
301.0,0.14453125,0.5310566425323486
302.0,0.203125,0.625952959060669
303.0,0.3046875,0.49372151494026184
304.0,0.109375,0.46972277760505676
305.0,0.26953125,0.48563557863235474
306.0,0.21484375,0.5393663048744202
307.0,0.1328125,0.5840734839439392
308.0,0.15234375,0.5525668263435364
309.0,0.1171875,0.7113292813301086
310.0,0.1328125,0.47981253266334534
311.0,0.1875,0.5009236335754395
312.0,0.25,0.46726590394973755
313.0,0.09375,0.4488529562950134
314.0,0.15625,0.43603816628456116
315.0,0.1640625,0.7406115531921387
316.0,0.1875,0.4264967441558838
317.0,0.19921875,0.6875438094139099
318.0,0.16015625,0.5027166604995728
319.0,0.20703125,0.4292442202568054
320.0,0.19140625,0.4577840566635132
321.0,0.23828125,0.4385843276977539
322.0,0.16015625,0.43695613741874695
323.0,0.08984375,0.48535338044166565
324.0,0.2265625,0.4628358483314514
325.0,0.23828125,0.4709709584712982
326.0,0.17578125,0.4709874987602234
327.0,0.15625,0.4518181383609772
328.0,0.3046875,0.5445008277893066
329.0,0.328125,0.5064178109169006
330.0,0.25390625,0.4827845096588135
331.0,0.1015625,0.6886617541313171
332.0,0.2109375,0.5179405212402344
333.0,0.17578125,0.57453852891922
334.0,0.1328125,0.5020809769630432
335.0,0.109375,0.4688468277454376
336.0,0.1171875,0.48477768898010254
337.0,0.12890625,0.5104761719703674
338.0,0.1328125,0.578061044216156
339.0,0.21484375,0.4924784004688263
340.0,0.11328125,0.49955660104751587
341.0,0.23828125,0.4919206202030182
342.0,0.2421875,0.4701274633407593
343.0,0.15234375,0.5255845189094543
344.0,0.23046875,0.4692012071609497
345.0,0.19921875,0.5584047436714172
346.0,0.21484375,0.5882779359817505
347.0,0.1484375,0.5108523368835449
348.0,0.1484375,0.6293931603431702
349.0,0.17578125,0.5390743613243103
350.0,0.1328125,0.5604851841926575
351.0,0.19140625,0.949402928352356
352.0,0.09765625,0.527283787727356
353.0,0.26171875,0.5682752132415771
354.0,0.1640625,0.5607919692993164
355.0,0.09765625,0.5618592500686646
356.0,0.23046875,0.5413103103637695
357.0,0.2109375,0.5442686676979065
358.0,0.09375,0.5769677758216858
359.0,0.171875,0.5463947653770447
360.0,0.078125,0.5408557653427124
361.0,0.1875,0.4645892083644867
362.0,0.13671875,0.5441258549690247
363.0,0.2734375,0.6730557084083557
364.0,0.203125,0.5676972270011902
365.0,0.1953125,0.5365235209465027
366.0,0.1328125,0.6123419404029846
367.0,0.1796875,0.5636024475097656
368.0,0.19140625,0.5685190558433533
369.0,0.26171875,0.4817240834236145
370.0,0.24609375,0.47829583287239075
371.0,0.1796875,0.5071528553962708
372.0,0.1015625,0.5434866547584534
373.0,0.23828125,0.5227270722389221
374.0,0.13671875,0.5490124225616455
375.0,0.171875,0.4423801302909851
376.0,0.2265625,0.5236300230026245
377.0,0.27734375,0.5251180529594421
378.0,0.13671875,0.5114673972129822
379.0,0.171875,0.5098605751991272
380.0,0.18359375,0.4556977152824402
381.0,0.13671875,0.5636073350906372
382.0,0.1484375,0.5288671255111694
383.0,0.24609375,0.5179767608642578
384.0,0.23828125,0.4904741942882538
385.0,0.08984375,0.5451488494873047
386.0,0.26953125,0.49027979373931885
387.0,0.1953125,0.5176450610160828
388.0,0.15625,0.46587222814559937
389.0,0.078125,0.4708000719547272
390.0,0.171875,0.6097428798675537
391.0,0.2890625,0.6086684465408325
392.0,0.1640625,0.5084447264671326
393.0,0.3671875,0.524044930934906
394.0,0.17578125,0.5234270691871643
395.0,0.22265625,0.4699661433696747
396.0,0.10546875,0.5119985342025757
397.0,0.1640625,0.49196720123291016
398.0,0.1875,0.4974518120288849
399.0,0.19140625,0.4926419258117676
400.0,0.16015625,0.5064584016799927
401.0,0.24609375,0.46949249505996704
402.0,0.25390625,0.48352566361427307
403.0,0.0703125,0.5325265526771545
404.0,0.1796875,0.5152798891067505
405.0,0.26953125,0.5097073316574097
406.0,0.203125,0.5300935506820679
407.0,0.14453125,0.5476598739624023
408.0,0.14453125,0.5246674418449402
409.0,0.1171875,0.55059415102005
410.0,0.171875,0.5850776433944702
411.0,0.12109375,0.5162984132766724
412.0,0.14453125,0.5053704977035522
413.0,0.140625,0.4871586561203003
414.0,0.12109375,0.5103427767753601
415.0,0.1640625,0.4714376628398895
416.0,0.23046875,0.49348628520965576
417.0,0.1953125,0.5356419682502747
418.0,0.12109375,0.4989680349826813
419.0,0.125,0.4853004515171051
420.0,0.08984375,0.48523828387260437
421.0,0.08203125,0.5024234056472778
422.0,0.2265625,0.48636993765830994
423.0,0.14453125,0.47400179505348206
424.0,0.17578125,0.4557652175426483
425.0,0.140625,0.43628573417663574
426.0,0.21484375,0.4261379539966583
427.0,0.1484375,0.4545830190181732
428.0,0.2109375,0.4427143633365631
429.0,0.1796875,0.41589775681495667
430.0,0.1328125,0.4209883511066437
431.0,0.11328125,0.41607001423835754
432.0,0.109375,0.38604432344436646
433.0,0.140625,0.39081236720085144
434.0,0.19140625,0.3954431712627411
435.0,0.1015625,0.389736533164978
436.0,0.19921875,0.37748992443084717
437.0,0.14453125,0.3598664104938507
438.0,0.234375,0.34958550333976746
439.0,0.23046875,0.3572998344898224
440.0,0.1328125,0.37460091710090637
441.0,0.2109375,0.3784602880477905
442.0,0.18359375,0.3759007155895233
443.0,0.2109375,0.3528808355331421
444.0,0.14453125,0.3947548568248749
445.0,0.1171875,0.4064185321331024
446.0,0.2265625,0.36266079545021057
447.0,0.203125,0.3354629576206207
448.0,0.125,0.3633255064487457
449.0,0.18359375,0.3503177762031555
450.0,0.11328125,0.30506205558776855
451.0,0.19921875,0.33744004368782043
452.0,0.125,0.32176271080970764
453.0,0.15234375,0.35712581872940063
454.0,0.2421875,0.3351154029369354
455.0,0.2421875,0.3060418963432312
456.0,0.16015625,0.30675333738327026
457.0,0.08984375,0.2989110052585602
458.0,0.34765625,0.31611698865890503
459.0,0.30078125,0.3263280689716339
460.0,0.08203125,0.29153141379356384
461.0,0.19140625,0.31888502836227417
462.0,0.15234375,0.2822870910167694
463.0,0.16796875,0.29505160450935364
464.0,0.08984375,0.28999361395835876
465.0,0.2109375,0.31421777606010437
466.0,0.1953125,0.3032795190811157
467.0,0.0859375,0.28203481435775757
468.0,0.171875,0.2687062919139862
469.0,0.30859375,0.26219993829727173
470.0,0.12890625,0.27429717779159546
471.0,0.17578125,0.24566616117954254
472.0,0.1875,0.23643149435520172
473.0,0.0859375,0.24411173164844513
474.0,0.1484375,0.29163873195648193
475.0,0.12890625,0.23177000880241394
476.0,0.23046875,0.21476154029369354
477.0,0.1875,0.21697676181793213
478.0,0.15234375,0.2419290989637375
479.0,0.16796875,0.2285093516111374
480.0,0.12890625,0.23431293666362762
481.0,0.12109375,0.21699033677577972
482.0,0.22265625,0.22328300774097443
483.0,0.28515625,0.23050309717655182
484.0,0.24609375,0.2228173464536667
485.0,0.09375,0.23531489074230194
486.0,0.171875,0.2329186350107193
487.0,0.1875,0.22826319932937622
488.0,0.234375,0.21617482602596283
489.0,0.1875,0.24335190653800964
490.0,0.11328125,0.2799871265888214
491.0,0.140625,0.24041958153247833
492.0,0.21484375,0.2394425868988037
493.0,0.265625,0.26122042536735535
494.0,0.17578125,0.2588319778442383
495.0,0.2109375,0.23193079233169556
496.0,0.09375,0.24883288145065308
497.0,0.109375,0.2525741755962372
498.0,0.17578125,0.2591078579425812
499.0,0.25,0.26054710149765015
500.0,0.17578125,0.2520967721939087


==> plots/data/numina_smol_raftpp.csv <==
step,reward,entropy
1.0,0.0078125,0.5846758484840393
2.0,0.01171875,0.5411307215690613
3.0,0.015625,0.5475553870201111
4.0,0.00390625,0.5913615226745605
5.0,0.0,0.5464348793029785
6.0,0.0078125,0.546890914440155
7.0,0.015625,0.5351085066795349
8.0,0.03515625,0.5822898745536804
9.0,0.02734375,0.5727839469909668
10.0,0.03515625,0.5336212515830994
11.0,0.0390625,0.5519718527793884
12.0,0.0546875,0.5287246108055115
13.0,0.03125,0.5130138397216797
14.0,0.03515625,0.514494001865387
15.0,0.02734375,0.5170690417289734
16.0,0.0546875,0.585104763507843
17.0,0.02734375,0.5604130029678345
18.0,0.06640625,0.5359745621681213
19.0,0.04296875,0.5276429653167725
20.0,0.01953125,0.5924198627471924
21.0,0.078125,0.5508439540863037
22.0,0.140625,0.5438043475151062
23.0,0.08203125,0.516484797000885
24.0,0.07421875,0.5521253943443298
25.0,0.0625,0.5860868096351624
26.0,0.1484375,0.4767814576625824
27.0,0.10546875,0.6295344829559326
28.0,0.08203125,0.6009219288825989
29.0,0.19140625,0.48846372961997986
30.0,0.12109375,0.5918090343475342
31.0,0.12109375,0.5240687131881714
32.0,0.171875,0.503810465335846
33.0,0.25,0.5075312256813049
34.0,0.17578125,0.5633474588394165
35.0,0.1796875,0.4801556468009949
36.0,0.17578125,0.4750206768512726
37.0,0.2421875,0.5487191677093506
38.0,0.21484375,0.5239346027374268
39.0,0.1796875,0.6100102663040161
40.0,0.33203125,0.5665013194084167
41.0,0.16796875,0.5848495960235596
42.0,0.3515625,0.5617159605026245
43.0,0.15625,0.6402411460876465
44.0,0.20703125,0.6104187965393066
45.0,0.2109375,0.6117197275161743
46.0,0.33203125,0.5462648272514343
47.0,0.3125,0.5242229104042053
48.0,0.31640625,0.5342880487442017
49.0,0.234375,0.6178927421569824
50.0,0.44140625,0.5124656558036804
51.0,0.296875,0.5338639616966248
52.0,0.38671875,0.5480151176452637
53.0,0.37109375,0.4695303440093994
54.0,0.29296875,0.5362764000892639
55.0,0.38671875,0.5365323424339294
56.0,0.32421875,0.6386758685112
57.0,0.41796875,0.4946020543575287
58.0,0.31640625,0.6003032922744751
59.0,0.4921875,0.5337076187133789
60.0,0.3828125,0.6068453192710876
61.0,0.3515625,0.5725183486938477
62.0,0.421875,0.5472384095191956
63.0,0.47265625,0.5728448033332825
64.0,0.43359375,0.5714687705039978
65.0,0.41015625,0.5670914053916931
66.0,0.35546875,0.5667260885238647
67.0,0.37890625,0.5111343264579773
68.0,0.4375,0.4779336154460907
69.0,0.375,0.5122814774513245
70.0,0.32421875,0.5583670139312744
71.0,0.4296875,0.4916314482688904
72.0,0.48828125,0.4923659861087799
73.0,0.4375,0.5451102256774902
74.0,0.3828125,0.5125718712806702
75.0,0.515625,0.5589636564254761
76.0,0.53515625,0.5009939670562744
77.0,0.41796875,0.5836690068244934
78.0,0.29296875,0.5867066383361816
79.0,0.52734375,0.49988219141960144
80.0,0.4921875,0.5275551676750183
81.0,0.4609375,0.6091710925102234
82.0,0.41015625,0.6459725499153137
83.0,0.52734375,0.6973708868026733
84.0,0.4453125,0.7022082209587097
85.0,0.56640625,0.6610870957374573
86.0,0.55078125,0.6663419008255005
87.0,0.49609375,0.6769096851348877
88.0,0.46875,0.6913440227508545
89.0,0.63671875,0.670193076133728
90.0,0.5,0.6740661263465881
91.0,0.5,0.7325965762138367
92.0,0.44140625,0.7339221835136414
93.0,0.49609375,0.7179084420204163
94.0,0.6171875,0.6926782131195068
95.0,0.48828125,0.7630433440208435
96.0,0.5,0.7747606635093689
97.0,0.3515625,0.7277517914772034
98.0,0.44921875,0.758480966091156
99.0,0.51953125,0.7135427594184875
100.0,0.56640625,0.7366686463356018
101.0,0.5,0.7633051872253418
102.0,0.484375,0.7418372631072998
103.0,0.59375,0.7777655124664307
104.0,0.34375,0.7726330757141113
105.0,0.46875,0.7401630878448486
106.0,0.44921875,0.7582581639289856
107.0,0.453125,0.7705143094062805
108.0,0.41015625,0.8669744729995728
109.0,0.40234375,0.7627621293067932
110.0,0.44140625,0.823432981967926
111.0,0.4765625,0.8714091777801514
112.0,0.44140625,0.7920899987220764
113.0,0.4296875,0.8009847402572632
114.0,0.4921875,0.7778164744377136
115.0,0.4609375,0.8041554093360901
116.0,0.41796875,0.8166052103042603
117.0,0.4765625,0.80101078748703
118.0,0.5390625,0.8420803546905518
119.0,0.5,0.8319131135940552
120.0,0.3984375,0.8689649105072021
121.0,0.39453125,0.8475520014762878
122.0,0.41796875,0.7974403500556946
123.0,0.3515625,0.8385394811630249
124.0,0.41015625,0.7938368916511536
125.0,0.5625,0.8266738057136536
126.0,0.4921875,0.8037995100021362
127.0,0.5078125,0.789951503276825
128.0,0.5390625,0.781312108039856
129.0,0.5234375,0.7230996489524841
130.0,0.49609375,0.7872106432914734
131.0,0.5,0.7791100144386292
132.0,0.4609375,0.8510442972183228
133.0,0.4921875,0.7478340268135071
134.0,0.453125,0.7119404673576355
135.0,0.5625,0.7336628437042236
136.0,0.5703125,0.7448366284370422
137.0,0.34375,0.7880231738090515
138.0,0.4140625,0.8010044097900391
139.0,0.34765625,0.8216806054115295
140.0,0.3515625,0.7936308979988098
141.0,0.49609375,0.7995702624320984
142.0,0.43359375,0.8199368119239807
143.0,0.4296875,0.8274458646774292
144.0,0.3984375,0.8078956604003906
145.0,0.40234375,0.8117078542709351
146.0,0.421875,0.8575770854949951
147.0,0.38671875,0.8280977010726929
148.0,0.44140625,0.7873494625091553
149.0,0.4375,0.8425630927085876
150.0,0.359375,0.8039753437042236
151.0,0.37109375,0.806702196598053
152.0,0.36328125,0.8598923683166504
153.0,0.3984375,0.7818134427070618
154.0,0.4453125,0.7781500220298767
155.0,0.3984375,0.7496446371078491
156.0,0.48046875,0.7913269400596619
157.0,0.51953125,0.7459295988082886
158.0,0.30078125,0.7421050667762756
159.0,0.3671875,0.798808753490448
160.0,0.4453125,0.747371256351471
161.0,0.375,0.7198652029037476
162.0,0.46875,0.7152292728424072
163.0,0.3203125,0.7939502596855164
164.0,0.25390625,0.7395451068878174
165.0,0.34375,0.6468455195426941
166.0,0.32421875,0.7139354348182678
167.0,0.40234375,0.7074863314628601
168.0,0.37109375,0.6896988749504089
169.0,0.375,0.7277745008468628
170.0,0.328125,0.7082059979438782
171.0,0.3828125,0.6698060631752014
172.0,0.37890625,0.7299247980117798
173.0,0.4140625,0.7619951367378235
174.0,0.421875,0.7210800051689148
175.0,0.41796875,0.7678055167198181
176.0,0.3828125,0.786472737789154
177.0,0.3828125,0.6628952026367188
178.0,0.36328125,0.7373998165130615
179.0,0.37109375,0.7548079490661621
180.0,0.2890625,0.7677465081214905
181.0,0.29296875,0.7320318818092346
182.0,0.26953125,0.6997126340866089
183.0,0.4140625,0.7025998830795288
184.0,0.40234375,0.569547712802887
185.0,0.3359375,0.7154839038848877
186.0,0.24609375,0.6190829873085022
187.0,0.3515625,0.67330002784729
188.0,0.3828125,0.558885931968689
189.0,0.203125,0.6594147682189941
190.0,0.26953125,0.6238456964492798
191.0,0.2890625,0.6091745495796204
192.0,0.26171875,0.5983299612998962
193.0,0.3203125,0.5774198174476624
194.0,0.23828125,0.5920503735542297
195.0,0.28125,0.6197420358657837
196.0,0.1875,0.6556398868560791
197.0,0.21875,0.5774511694908142
198.0,0.20703125,0.6527397632598877
199.0,0.2421875,0.5869041085243225
200.0,0.22265625,0.7180512547492981
201.0,0.29296875,0.6342194676399231
202.0,0.234375,0.6627242565155029
203.0,0.20703125,0.6741231083869934
204.0,0.2578125,0.6907549500465393
205.0,0.296875,0.6134036183357239
206.0,0.1640625,0.6381272077560425
207.0,0.34765625,0.6161779165267944
208.0,0.2421875,0.6860766410827637
209.0,0.3359375,0.593401312828064
210.0,0.296875,0.5797383785247803
211.0,0.3359375,0.5248764157295227
212.0,0.37109375,0.5706125497817993
213.0,0.296875,0.5576881766319275
214.0,0.19140625,0.538913905620575
215.0,0.22265625,0.5568568706512451
216.0,0.3046875,0.5625491142272949
217.0,0.27734375,0.5174428820610046
218.0,0.34375,0.5452789664268494
219.0,0.27734375,0.5631922483444214
220.0,0.328125,0.5303933620452881
221.0,0.265625,0.5291468501091003
222.0,0.23828125,0.5588220357894897
223.0,0.23828125,0.5347204804420471
224.0,0.22265625,0.5690014362335205
225.0,0.21875,0.5301277041435242
226.0,0.23828125,0.5048049688339233
227.0,0.23828125,0.5257998704910278
228.0,0.359375,0.495876669883728
229.0,0.32421875,0.55462646484375
230.0,0.3125,0.541329562664032
231.0,0.2421875,0.5280464291572571
232.0,0.33203125,0.5287206768989563
233.0,0.39453125,0.48601028323173523
234.0,0.421875,0.4962148368358612
235.0,0.359375,0.5782774686813354
236.0,0.31640625,0.4887772500514984
237.0,0.30859375,0.5512142777442932
238.0,0.25390625,0.4973786175251007
239.0,0.2421875,0.5260191559791565
240.0,0.21484375,0.5496398210525513
241.0,0.27734375,0.5550042986869812
242.0,0.40234375,0.5179211497306824
243.0,0.28125,0.46684810519218445
244.0,0.265625,0.4549241364002228
245.0,0.17578125,0.5106025338172913
246.0,0.15234375,0.4911833703517914
247.0,0.1953125,0.46643468737602234
248.0,0.16015625,0.462315171957016
249.0,0.1171875,0.4485403299331665
250.0,0.1953125,0.4199792444705963
251.0,0.25390625,0.47888049483299255
252.0,0.171875,0.46695536375045776
253.0,0.2890625,0.5194501280784607
254.0,0.265625,0.5364215970039368
255.0,0.15625,0.5049702525138855
256.0,0.2890625,0.47640591859817505
257.0,0.27734375,0.4518616199493408
258.0,0.203125,0.4489358067512512
259.0,0.17578125,0.43670085072517395
260.0,0.22265625,0.49897265434265137
261.0,0.12890625,0.4642769396305084
262.0,0.1328125,0.45529705286026
263.0,0.33984375,0.4414112865924835
264.0,0.3515625,0.49479562044143677
265.0,0.171875,0.5064730048179626
266.0,0.2578125,0.6863082647323608
267.0,0.203125,0.4886762797832489
268.0,0.21875,0.4979860484600067
269.0,0.12890625,0.5041337609291077
270.0,0.28125,0.4924285411834717
271.0,0.2890625,0.5049630999565125
272.0,0.15234375,0.5158584117889404
273.0,0.16015625,0.536206841468811
274.0,0.2421875,0.47200915217399597
275.0,0.2734375,0.4428258240222931
276.0,0.1796875,0.49055445194244385
277.0,0.25390625,0.4098617732524872
278.0,0.13671875,0.32157912850379944
279.0,0.2265625,0.19657541811466217
280.0,0.22265625,0.29583263397216797
281.0,0.24609375,0.42216911911964417
282.0,0.1953125,0.41228652000427246
283.0,0.1875,0.3390337824821472
284.0,0.125,0.31405729055404663
285.0,0.2578125,0.255541056394577
286.0,0.19921875,0.24258050322532654
287.0,0.17578125,0.25322169065475464
288.0,0.29296875,0.2682461142539978
289.0,0.10546875,0.1990305483341217
290.0,0.08984375,0.19145908951759338
291.0,0.1328125,0.15514138340950012
292.0,0.21875,0.20391970872879028
293.0,0.15625,0.22426895797252655
294.0,0.11328125,0.20969626307487488
295.0,0.2109375,0.13528400659561157
296.0,0.2734375,0.1386980414390564
297.0,0.20703125,0.10920495539903641
298.0,0.12109375,0.10817182809114456
299.0,0.15234375,0.06382284313440323
300.0,0.12109375,0.08353874087333679
301.0,0.0859375,0.05560528114438057
302.0,0.140625,0.05684594437479973
303.0,0.2734375,0.04839332029223442
304.0,0.13671875,0.08055450767278671
305.0,0.234375,0.07341591268777847
306.0,0.21484375,0.06294382363557816
307.0,0.1015625,0.052245523780584335
308.0,0.109375,0.05049317330121994
309.0,0.15625,0.06703875213861465
310.0,0.1796875,0.10381660610437393
311.0,0.19921875,0.0836680680513382
312.0,0.27734375,0.18033568561077118
313.0,0.1640625,0.09299449622631073
314.0,0.16015625,0.06714916229248047
315.0,0.20703125,0.10117524117231369
316.0,0.234375,0.03606300428509712
317.0,0.18359375,0.033246055245399475
318.0,0.18359375,0.03884832561016083
319.0,0.14453125,0.05076606199145317
320.0,0.2734375,0.05187508836388588
321.0,0.2421875,0.06630950421094894
322.0,0.07421875,0.04685534909367561
323.0,0.0703125,0.05067073926329613
324.0,0.18359375,0.04021517187356949
325.0,0.17578125,0.03307521343231201
326.0,0.2265625,0.04642857611179352
327.0,0.1328125,0.06148263067007065
328.0,0.2265625,0.19310376048088074
329.0,0.36328125,0.07696830481290817
330.0,0.21875,0.06341873854398727
331.0,0.12109375,0.06068949028849602
332.0,0.22265625,0.047537729144096375
333.0,0.203125,0.05469776690006256
334.0,0.14453125,0.15180370211601257
335.0,0.171875,0.05715734139084816
336.0,0.09375,0.07020284235477448
337.0,0.15625,0.08563821762800217
338.0,0.12890625,0.09815916419029236
339.0,0.109375,0.16056115925312042
340.0,0.109375,0.1422942876815796
341.0,0.1796875,0.046977169811725616
342.0,0.27734375,0.11341723054647446
343.0,0.1640625,0.1745537519454956
344.0,0.2578125,0.1853220909833908
345.0,0.15625,0.27172356843948364
346.0,0.21484375,0.13602516055107117
347.0,0.1328125,0.0924735739827156
348.0,0.125,0.17698059976100922
349.0,0.1796875,0.17611020803451538
350.0,0.0390625,0.03882827237248421
351.0,0.21875,0.05905228480696678
352.0,0.08984375,0.1336638480424881
353.0,0.21484375,0.03302125260233879
354.0,0.10546875,0.03458401933312416
355.0,0.09375,0.18024304509162903
356.0,0.23828125,0.03707858920097351
357.0,0.22265625,0.026752930134534836
358.0,0.09375,0.035796381533145905
359.0,0.20703125,0.030513547360897064
360.0,0.11328125,0.03646427392959595
361.0,0.17578125,0.028741244226694107
362.0,0.1015625,0.07265358418226242
363.0,0.3046875,0.04359326884150505
364.0,0.15234375,0.03467900678515434
365.0,0.22265625,0.03153648227453232
366.0,0.140625,0.052584726363420486
367.0,0.16015625,0.10259310901165009
368.0,0.12890625,0.03549213707447052
369.0,0.29296875,0.029230451211333275
370.0,0.2578125,0.024838853627443314
371.0,0.18359375,0.029765518382191658
372.0,0.11328125,0.032480638474226
373.0,0.25,0.041415583342313766
374.0,0.16015625,0.08573531359434128
375.0,0.109375,0.04494713991880417
376.0,0.1484375,0.045748285949230194
377.0,0.2421875,0.049896709620952606
378.0,0.140625,0.09986275434494019
379.0,0.14453125,0.046495355665683746
380.0,0.1875,0.06023785099387169
381.0,0.203125,0.03391490504145622
382.0,0.171875,0.024183448404073715
383.0,0.28515625,0.02496504597365856
384.0,0.2734375,0.025692833587527275
385.0,0.19140625,0.02857949212193489
386.0,0.23046875,0.025000721216201782
387.0,0.21875,0.037990838289260864
388.0,0.13671875,0.03901176154613495
389.0,0.03515625,0.02983636036515236
390.0,0.21484375,0.045401159673929214
391.0,0.2734375,0.027187563478946686
392.0,0.1015625,0.028424672782421112
393.0,0.359375,0.050597239285707474
394.0,0.12890625,0.046639859676361084
395.0,0.15625,0.04361376911401749
396.0,0.13671875,0.04593927040696144
397.0,0.21875,0.04985692724585533
398.0,0.1640625,0.02560906857252121
399.0,0.171875,0.03344123438000679
400.0,0.22265625,0.09254691749811172
401.0,0.27734375,0.03856388479471207
402.0,0.23046875,0.04908804967999458
403.0,0.09375,0.026461081579327583
404.0,0.1953125,0.05252121016383171
405.0,0.26171875,0.03537735715508461
406.0,0.1640625,0.03276187554001808
407.0,0.09765625,0.02529073879122734
408.0,0.16796875,0.014614446088671684
409.0,0.1640625,0.025741668418049812
410.0,0.171875,0.03242649510502815
411.0,0.14453125,0.04762225225567818
412.0,0.12890625,0.08239565044641495
413.0,0.2265625,0.02573230117559433
414.0,0.12890625,0.06367028504610062
415.0,0.1640625,0.050180088728666306
416.0,0.2890625,0.029534343630075455
417.0,0.1953125,0.07939816266298294
418.0,0.15625,0.05993346869945526
419.0,0.20703125,0.11166494339704514
420.0,0.0625,0.0619175061583519
421.0,0.1484375,0.06352042406797409
422.0,0.203125,0.059888411313295364
423.0,0.1484375,0.04699553921818733
424.0,0.19921875,0.24292205274105072
425.0,0.12890625,0.06092636659741402
426.0,0.2265625,0.06990683078765869
427.0,0.1328125,0.27623507380485535
428.0,0.19921875,0.15001283586025238
429.0,0.11328125,0.20204946398735046
430.0,0.14453125,0.13342049717903137
431.0,0.1015625,0.15103425085544586
432.0,0.12109375,0.139143168926239
433.0,0.12109375,0.07595672458410263
434.0,0.2578125,0.1776636689901352
435.0,0.06640625,0.06111979857087135
436.0,0.13671875,0.16939766705036163
437.0,0.19140625,0.40135446190834045
438.0,0.14453125,0.1804051697254181
439.0,0.1640625,0.350119411945343
440.0,0.078125,0.14630194008350372
441.0,0.1796875,0.17149218916893005
442.0,0.22265625,0.058746691793203354
443.0,0.21484375,0.09957742691040039
444.0,0.18359375,0.19057516753673553
445.0,0.08984375,0.3354533612728119
446.0,0.23828125,0.26390230655670166
447.0,0.24609375,0.25585952401161194
448.0,0.17578125,0.3125607371330261
449.0,0.19140625,0.275652676820755
450.0,0.09765625,0.3403968811035156
451.0,0.32421875,0.0672282725572586
452.0,0.1484375,0.30640366673469543
453.0,0.11328125,0.08289774507284164
454.0,0.19921875,0.1470298022031784
455.0,0.22265625,0.12486236542463303
456.0,0.15625,0.1466379463672638
457.0,0.15234375,0.1979864537715912
458.0,0.31640625,0.13997825980186462
459.0,0.2890625,0.3690222203731537
460.0,0.125,0.359762966632843
461.0,0.1875,0.3615725338459015
462.0,0.2265625,0.33062267303466797
463.0,0.21875,0.4194660186767578
464.0,0.19921875,0.3899398446083069
465.0,0.1953125,0.32465624809265137
466.0,0.125,0.36259347200393677
467.0,0.09765625,0.3079361915588379
468.0,0.19140625,0.32301926612854004
469.0,0.296875,0.34362566471099854
470.0,0.1796875,0.4233505129814148
471.0,0.23046875,0.29985398054122925
472.0,0.1796875,0.3611709177494049
473.0,0.16796875,0.41471418738365173
474.0,0.109375,0.39665669202804565
475.0,0.25,0.31061387062072754
476.0,0.2578125,0.330782949924469
477.0,0.234375,0.4309561252593994
478.0,0.1875,0.3933009207248688
479.0,0.203125,0.3079320788383484
480.0,0.15625,0.4211371839046478
481.0,0.16796875,0.32476603984832764
482.0,0.1171875,0.23232372105121613
483.0,0.28515625,0.11900240927934647
484.0,0.234375,0.4512454867362976
485.0,0.13671875,0.12291121482849121
486.0,0.2265625,0.1252603828907013
487.0,0.1640625,0.35405170917510986
488.0,0.171875,0.34986209869384766
489.0,0.171875,0.26498785614967346
490.0,0.11328125,0.0894002690911293
491.0,0.2421875,0.23447972536087036
492.0,0.26171875,0.2900520861148834
493.0,0.35546875,0.21957771480083466
494.0,0.25,0.28560367226600647
495.0,0.26953125,0.047958239912986755
496.0,0.10546875,0.06582058221101761
497.0,0.11328125,0.21967758238315582
498.0,0.09765625,0.2435554414987564
499.0,0.23828125,0.23134581744670868
500.0,0.26171875,0.10563718527555466


==> plots/data/ott-smol-dr_dapo-10-0.1_entropy.csv <==
step,train/entropy
1.0,1.3915454149246216
2.0,1.4352021217346191
3.0,1.449216365814209
4.0,1.401898741722107
5.0,1.4650835990905762
6.0,1.4311579465866089
7.0,1.3441075086593628
8.0,1.3520792722702026
9.0,1.3137803077697754
10.0,1.3495874404907227
11.0,1.3536725044250488
12.0,1.2613554000854492
13.0,1.2135207653045654
14.0,1.1769812107086182
15.0,1.1657817363739014
16.0,1.214239478111267
17.0,1.2111155986785889
18.0,1.1293659210205078
19.0,1.1603447198867798
20.0,1.137345314025879
21.0,1.1069843769073486
22.0,1.1168705224990845
23.0,1.0824209451675415
24.0,1.0513569116592407
25.0,1.0682950019836426
26.0,1.0269356966018677
27.0,1.0270967483520508
28.0,1.0309953689575195
29.0,0.9562502503395081
30.0,1.0378118753433228
31.0,1.0126031637191772
32.0,1.0871449708938599
33.0,1.004687786102295
34.0,0.962702751159668
35.0,0.9445521235466003
36.0,0.9139570593833923
37.0,0.97135329246521
38.0,1.0303385257720947
39.0,1.0234158039093018
40.0,0.9798707962036133
41.0,1.0035191774368286
42.0,0.9640033841133118
43.0,0.9725964665412903
44.0,0.9562487602233887
45.0,0.9545795917510986
46.0,0.9375592470169067
47.0,0.934789776802063
48.0,0.9545822739601135
49.0,0.9271127581596375
50.0,0.9464908242225647
51.0,0.9596631526947021
52.0,0.943825364112854
53.0,0.9452616572380066
54.0,0.9460073113441467
55.0,0.9500788450241089
56.0,0.9709620475769043
57.0,0.9617488980293274
58.0,0.9249950051307678
59.0,0.9603682160377502
60.0,1.0007641315460205
61.0,0.9643239974975586
62.0,0.9201895594596863
63.0,0.9546998739242554
64.0,0.9314522743225098
65.0,0.9669995307922363
66.0,0.9629851579666138
67.0,0.923208475112915
68.0,0.9647377729415894
69.0,0.9943375587463379
70.0,0.9795766472816467
71.0,0.9880508184432983
72.0,1.0081063508987427
73.0,1.0041462182998657
74.0,1.015952706336975
75.0,0.9708109498023987
76.0,0.9750444889068604
77.0,0.9696494340896606
78.0,0.9431425333023071
79.0,0.9431981444358826
80.0,0.958831250667572
81.0,0.8917744755744934
82.0,0.9006396532058716
83.0,0.910169243812561
84.0,0.9357226490974426
85.0,0.8899407386779785
86.0,0.9075024127960205
87.0,0.8658961057662964
88.0,0.8777642846107483
89.0,0.9182732701301575
90.0,0.8503602147102356
91.0,0.8788154125213623
92.0,0.8859199285507202
93.0,0.9532390832901001
94.0,0.9057700634002686
95.0,0.8798675537109375
96.0,0.896801233291626
97.0,0.887258768081665
98.0,0.866943359375
99.0,0.9458850622177124
100.0,0.9325562715530396
101.0,0.9291242957115173
102.0,0.9143201112747192
103.0,0.9437198042869568
104.0,0.9491291642189026
105.0,0.953997015953064
106.0,0.9422221183776855
107.0,0.9277822375297546
108.0,0.920306921005249
109.0,0.9000247120857239
110.0,0.87098628282547
111.0,0.8677513003349304
112.0,0.8525874018669128
113.0,0.826294481754303
114.0,0.8841095566749573
115.0,0.8929846286773682
116.0,0.8219964504241943
117.0,0.8931896686553955
118.0,0.851369321346283
119.0,0.8421773314476013
120.0,0.8798850178718567
121.0,0.7994973063468933
122.0,0.8240301609039307
123.0,0.8296161890029907
124.0,0.7904161214828491
125.0,0.8079888820648193
126.0,0.7569041848182678
127.0,0.7861430048942566
128.0,0.8339583277702332
129.0,0.8173124194145203
130.0,0.8446231484413147
131.0,0.8416305780410767
132.0,0.8429581522941589
133.0,0.8686922788619995
134.0,0.8680108189582825
135.0,0.8361183404922485
136.0,0.8308659791946411
137.0,0.8218544721603394
138.0,0.8581186532974243
139.0,0.8077115416526794
140.0,0.8275613784790039
141.0,0.821846067905426
142.0,0.7700838446617126
143.0,0.8348565101623535
144.0,0.809015691280365
145.0,0.8083670735359192
146.0,0.8316207528114319
147.0,0.878855288028717
148.0,0.865954577922821
149.0,0.8371620178222656
150.0,0.8715075850486755
151.0,0.8182637095451355
152.0,0.8359540104866028
153.0,0.9430944919586182
154.0,0.8800168633460999
155.0,0.9053968787193298
156.0,0.8810766935348511
157.0,0.9093714952468872
158.0,0.937762975692749
159.0,0.9033744931221008
160.0,0.9461009502410889
161.0,0.9222540259361267
162.0,0.9676573872566223
163.0,0.9040879011154175
164.0,0.8932919502258301
165.0,0.9402168989181519
166.0,0.9474090337753296
167.0,0.9151743054389954
168.0,0.9963229894638062
169.0,0.9770788550376892
170.0,1.0125066041946411
171.0,0.9538785219192505
172.0,0.9536709785461426
173.0,1.0026218891143799
174.0,0.9731187224388123
175.0,1.0082545280456543
176.0,0.9481089115142822
177.0,0.94076007604599
178.0,0.9752507209777832
179.0,0.9967793822288513
180.0,1.0014914274215698
181.0,1.005136489868164
182.0,0.9904144406318665
183.0,1.1406251192092896
184.0,0.9929881691932678
185.0,1.093114972114563
186.0,1.0217299461364746
187.0,1.0495054721832275
188.0,0.9984895586967468
189.0,1.0106205940246582
190.0,0.9638745784759521
191.0,0.9866458773612976
192.0,0.9506189823150635
193.0,1.0418022871017456
194.0,0.9547243714332581
195.0,0.9198890924453735
196.0,0.8998112082481384
197.0,0.9287799000740051
198.0,0.907056987285614
199.0,0.8884449601173401
200.0,0.9333920478820801
201.0,1.0048271417617798
202.0,0.9812580943107605
203.0,0.8969242572784424
204.0,0.964956521987915
205.0,0.9355120062828064
206.0,0.9233021140098572
207.0,1.0292696952819824
208.0,1.0166122913360596
209.0,1.0307631492614746
210.0,0.9429908990859985
211.0,1.0051519870758057
212.0,0.9997243881225586
213.0,0.9595478177070618
214.0,0.9727389812469482
215.0,0.9813320636749268
216.0,0.9476953148841858
217.0,0.8838594555854797
218.0,0.8890621662139893
219.0,0.8725732564926147
220.0,0.8487001061439514
221.0,0.8217617869377136
222.0,0.8541210889816284
223.0,0.9341504573822021
224.0,0.9105990529060364
225.0,0.8744618892669678
226.0,0.907628059387207
227.0,0.9200498461723328
228.0,0.9408086538314819
229.0,0.978442370891571
230.0,0.9234238862991333
231.0,0.9153518080711365
232.0,0.9202979207038879
233.0,0.8887109160423279
234.0,0.94618821144104
235.0,0.9292834997177124
236.0,0.9510560035705566
237.0,0.9785324335098267
238.0,0.9250086545944214
239.0,0.9676176309585571
240.0,0.9548694491386414
241.0,0.96062171459198
242.0,0.9506242275238037
243.0,0.9565180540084839
244.0,0.911905825138092
245.0,0.936701238155365
246.0,0.9582637548446655
247.0,0.9522143006324768
248.0,0.8986347317695618
249.0,0.934004008769989
250.0,0.8622412085533142
251.0,0.8521910309791565
252.0,0.8770525455474854
253.0,0.8203055262565613
254.0,0.8513594269752502
255.0,0.8532906770706177
256.0,0.8920694589614868
257.0,0.867789089679718
258.0,0.902535617351532
259.0,0.857079803943634
260.0,0.8625789880752563
261.0,0.8517345786094666
262.0,0.9339504241943359
263.0,0.9102011322975159
264.0,0.8958682417869568
265.0,0.8849245309829712
266.0,0.877963125705719
267.0,0.8341968059539795
268.0,0.834499180316925
269.0,0.8706188797950745
270.0,0.8394408822059631
271.0,0.8397573828697205
272.0,0.8293862342834473
273.0,0.828092098236084
274.0,0.821096658706665
275.0,0.825053870677948
276.0,0.8258622884750366
277.0,0.9279293417930603
278.0,0.9053722620010376
279.0,0.8478866219520569
280.0,0.8734738230705261
281.0,0.8477358222007751
282.0,0.8801055550575256
283.0,0.8722451329231262
284.0,0.8775750994682312
285.0,0.8663123846054077
286.0,0.8580110669136047
287.0,0.8270701766014099
288.0,0.8870390057563782
289.0,0.8700906038284302
290.0,0.8703093528747559
291.0,0.9235678911209106
292.0,0.8821568489074707
293.0,0.8872116208076477
294.0,0.8994134664535522
295.0,0.8621886968612671
296.0,0.8564113974571228
297.0,0.8200139999389648
298.0,0.8307046890258789
299.0,0.8097683191299438
300.0,0.8046326637268066
301.0,0.8288394808769226
302.0,0.843644380569458
303.0,0.8612112402915955
304.0,0.848595380783081
305.0,0.8738043904304504
306.0,0.8439528346061707
307.0,0.8676217198371887
308.0,0.8705712556838989
309.0,0.8884753584861755
310.0,0.8764586448669434
311.0,0.8918954133987427
312.0,0.8800675272941589
313.0,0.8918612599372864
314.0,0.8253955245018005
315.0,0.8494388461112976
316.0,0.9032217860221863
317.0,0.891744077205658
318.0,0.895824670791626
319.0,0.8690763115882874
320.0,0.8730945587158203
321.0,0.8892432451248169
322.0,0.8521115183830261
323.0,0.8826426863670349
324.0,0.8229050040245056
325.0,0.8399934768676758
326.0,0.8060795068740845
327.0,0.7892751693725586
328.0,0.7936682105064392
329.0,0.7595335841178894
330.0,0.7383108735084534
331.0,0.8152722716331482
332.0,0.799710750579834
333.0,0.7721788287162781
334.0,0.7781482934951782
335.0,0.7204523086547852
336.0,0.7604982852935791
337.0,0.746876060962677
338.0,0.7441907525062561
339.0,0.7263076305389404
340.0,0.7229278087615967
341.0,0.7153889536857605
342.0,0.7115132808685303
343.0,0.7295774221420288
344.0,0.7237005829811096
345.0,0.7270572185516357
346.0,0.7234492301940918
347.0,0.6973450183868408
348.0,0.7330120205879211
349.0,0.7046549916267395
350.0,0.7375196218490601
351.0,0.7331686019897461
352.0,0.720952033996582
353.0,0.7289190888404846
354.0,0.7295214533805847
355.0,0.7482059597969055
356.0,0.761222243309021
357.0,0.7489149570465088
358.0,0.730599045753479
359.0,0.7098327279090881
360.0,0.6778138279914856
361.0,0.6681623458862305
362.0,0.6614004969596863
363.0,0.6581923961639404
364.0,0.691110372543335
365.0,0.6776177883148193
366.0,0.6639028787612915
367.0,0.6606333255767822
368.0,0.6509014368057251
369.0,0.6106315851211548
370.0,0.6472664475440979
371.0,0.6293166279792786
372.0,0.6365240216255188
373.0,0.6039732098579407
374.0,0.6202521920204163
375.0,0.6435654163360596
376.0,0.6217317581176758
377.0,0.6571781635284424
378.0,0.6418737173080444
379.0,0.6643548011779785
380.0,0.639367401599884
381.0,0.6548049449920654
382.0,0.6433181166648865
383.0,0.6268256306648254
384.0,0.6049395799636841
385.0,0.6522121429443359
386.0,0.6723915934562683
387.0,0.6619132161140442
388.0,0.6260281801223755
389.0,0.6363536715507507
390.0,0.638613760471344
391.0,0.6797766089439392
392.0,0.6739110350608826
393.0,0.669994056224823
394.0,0.6531162858009338
395.0,0.6550767421722412
396.0,0.6341966390609741
397.0,0.6427706480026245
398.0,0.6349502801895142
399.0,0.6285116076469421
400.0,0.635158896446228
401.0,0.622885525226593
402.0,0.6263259053230286
403.0,0.6457050442695618
404.0,0.6453886032104492
405.0,0.6706768274307251
406.0,0.6565450429916382
407.0,0.6409711837768555
408.0,0.6524450778961182
409.0,0.6712619066238403
410.0,0.6554192900657654
411.0,0.6493690013885498
412.0,0.6836673617362976
413.0,0.6591845154762268
414.0,0.6484696269035339
415.0,0.6854636669158936
416.0,0.6733335852622986
417.0,0.6941402554512024
418.0,0.6940959692001343
419.0,0.7175946831703186
420.0,0.7081964612007141
421.0,0.7153398990631104
422.0,0.6762915849685669
423.0,0.6797279119491577
424.0,0.7315137982368469
425.0,0.7018688321113586
426.0,0.7184083461761475
427.0,0.7087860107421875
428.0,0.7111791372299194
429.0,0.7272371649742126
430.0,0.6961774230003357
431.0,0.7000246047973633
432.0,0.717715322971344
433.0,0.6839034557342529
434.0,0.6922047138214111
435.0,0.6811535358428955
436.0,0.6588113307952881
437.0,0.6585967540740967
438.0,0.651624858379364
439.0,0.6359137892723083
440.0,0.6970825791358948
441.0,0.7076595425605774
442.0,0.6767340898513794
443.0,0.6943922638893127
444.0,0.6723737716674805
445.0,0.706245481967926
446.0,0.7025682330131531
447.0,0.7074131369590759
448.0,0.7146596312522888
449.0,0.708928644657135
450.0,0.7042942643165588
451.0,0.7219995856285095
452.0,0.7098616361618042
453.0,0.7184980511665344
454.0,0.727902352809906
455.0,0.7206117510795593
456.0,0.6993779540061951
457.0,0.7072528600692749
458.0,0.6917046904563904
459.0,0.7221506237983704
460.0,0.6995207071304321
461.0,0.6935687065124512
462.0,0.668233335018158
463.0,0.6736636757850647
464.0,0.6945577263832092
465.0,0.7032167315483093
466.0,0.6723809242248535
467.0,0.684888482093811
468.0,0.6961185336112976
469.0,0.687639057636261
470.0,0.6937861442565918
471.0,0.6744407415390015
472.0,0.6890957355499268
473.0,0.6810089945793152
474.0,0.6547427177429199
475.0,0.6331736445426941
476.0,0.6295458078384399
477.0,0.5998841524124146
478.0,0.6070514917373657
479.0,0.6130042672157288
480.0,0.6341832876205444
481.0,0.6271482110023499
482.0,0.6201416850090027
483.0,0.6147590279579163
484.0,0.6162551641464233
485.0,0.6109105944633484
486.0,0.6351112723350525
487.0,0.6144382953643799
488.0,0.6483650803565979
489.0,0.6239975094795227
490.0,0.597719669342041
491.0,0.6001452803611755
492.0,0.5753254294395447
493.0,0.5762583017349243
494.0,0.5918024182319641
495.0,0.6179937124252319
496.0,0.5515163540840149
497.0,0.5537660121917725
498.0,0.5107781887054443
499.0,0.5318069458007812
500.0,0.5083091855049133
501.0,0.49924251437187195
502.0,0.4858003556728363
503.0,0.496900349855423
504.0,0.49336716532707214
505.0,0.5110982656478882
506.0,0.5351095199584961
507.0,0.5419203042984009
508.0,0.5436597466468811
509.0,0.5769948959350586
510.0,0.5484752655029297
511.0,0.5667133331298828
512.0,0.5497627258300781
513.0,0.580238938331604
514.0,0.5802674889564514
515.0,0.5728967189788818
516.0,0.5580887198448181
517.0,0.5753580331802368
518.0,0.5675249695777893
519.0,0.5906855463981628
520.0,0.589020848274231
521.0,0.5887483358383179
522.0,0.5878312587738037
523.0,0.5940576791763306
524.0,0.6021213531494141
525.0,0.5814326405525208
526.0,0.616520881652832
527.0,0.6447433233261108
528.0,0.6337224841117859
529.0,0.6050702929496765
530.0,0.640667736530304
531.0,0.6150736212730408
532.0,0.6047797203063965
533.0,0.6568149924278259
534.0,0.6324980854988098
535.0,0.6749631762504578
536.0,0.6095418334007263
537.0,0.6456742286682129
538.0,0.6315782070159912
539.0,0.5836602449417114
540.0,0.6165308356285095
541.0,0.6081142425537109
542.0,0.6221629977226257
543.0,0.5773631930351257
544.0,0.5807515978813171
545.0,0.5867512226104736
546.0,0.5904873013496399
547.0,0.591396152973175
548.0,0.6184830069541931
549.0,0.6363656520843506
550.0,0.6432091593742371
551.0,0.5890980958938599
552.0,0.6034480333328247
553.0,0.6246294975280762
554.0,0.6242778897285461
555.0,0.6315116286277771
556.0,0.5692532658576965
557.0,0.5676775574684143
558.0,0.5629693865776062
559.0,0.538703978061676
560.0,0.5319498181343079
561.0,0.54579097032547
562.0,0.5315001606941223
563.0,0.5433943867683411
564.0,0.5027427077293396
565.0,0.49777302145957947
566.0,0.5137342214584351
567.0,0.5182575583457947
568.0,0.5161780118942261
569.0,0.5100955963134766
570.0,0.4774707853794098
571.0,0.5075852274894714
572.0,0.5043145418167114
573.0,0.5379951596260071
574.0,0.5330871939659119
575.0,0.5285382866859436
576.0,0.5277482271194458
577.0,0.5053985118865967
578.0,0.5380590558052063
579.0,0.5325361490249634
580.0,0.5403391122817993
581.0,0.5382129549980164
582.0,0.545796275138855
583.0,0.5457309484481812
584.0,0.5382707118988037
585.0,0.5348771810531616
586.0,0.5235154628753662
587.0,0.5303482413291931
588.0,0.5372851490974426
589.0,0.5488508939743042
590.0,0.5422911643981934
591.0,0.5492931008338928
592.0,0.557041347026825
593.0,0.5262731909751892
594.0,0.537122905254364
595.0,0.5419616103172302
596.0,0.5387497544288635
597.0,0.5368382334709167
598.0,0.5344266891479492
599.0,0.5171029567718506
600.0,0.5567820072174072
601.0,0.5208039879798889
602.0,0.5149056315422058
603.0,0.5616312623023987
604.0,0.5498733520507812
605.0,0.512516975402832
606.0,0.5335144400596619
607.0,0.5292841792106628
608.0,0.5429171323776245
609.0,0.5379506945610046
610.0,0.5165479183197021
611.0,0.5259033441543579
612.0,0.521625816822052
613.0,0.501333475112915
614.0,0.5239061117172241
615.0,0.517528235912323
616.0,0.4997522234916687
617.0,0.5154576301574707
618.0,0.5138219594955444
619.0,0.5232088565826416
620.0,0.5155648589134216
621.0,0.5270293951034546
622.0,0.5501047968864441
623.0,0.56095951795578
624.0,0.5585118532180786
625.0,0.5703995823860168
626.0,0.5732535123825073
627.0,0.6146832704544067
628.0,0.6148704886436462
629.0,0.60615473985672
630.0,0.6319152116775513
631.0,0.6201356649398804
632.0,0.637440025806427
633.0,0.6611302495002747
634.0,0.6696412563323975
635.0,0.6791304349899292
636.0,0.682831883430481
637.0,0.6466633677482605
638.0,0.6402972340583801
639.0,0.6371638774871826
640.0,0.6134612560272217
641.0,0.6209807395935059
642.0,0.6273608803749084
643.0,0.6319118142127991
644.0,0.6467912793159485
645.0,0.6367003917694092
646.0,0.6441161632537842
647.0,0.6453266739845276
648.0,0.6405801773071289
649.0,0.6297614574432373
650.0,0.6179158091545105
651.0,0.6349507570266724
652.0,0.6308863162994385
653.0,0.6113179922103882
654.0,0.6104954481124878
655.0,0.6090090870857239
656.0,0.5966374278068542
657.0,0.6215940117835999
658.0,0.6493960022926331
659.0,0.6025493741035461
660.0,0.6320996284484863
661.0,0.6111707091331482
662.0,0.6388868689537048
663.0,0.6418203711509705
664.0,0.6454331874847412
665.0,0.6536635160446167
666.0,0.6633273959159851
667.0,0.6316099166870117
668.0,0.6664971113204956
669.0,0.6560388207435608
670.0,0.6785338521003723
671.0,0.6874111890792847
672.0,0.6770325899124146
673.0,0.6707017421722412
674.0,0.664979875087738
675.0,0.662995457649231
676.0,0.6628761291503906
677.0,0.6626536250114441
678.0,0.659577488899231
679.0,0.6404147148132324
680.0,0.6445623636245728
681.0,0.6408898234367371
682.0,0.6581155061721802
683.0,0.6330660581588745
684.0,0.6392354965209961
685.0,0.6372970938682556
686.0,0.6356647610664368
687.0,0.6661335229873657
688.0,0.6481120586395264
689.0,0.6797121167182922
690.0,0.6708453297615051
691.0,0.6714609861373901
692.0,0.6723233461380005
693.0,0.6607862710952759
694.0,0.6443716287612915
695.0,0.6329134702682495
696.0,0.6425855755805969
697.0,0.6387079954147339
698.0,0.6611202955245972
699.0,0.6483210325241089
700.0,0.6466240882873535
701.0,0.6627306342124939
702.0,0.6384159326553345
703.0,0.6662755012512207
704.0,0.6543997526168823
705.0,0.6749238967895508
706.0,0.6446295976638794
707.0,0.6390796303749084
708.0,0.6291871070861816
709.0,0.6092060804367065
710.0,0.6015820503234863
711.0,0.6293928623199463
712.0,0.6381312608718872
713.0,0.6284566521644592
714.0,0.5947628617286682
715.0,0.6100859642028809
716.0,0.594068169593811
717.0,0.6006360054016113
718.0,0.6088663935661316
719.0,0.5853323340415955
720.0,0.6040963530540466
721.0,0.603375256061554
722.0,0.5961135029792786
723.0,0.6023284196853638
724.0,0.6064821481704712
725.0,0.6252402663230896
726.0,0.6311726570129395
727.0,0.6119847297668457
728.0,0.6241421103477478
729.0,0.609248161315918
730.0,0.6034957766532898
731.0,0.6018150448799133
732.0,0.5960106253623962
733.0,0.5519704818725586
734.0,0.5577022433280945
735.0,0.5509123206138611
736.0,0.5719670653343201
737.0,0.5728536248207092
738.0,0.5759162306785583
739.0,0.5740242004394531
740.0,0.5554686188697815
741.0,0.5790132880210876
742.0,0.5764455199241638
743.0,0.5765557289123535
744.0,0.5903539061546326
745.0,0.5798863768577576
746.0,0.5726706981658936
747.0,0.5662495493888855
748.0,0.5746437907218933
749.0,0.5653371214866638
750.0,0.5784077644348145
751.0,0.5926845073699951
752.0,0.6120648980140686
753.0,0.5792085528373718
754.0,0.6228675246238708
755.0,0.6318008303642273
756.0,0.6171320080757141
757.0,0.6450477242469788
758.0,0.6267676949501038
759.0,0.6509516835212708
760.0,0.6447993516921997
761.0,0.6296176314353943
762.0,0.620751142501831
763.0,0.6293473839759827
764.0,0.603958010673523
765.0,0.6035563349723816
766.0,0.63279128074646
767.0,0.6334894895553589
768.0,0.6121475100517273
769.0,0.6350910067558289
770.0,0.6370946764945984
771.0,0.6566357612609863
772.0,0.6733051538467407
773.0,0.6364896893501282
774.0,0.6701751947402954
775.0,0.6778982877731323
776.0,0.6650180220603943
777.0,0.7024499773979187
778.0,0.7020227909088135
779.0,0.6820758581161499
780.0,0.7109906077384949
781.0,0.7074615955352783
782.0,0.6949208974838257
783.0,0.6830354332923889
784.0,0.6858822107315063
785.0,0.7260705828666687
786.0,0.7074869871139526
787.0,0.6842410564422607
788.0,0.696610152721405
789.0,0.679141104221344
790.0,0.699556291103363
791.0,0.6936337351799011
792.0,0.6905181407928467
793.0,0.6868674159049988
794.0,0.6543613076210022
795.0,0.6850028038024902
796.0,0.6739479899406433
797.0,0.6690698266029358
798.0,0.681734025478363
799.0,0.6702016592025757
800.0,0.6751357913017273
801.0,0.6703917384147644
802.0,0.6539375185966492
803.0,0.6296290159225464
804.0,0.6176283359527588
805.0,0.6458890438079834
806.0,0.653552234172821
807.0,0.6618129014968872
808.0,0.6752329468727112
809.0,0.6913946270942688
810.0,0.6677623391151428
811.0,0.712261438369751
812.0,0.7000334858894348
813.0,0.7070863246917725
814.0,0.7266070246696472
815.0,0.7037615776062012
816.0,0.6813347339630127
817.0,0.6968839764595032
818.0,0.7053411602973938
819.0,0.6865563988685608
820.0,0.7236219048500061
821.0,0.7564927935600281
822.0,0.6914132237434387
823.0,0.7358896136283875
824.0,0.6970341205596924
825.0,0.7122818231582642
826.0,0.7076971530914307
827.0,0.6776100397109985
828.0,0.6854143142700195
829.0,0.6660492420196533
830.0,0.6541312336921692
831.0,0.6814356446266174
832.0,0.6633654832839966
833.0,0.6556375026702881
834.0,0.6880559921264648
835.0,0.6728525757789612
836.0,0.6650854349136353
837.0,0.656265914440155
838.0,0.6462445259094238
839.0,0.6544130444526672
840.0,0.6528468132019043
841.0,0.6308275461196899
842.0,0.6253464818000793
843.0,0.6153978109359741
844.0,0.6316378116607666
845.0,0.6393415331840515
846.0,0.6230570673942566
847.0,0.6179720163345337
848.0,0.602325975894928
849.0,0.6032442450523376
850.0,0.62192302942276
851.0,0.6144536733627319
852.0,0.6329714059829712
853.0,0.6317313313484192
854.0,0.6264373064041138
855.0,0.6338029503822327
856.0,0.6286210417747498
857.0,0.6359619498252869
858.0,0.6150838732719421
859.0,0.6245878338813782
860.0,0.6221070885658264
861.0,0.641588032245636
862.0,0.6165669560432434
863.0,0.6277325749397278
864.0,0.6162804961204529
865.0,0.6100038886070251
866.0,0.617773711681366
867.0,0.6063458919525146
868.0,0.6500488519668579
869.0,0.6157788038253784
870.0,0.602721095085144
871.0,0.6147197484970093
872.0,0.6124371886253357
873.0,0.6107132434844971
874.0,0.6530771255493164
875.0,0.6756086349487305
876.0,0.6734719276428223
877.0,0.6609607338905334
878.0,0.666954755783081
879.0,0.678824245929718
880.0,0.6865097880363464
881.0,0.6994445323944092
882.0,0.7067744135856628
883.0,0.6963822841644287
884.0,0.7135205864906311
885.0,0.7089747786521912
886.0,0.7172010540962219
887.0,0.7254572510719299
888.0,0.7344396710395813
889.0,0.7237743735313416
890.0,0.6961910724639893
891.0,0.7071475982666016
892.0,0.6916712522506714
893.0,0.7013118267059326
894.0,0.7029797434806824
895.0,0.7177213430404663
896.0,0.6828221678733826
897.0,0.6808602213859558
898.0,0.6744369864463806
899.0,0.6750024557113647
900.0,0.6677523851394653
901.0,0.66398024559021
902.0,0.6400585770606995
903.0,0.6169267892837524
904.0,0.627653956413269
905.0,0.6151812672615051
906.0,0.6334249973297119
907.0,0.6405907273292542
908.0,0.6395094990730286
909.0,0.6238877177238464
910.0,0.6274198889732361
911.0,0.6355381011962891
912.0,0.6285842657089233
913.0,0.6432372331619263
914.0,0.6416834592819214
915.0,0.6545897722244263
916.0,0.6500714421272278
917.0,0.6588435769081116
918.0,0.6659483313560486
919.0,0.6463814377784729
920.0,0.6625320911407471
921.0,0.6620504856109619
922.0,0.6588405966758728
923.0,0.6502000689506531
924.0,0.6442481875419617
925.0,0.6587032079696655
926.0,0.6629921197891235
927.0,0.6335962414741516
928.0,0.6582218408584595
929.0,0.6806526780128479
930.0,0.67177814245224
931.0,0.6385146975517273
932.0,0.6583349704742432
933.0,0.6598753929138184
934.0,0.6596863269805908
935.0,0.666493833065033
936.0,0.6426244974136353
937.0,0.6770128607749939
938.0,0.6613607406616211
939.0,0.668163001537323
940.0,0.7115758061408997
941.0,0.7134424448013306
942.0,0.6956103444099426
943.0,0.7241505980491638
944.0,0.7099733352661133
945.0,0.7176263928413391
946.0,0.7024011015892029
947.0,0.710600733757019
948.0,0.7262586355209351
949.0,0.7244006991386414
950.0,0.6804727911949158
951.0,0.6706584095954895
952.0,0.6597855687141418
953.0,0.6784819960594177
954.0,0.6676501035690308
955.0,0.6870351433753967
956.0,0.6653177738189697
957.0,0.6435415744781494
958.0,0.6686848402023315
959.0,0.6644220352172852
960.0,0.6600048542022705
961.0,0.665906548500061
962.0,0.6782954931259155
963.0,0.6605201363563538
964.0,0.6613410711288452
965.0,0.6536239385604858
966.0,0.6547297239303589
967.0,0.6584736704826355
968.0,0.681178867816925
969.0,0.6773503422737122
970.0,0.687599241733551
971.0,0.6733874678611755
972.0,0.6770345568656921
973.0,0.6481406688690186
974.0,0.6501249670982361
975.0,0.6417336463928223
976.0,0.6148194670677185
977.0,0.6288948655128479
978.0,0.6152426600456238
979.0,0.6000266075134277
980.0,0.6282662153244019
981.0,0.6132810711860657
982.0,0.6089084148406982
983.0,0.6520708799362183
984.0,0.6601605415344238
985.0,0.6190124154090881
986.0,0.6513721346855164
987.0,0.6403054594993591
988.0,0.6724929213523865
989.0,0.6729026436805725
990.0,0.6690144538879395
991.0,0.6765583157539368
992.0,0.6793583631515503
993.0,0.6693797707557678
994.0,0.6908661723136902
995.0,0.697338342666626
996.0,0.7034128308296204
997.0,0.734546422958374
998.0,0.7119086384773254
999.0,0.7014632821083069
1000.0,0.6928728222846985
1001.0,0.6790059208869934
1002.0,0.7023202180862427
1003.0,0.6994928121566772
1004.0,0.6823946237564087
1005.0,0.6705204248428345
1006.0,0.6595873832702637
1007.0,0.6863157749176025
1008.0,0.6866893172264099
1009.0,0.6982316970825195
1010.0,0.6815838813781738
1011.0,0.6741213798522949
1012.0,0.671559751033783
1013.0,0.671666145324707
1014.0,0.670503556728363
1015.0,0.6714906692504883
1016.0,0.6695966720581055
1017.0,0.673272430896759
1018.0,0.6752562522888184
1019.0,0.6794252395629883
1020.0,0.670117974281311
1021.0,0.6600417494773865
1022.0,0.6880362629890442
1023.0,0.6921643614768982
1024.0,0.7026667594909668
1025.0,0.6885650157928467
1026.0,0.6816099286079407
1027.0,0.6726146340370178
1028.0,0.6628938913345337
1029.0,0.6769535541534424


==> plots/data/ott-smol-dr_dapo-10-0.1_f1_reward.csv <==
step,train/reward/f1_reward
1.0,0.147779181599617
2.0,0.07638698816299438
3.0,0.05106146261096001
4.0,0.1072404682636261
5.0,0.09246164560317993
6.0,0.04912928491830826
7.0,0.08271194994449615
8.0,0.07963091135025024
9.0,0.11040406674146652
10.0,0.08633089810609818
11.0,0.10306352376937866
12.0,0.1703423261642456
13.0,0.10392476618289948
14.0,0.18207550048828125
15.0,0.1655721664428711
16.0,0.20120680332183838
17.0,0.11344191431999207
18.0,0.11586586385965347
19.0,0.1572217047214508
20.0,0.13323476910591125
21.0,0.19613301753997803
22.0,0.18122631311416626
23.0,0.1287822425365448
24.0,0.16696512699127197
25.0,0.1380358636379242
26.0,0.21374346315860748
27.0,0.17090632021427155
28.0,0.19384461641311646
29.0,0.2477075159549713
30.0,0.19300778210163116
31.0,0.19671690464019775
32.0,0.19621475040912628
33.0,0.1591796875
34.0,0.18848586082458496
35.0,0.16432291269302368
36.0,0.17687438428401947
37.0,0.17603406310081482
38.0,0.16456162929534912
39.0,0.15599191188812256
40.0,0.19963109493255615
41.0,0.24356399476528168
42.0,0.2038562297821045
43.0,0.2009200006723404
44.0,0.2060624361038208
45.0,0.19669117033481598
46.0,0.22024430334568024
47.0,0.2910413146018982
48.0,0.19348028302192688
49.0,0.18590959906578064
50.0,0.22486978769302368
51.0,0.22976866364479065
52.0,0.20507431030273438
53.0,0.20206782221794128
54.0,0.2477221041917801
55.0,0.23244048655033112
56.0,0.22468651831150055
57.0,0.23952347040176392
58.0,0.2608574628829956
59.0,0.307880699634552
60.0,0.1797572374343872
61.0,0.1939174085855484
62.0,0.1820746511220932
63.0,0.2279091477394104
64.0,0.22893251478672028
65.0,0.2260989099740982
66.0,0.27527904510498047
67.0,0.2484496682882309
68.0,0.29960936307907104
69.0,0.28126269578933716
70.0,0.3144569993019104
71.0,0.2458351105451584
72.0,0.18148985505104065
73.0,0.26167869567871094
74.0,0.17527544498443604
75.0,0.27231019735336304
76.0,0.2001558542251587
77.0,0.23342634737491608
78.0,0.21883371472358704
79.0,0.2691406309604645
80.0,0.26634156703948975
81.0,0.28651243448257446
82.0,0.33518528938293457
83.0,0.2832995057106018
84.0,0.28507566452026367
85.0,0.31494849920272827
86.0,0.32307788729667664
87.0,0.30645209550857544
88.0,0.30463138222694397
89.0,0.18764880299568176
90.0,0.2892656922340393
91.0,0.2668154835700989
92.0,0.22929686307907104
93.0,0.191623255610466
94.0,0.26293712854385376
95.0,0.32873883843421936
96.0,0.2658015191555023
97.0,0.27533483505249023
98.0,0.3412574529647827
99.0,0.26104170083999634
100.0,0.2814975380897522
101.0,0.36090031266212463
102.0,0.26968008279800415
103.0,0.24384301900863647
104.0,0.31825706362724304
105.0,0.2811832129955292
106.0,0.28971534967422485
107.0,0.3561808466911316
108.0,0.3584122657775879
109.0,0.32043081521987915
110.0,0.27010294795036316
111.0,0.25314417481422424
112.0,0.329024076461792
113.0,0.45262277126312256
114.0,0.3011890649795532
115.0,0.18297991156578064
116.0,0.3148995637893677
117.0,0.26267245411872864
118.0,0.2913944125175476
119.0,0.23461681604385376
120.0,0.2410714328289032
121.0,0.27347469329833984
122.0,0.3036458492279053
123.0,0.30570125579833984
124.0,0.36483389139175415
125.0,0.4059353470802307
126.0,0.26177358627319336
127.0,0.28379330039024353
128.0,0.30176711082458496
129.0,0.25036272406578064
130.0,0.30195313692092896
131.0,0.2960720658302307
132.0,0.31649672985076904
133.0,0.3325427770614624
134.0,0.2440395951271057
135.0,0.29159224033355713
136.0,0.3182114362716675
137.0,0.47903645038604736
138.0,0.27847468852996826
139.0,0.41645950078964233
140.0,0.3681485652923584
141.0,0.27192825078964233
142.0,0.406863808631897
143.0,0.3711884617805481
144.0,0.3145616352558136
145.0,0.24794456362724304
146.0,0.3352585434913635
147.0,0.24066221714019775
148.0,0.3149494528770447
149.0,0.353145033121109
150.0,0.3280160129070282
151.0,0.36854851245880127
152.0,0.4053199291229248
153.0,0.294780969619751
154.0,0.3419383764266968
155.0,0.38723957538604736
156.0,0.37704190611839294
157.0,0.27358630299568176
158.0,0.255146324634552
159.0,0.42816221714019775
160.0,0.2907256782054901
161.0,0.33009710907936096
162.0,0.31543272733688354
163.0,0.3846921920776367
164.0,0.4567314386367798
165.0,0.3071930408477783
166.0,0.3566744923591614
167.0,0.43380555510520935
168.0,0.374813973903656
169.0,0.2778928875923157
170.0,0.251640260219574
171.0,0.3466684818267822
172.0,0.3131633400917053
173.0,0.25631511211395264
174.0,0.2715587615966797
175.0,0.2972160577774048
176.0,0.3291814625263214
177.0,0.4223214387893677
178.0,0.3603741228580475
179.0,0.4408864676952362
180.0,0.28893232345581055
181.0,0.33895087242126465
182.0,0.4026041626930237
183.0,0.2644452154636383
184.0,0.3656013309955597
185.0,0.3003234267234802
186.0,0.3267112970352173
187.0,0.3011873960494995
188.0,0.2936477065086365
189.0,0.29609206318855286
190.0,0.3599826395511627
191.0,0.4407556653022766
192.0,0.4778645932674408
193.0,0.34788480401039124
194.0,0.386904776096344
195.0,0.36685606837272644
196.0,0.37578123807907104
197.0,0.3580729365348816
198.0,0.3391926884651184
199.0,0.3887290954589844
200.0,0.38136160373687744
201.0,0.26192140579223633
202.0,0.30562683939933777
203.0,0.42848438024520874
204.0,0.48046875
205.0,0.3439531922340393
206.0,0.43391335010528564
207.0,0.38150420784950256
208.0,0.36091578006744385
209.0,0.31367188692092896
210.0,0.49252229928970337
211.0,0.3344370126724243
212.0,0.37979912757873535
213.0,0.4736328125
214.0,0.3948746919631958
215.0,0.43192315101623535
216.0,0.34405773878097534
217.0,0.3928266763687134
218.0,0.41373077034950256
219.0,0.3162990212440491
220.0,0.4190636873245239
221.0,0.4211036264896393
222.0,0.4655134081840515
223.0,0.3180772662162781
224.0,0.3439174294471741
225.0,0.3786458373069763
226.0,0.40434008836746216
227.0,0.390718013048172
228.0,0.34166666865348816
229.0,0.31370049715042114
230.0,0.3910115957260132
231.0,0.4507812261581421
232.0,0.4443824291229248
233.0,0.45451587438583374
234.0,0.34283700585365295
235.0,0.3457832336425781
236.0,0.4267299175262451
237.0,0.3145117163658142
238.0,0.36500516533851624
239.0,0.3222881555557251
240.0,0.32357701659202576
241.0,0.33283108472824097
242.0,0.3717727065086365
243.0,0.31302082538604736
244.0,0.37712958455085754
245.0,0.507847785949707
246.0,0.391787588596344
247.0,0.44019097089767456
248.0,0.4557477831840515
249.0,0.38905319571495056
250.0,0.4342639446258545
251.0,0.4640718102455139
252.0,0.3245721757411957
253.0,0.36586683988571167
254.0,0.3922061026096344
255.0,0.32708799839019775
256.0,0.2962741255760193
257.0,0.4858599901199341
258.0,0.3955729305744171
259.0,0.3744794726371765
260.0,0.4102247357368469
261.0,0.49971139430999756
262.0,0.34973403811454773
263.0,0.39580851793289185
264.0,0.5085937976837158
265.0,0.3728952407836914
266.0,0.3361700177192688
267.0,0.5108909606933594
268.0,0.38513386249542236
269.0,0.3485051393508911
270.0,0.3442026376724243
271.0,0.40667665004730225
272.0,0.36698397994041443
273.0,0.4046453535556793
274.0,0.3741587698459625
275.0,0.4210103154182434
276.0,0.4816809296607971
277.0,0.4149460792541504
278.0,0.28937458992004395
279.0,0.4362165033817291
280.0,0.3690255284309387
281.0,0.44104355573654175
282.0,0.3339015245437622
283.0,0.33841145038604736
284.0,0.3450024724006653
285.0,0.3806919753551483
286.0,0.4234561026096344
287.0,0.48283225297927856
288.0,0.4856119751930237
289.0,0.3419254422187805
290.0,0.49714896082878113
291.0,0.30791959166526794
292.0,0.29461973905563354
293.0,0.41225817799568176
294.0,0.3966994285583496
295.0,0.4011966586112976
296.0,0.41935452818870544
297.0,0.41570279002189636
298.0,0.3635473847389221
299.0,0.42363959550857544
300.0,0.5429484844207764
301.0,0.39151787757873535
302.0,0.44844764471054077
303.0,0.4852399528026581
304.0,0.44811534881591797
305.0,0.44186198711395264
306.0,0.47215402126312256
307.0,0.33258646726608276
308.0,0.41253721714019775
309.0,0.38993674516677856
310.0,0.3352994918823242
311.0,0.4302176237106323
312.0,0.5032433867454529
313.0,0.397538423538208
314.0,0.43616071343421936
315.0,0.5115714073181152
316.0,0.4048983156681061
317.0,0.3955724239349365
318.0,0.4491688013076782
319.0,0.49827659130096436
320.0,0.3762083053588867
321.0,0.37161457538604736
322.0,0.519105076789856
323.0,0.42481398582458496
324.0,0.43737292289733887
325.0,0.4273468255996704
326.0,0.459145188331604
327.0,0.5201429128646851
328.0,0.3741629719734192
329.0,0.5382657051086426
330.0,0.5397135019302368
331.0,0.4990885257720947
332.0,0.3751674294471741
333.0,0.3563802242279053
334.0,0.4304578900337219
335.0,0.4655444025993347
336.0,0.2912760376930237
337.0,0.4131138324737549
338.0,0.38762402534484863
339.0,0.4641098380088806
340.0,0.5126395225524902
341.0,0.4282197058200836
342.0,0.5478824377059937
343.0,0.3899739384651184
344.0,0.4362165331840515
345.0,0.4486921429634094
346.0,0.3416883945465088
347.0,0.4222436249256134
348.0,0.4097222089767456
349.0,0.4212859869003296
350.0,0.3916604518890381
351.0,0.3387742042541504
352.0,0.343348890542984
353.0,0.40419766306877136
354.0,0.5570977926254272
355.0,0.5257812738418579
356.0,0.44275566935539246
357.0,0.47750186920166016
358.0,0.33381104469299316
359.0,0.44448786973953247
360.0,0.431640625
361.0,0.3743024468421936
362.0,0.3724578619003296
363.0,0.38470983505249023
364.0,0.3426215350627899
365.0,0.3585866093635559
366.0,0.513476550579071
367.0,0.5024181604385376
368.0,0.38800251483917236
369.0,0.5265624523162842
370.0,0.4561011791229248
371.0,0.3679315447807312
372.0,0.4453434944152832
373.0,0.5383869409561157
374.0,0.3659164309501648
375.0,0.35468441247940063
376.0,0.4989231824874878
377.0,0.43093717098236084
378.0,0.5147600769996643
379.0,0.43292808532714844
380.0,0.47279059886932373
381.0,0.4637210965156555
382.0,0.3678385317325592
383.0,0.5161024332046509
384.0,0.44872891902923584
385.0,0.5213527679443359
386.0,0.3677269220352173
387.0,0.345424085855484
388.0,0.4367838501930237
389.0,0.4000371992588043
390.0,0.4319867193698883
391.0,0.3017299175262451
392.0,0.3703001141548157
393.0,0.3935462236404419
394.0,0.4572916626930237
395.0,0.43907827138900757
396.0,0.5431206226348877
397.0,0.4453125
398.0,0.4025483727455139
399.0,0.4228794574737549
400.0,0.4076557755470276
401.0,0.3777199983596802
402.0,0.421688973903656
403.0,0.3825520873069763
404.0,0.41418033838272095
405.0,0.3864245116710663
406.0,0.33095884323120117
407.0,0.465806782245636
408.0,0.5219612121582031
409.0,0.42377233505249023
410.0,0.5696062445640564
411.0,0.5059802532196045
412.0,0.429780513048172
413.0,0.4227898418903351
414.0,0.49947917461395264
415.0,0.3961123526096344
416.0,0.39257192611694336
417.0,0.47159910202026367
418.0,0.3866443336009979
419.0,0.3987515866756439
420.0,0.4515624940395355
421.0,0.4886718690395355
422.0,0.47672680020332336
423.0,0.43497025966644287
424.0,0.4416108727455139
425.0,0.46506935358047485
426.0,0.4046441316604614
427.0,0.5506324768066406
428.0,0.4322420656681061
429.0,0.3710286617279053
430.0,0.4870907664299011
431.0,0.49404579401016235
432.0,0.49779605865478516
433.0,0.47780877351760864
434.0,0.4914969801902771
435.0,0.46452823281288147
436.0,0.5433133840560913
437.0,0.3931857645511627
438.0,0.4667069613933563
439.0,0.4964843690395355
440.0,0.49468934535980225
441.0,0.28641605377197266
442.0,0.40342259407043457
443.0,0.4147937297821045
444.0,0.5091672539710999
445.0,0.3376302123069763
446.0,0.3581473231315613
447.0,0.3880208432674408
448.0,0.4345052242279053
449.0,0.4581783413887024
450.0,0.5095691680908203
451.0,0.4964008927345276
452.0,0.33534228801727295
453.0,0.43569570779800415
454.0,0.4316440224647522
455.0,0.404303640127182
456.0,0.4347842335700989
457.0,0.4158242642879486
458.0,0.4300324618816376
459.0,0.4134765863418579
460.0,0.3978143632411957
461.0,0.39703479409217834
462.0,0.48381078243255615
463.0,0.5450681447982788
464.0,0.4637462794780731
465.0,0.4328450560569763
466.0,0.5418899059295654
467.0,0.4464074373245239
468.0,0.41914063692092896
469.0,0.4489583373069763
470.0,0.4230189919471741
471.0,0.41870349645614624
472.0,0.48261716961860657
473.0,0.34560394287109375
474.0,0.5030133724212646
475.0,0.5238901376724243
476.0,0.39309585094451904
477.0,0.4478236436843872
478.0,0.5354166626930237
479.0,0.495860755443573
480.0,0.4266183078289032
481.0,0.4938802123069763
482.0,0.5244977474212646
483.0,0.4245535731315613
484.0,0.4384114742279053
485.0,0.4752044677734375
486.0,0.493304580450058
487.0,0.5047867298126221
488.0,0.4387426972389221
489.0,0.4603707194328308
490.0,0.4978400468826294
491.0,0.4188802242279053
492.0,0.5042286515235901
493.0,0.48080354928970337
494.0,0.506127655506134
495.0,0.371698260307312
496.0,0.398530513048172
497.0,0.5090680718421936
498.0,0.48166853189468384
499.0,0.33841145038604736
500.0,0.4237165153026581
501.0,0.38777899742126465
502.0,0.510409951210022
503.0,0.5168154835700989
504.0,0.4669744372367859
505.0,0.5330357551574707
506.0,0.4436197876930237
507.0,0.5048363208770752
508.0,0.43074774742126465
509.0,0.35897591710090637
510.0,0.44982922077178955
511.0,0.4588169455528259
512.0,0.47880393266677856
513.0,0.4872153401374817
514.0,0.43118488788604736
515.0,0.3964262008666992
516.0,0.46641018986701965
517.0,0.5736933946609497
518.0,0.4875867962837219
519.0,0.5122696161270142
520.0,0.5268601179122925
521.0,0.3567708432674408
522.0,0.49596354365348816
523.0,0.5131510496139526
524.0,0.4728871285915375
525.0,0.46520647406578064
526.0,0.46034225821495056
527.0,0.3740389347076416
528.0,0.4657087028026581
529.0,0.543563961982727
530.0,0.501953125
531.0,0.4103577733039856
532.0,0.5197172164916992
533.0,0.4320622682571411
534.0,0.5533853769302368
535.0,0.4138020873069763
536.0,0.5662109851837158
537.0,0.43543529510498047
538.0,0.35357141494750977
539.0,0.6100901365280151
540.0,0.4461095333099365
541.0,0.47574180364608765
542.0,0.42723214626312256
543.0,0.4799495041370392
544.0,0.5874234437942505
545.0,0.4828124940395355
546.0,0.5481246709823608
547.0,0.5066189765930176
548.0,0.620312511920929
549.0,0.3598586320877075
550.0,0.3395901024341583
551.0,0.5125000476837158
552.0,0.4793030917644501
553.0,0.3830264210700989
554.0,0.3653273582458496
555.0,0.3500744104385376
556.0,0.43269413709640503
557.0,0.4925781190395355
558.0,0.4270833432674408
559.0,0.5427951812744141
560.0,0.47447916865348816
561.0,0.4194382429122925
562.0,0.4878472089767456
563.0,0.34687498211860657
564.0,0.43781113624572754
565.0,0.344199538230896
566.0,0.404296875
567.0,0.41440972685813904
568.0,0.35755208134651184
569.0,0.42613181471824646
570.0,0.44575047492980957
571.0,0.4996744990348816
572.0,0.500781238079071
573.0,0.49986982345581055
574.0,0.4616815447807312
575.0,0.4946986436843872
576.0,0.43476563692092896
577.0,0.5412760376930237
578.0,0.4518228769302368
579.0,0.49502861499786377
580.0,0.49608445167541504
581.0,0.42265623807907104
582.0,0.45806053280830383
583.0,0.5085875391960144
584.0,0.5076061487197876
585.0,0.44397321343421936
586.0,0.44175970554351807
587.0,0.5068080425262451
588.0,0.5243706703186035
589.0,0.4714471697807312
590.0,0.5474931001663208
591.0,0.47418153285980225
592.0,0.4179036617279053
593.0,0.5201823115348816
594.0,0.5330698490142822
595.0,0.48216673731803894
596.0,0.4587363600730896
597.0,0.49670472741127014
598.0,0.5432477593421936
599.0,0.5232996344566345
600.0,0.4233165979385376
601.0,0.538194477558136
602.0,0.6213169693946838
603.0,0.4850260615348816
604.0,0.38376790285110474
605.0,0.4639137089252472
606.0,0.5100756287574768
607.0,0.5170572996139526
608.0,0.3622581958770752
609.0,0.3696490526199341
610.0,0.5470240712165833
611.0,0.505078136920929
612.0,0.5232345461845398
613.0,0.6056175827980042
614.0,0.5442274212837219
615.0,0.4148065447807312
616.0,0.531436026096344
617.0,0.4028075933456421
618.0,0.44917649030685425
619.0,0.3314732015132904
620.0,0.4694444537162781
621.0,0.4014985263347626
622.0,0.4726596474647522
623.0,0.42205530405044556
624.0,0.4339238107204437
625.0,0.46294867992401123
626.0,0.4856336712837219
627.0,0.47832033038139343
628.0,0.48715901374816895
629.0,0.47260046005249023
630.0,0.45455729961395264
631.0,0.5217447280883789
632.0,0.49973955750465393
633.0,0.4722532033920288
634.0,0.5004185438156128
635.0,0.4026413559913635
636.0,0.32265427708625793
637.0,0.5426338911056519
638.0,0.4787946343421936
639.0,0.48410171270370483
640.0,0.42295384407043457
641.0,0.5463541746139526
642.0,0.45491498708724976
643.0,0.4109933376312256
644.0,0.5085252523422241
645.0,0.5171452760696411
646.0,0.4918805658817291
647.0,0.4170572757720947
648.0,0.43328601121902466
649.0,0.48045945167541504
650.0,0.5242586135864258
651.0,0.5628906488418579
652.0,0.5145933628082275
653.0,0.5318058729171753
654.0,0.4978732764720917
655.0,0.5680772066116333
656.0,0.5728050470352173
657.0,0.6171875
658.0,0.38469797372817993
659.0,0.4811197817325592
660.0,0.4554191529750824
661.0,0.5426556468009949
662.0,0.3247581720352173
663.0,0.48822546005249023
664.0,0.4540550708770752
665.0,0.44389206171035767
666.0,0.5260416269302368
667.0,0.5856771469116211
668.0,0.5694103240966797
669.0,0.4859375059604645
670.0,0.5487165451049805
671.0,0.5411767959594727
672.0,0.412109375
673.0,0.48535576462745667
674.0,0.4766884446144104
675.0,0.5203186869621277
676.0,0.4364919662475586
677.0,0.47773438692092896
678.0,0.4504464268684387
679.0,0.4322482645511627
680.0,0.6506696343421936
681.0,0.504687488079071
682.0,0.5495893955230713
683.0,0.5541666746139526
684.0,0.4710937738418579
685.0,0.49557292461395264
686.0,0.5682291984558105
687.0,0.4592447876930237
688.0,0.5097377300262451
689.0,0.4459635615348816
690.0,0.5050222873687744
691.0,0.5309152007102966
692.0,0.49638631939888
693.0,0.586046040058136
694.0,0.4238095283508301
695.0,0.5513020753860474
696.0,0.5206969380378723
697.0,0.561904788017273
698.0,0.4791852831840515
699.0,0.607880711555481
700.0,0.5268415212631226
701.0,0.42839473485946655
702.0,0.6738768219947815
703.0,0.47607266902923584
704.0,0.6112512350082397
705.0,0.49796009063720703
706.0,0.5745020508766174
707.0,0.5602137446403503
708.0,0.47408854961395264
709.0,0.553906261920929
710.0,0.5554129481315613
711.0,0.623037576675415
712.0,0.4347377121448517
713.0,0.4289248585700989
714.0,0.5177083015441895
715.0,0.5398778915405273
716.0,0.4924665093421936
717.0,0.4553106427192688
718.0,0.4629650115966797
719.0,0.45154476165771484
720.0,0.5721354484558105
721.0,0.5286458134651184
722.0,0.6368489265441895
723.0,0.5264322757720947
724.0,0.535342276096344
725.0,0.5226934552192688
726.0,0.4850260615348816
727.0,0.45633792877197266
728.0,0.44213226437568665
729.0,0.5174479484558105
730.0,0.4750930070877075
731.0,0.44388020038604736
732.0,0.414155513048172
733.0,0.5185112953186035
734.0,0.5826526880264282
735.0,0.5140624642372131
736.0,0.5305785536766052
737.0,0.5032552480697632
738.0,0.48134300112724304
739.0,0.4527994990348816
740.0,0.5470051765441895
741.0,0.49856770038604736
742.0,0.4883773624897003
743.0,0.5219122171401978
744.0,0.39342135190963745
745.0,0.4802083373069763
746.0,0.5484281778335571
747.0,0.5607514977455139
748.0,0.486591637134552
749.0,0.5065104365348816
750.0,0.5509300231933594
751.0,0.5264198780059814
752.0,0.5218750238418579
753.0,0.6158109903335571
754.0,0.47799479961395264
755.0,0.4549665153026581
756.0,0.6092820167541504
757.0,0.5323442220687866
758.0,0.5879782438278198
759.0,0.4948846697807312
760.0,0.47134867310523987
761.0,0.6224609613418579
762.0,0.543040931224823
763.0,0.4889390468597412
764.0,0.48238468170166016
765.0,0.643750011920929
766.0,0.5111700296401978
767.0,0.3909783959388733
768.0,0.4505208432674408
769.0,0.47120535373687744
770.0,0.5742838382720947
771.0,0.4075520634651184
772.0,0.4393601417541504
773.0,0.5218316316604614
774.0,0.5854166746139526
775.0,0.49896764755249023
776.0,0.6544625759124756
777.0,0.5386067628860474
778.0,0.431640625
779.0,0.5503162145614624
780.0,0.44029945135116577
781.0,0.43920794129371643
782.0,0.4302920401096344
783.0,0.48098960518836975
784.0,0.5520957708358765
785.0,0.485215425491333
786.0,0.4704427123069763
787.0,0.5795294046401978
788.0,0.5437539219856262
789.0,0.5696614980697632
790.0,0.548828125
791.0,0.45716148614883423
792.0,0.5273065567016602
793.0,0.48431918025016785
794.0,0.5598958134651184
795.0,0.48098957538604736
796.0,0.44713538885116577
797.0,0.5397135615348816
798.0,0.4329241216182709
799.0,0.4392361044883728
800.0,0.48810452222824097
801.0,0.48283112049102783
802.0,0.4874100983142853
803.0,0.553515613079071
804.0,0.567987322807312
805.0,0.48046875
806.0,0.5472284555435181
807.0,0.5122953653335571
808.0,0.5305989980697632
809.0,0.45234373211860657
810.0,0.5819847583770752
811.0,0.49823856353759766
812.0,0.5535559058189392
813.0,0.5587611794471741
814.0,0.540126383304596
815.0,0.5412760376930237
816.0,0.578569233417511
817.0,0.4860558807849884
818.0,0.5750217437744141
819.0,0.6428757309913635
820.0,0.6252789497375488
821.0,0.37717634439468384
822.0,0.4638671875
823.0,0.4734158217906952
824.0,0.5945560932159424
825.0,0.3818080425262451
826.0,0.46897321939468384
827.0,0.5714843273162842
828.0,0.5004853010177612
829.0,0.5688244104385376
830.0,0.6309067010879517
831.0,0.5599702596664429
832.0,0.49140626192092896
833.0,0.6284412145614624
834.0,0.4258742332458496
835.0,0.3954613208770752
836.0,0.4884841740131378
837.0,0.5120242238044739
838.0,0.5481677651405334
839.0,0.4738343060016632
840.0,0.5042968988418579
841.0,0.4485662579536438
842.0,0.4475260376930237
843.0,0.6516927480697632
844.0,0.5091145634651184
845.0,0.5740242600440979
846.0,0.5268229246139526
847.0,0.4522135555744171
848.0,0.51953125
849.0,0.5774739384651184
850.0,0.48046875
851.0,0.4992373585700989
852.0,0.4847470223903656
853.0,0.4253782033920288
854.0,0.46760913729667664
855.0,0.5242621302604675
856.0,0.5083581209182739
857.0,0.4017578363418579
858.0,0.5665364265441895
859.0,0.5100446343421936
860.0,0.5217447876930237
861.0,0.4419766962528229
862.0,0.6442026495933533
863.0,0.421261191368103
864.0,0.4850260615348816
865.0,0.5861945152282715
866.0,0.4872085750102997
867.0,0.5927517414093018
868.0,0.45299744606018066
869.0,0.5139207243919373
870.0,0.6029619574546814
871.0,0.4498698115348816
872.0,0.4692274332046509
873.0,0.5811197757720947
874.0,0.5657118558883667
875.0,0.4603050947189331
876.0,0.4106026589870453
877.0,0.5683779716491699
878.0,0.5287977457046509
879.0,0.4677455425262451
880.0,0.5287760496139526
881.0,0.48994606733322144
882.0,0.46106773614883423
883.0,0.6153645515441895
884.0,0.5212891101837158
885.0,0.5868940353393555
886.0,0.47382813692092896
887.0,0.4915550649166107
888.0,0.47382813692092896
889.0,0.5029513835906982
890.0,0.41744452714920044
891.0,0.4005642533302307
892.0,0.5052083730697632
893.0,0.44453126192092896
894.0,0.4716796875
895.0,0.49343234300613403
896.0,0.5254309177398682
897.0,0.5859375
898.0,0.5847419500350952
899.0,0.5205723643302917
900.0,0.5523437261581421
901.0,0.4427632987499237
902.0,0.521348237991333
903.0,0.4911458492279053
904.0,0.5390625
905.0,0.546875
906.0,0.4728143811225891
907.0,0.3931584358215332
908.0,0.41923364996910095
909.0,0.49489709734916687
910.0,0.5516927242279053
911.0,0.522792637348175
912.0,0.5197916626930237
913.0,0.5759486556053162
914.0,0.5435980558395386
915.0,0.45530134439468384
916.0,0.6290178298950195
917.0,0.4772786498069763
918.0,0.4779110848903656
919.0,0.5766927003860474
920.0,0.48073917627334595
921.0,0.5031529068946838
922.0,0.5236327648162842
923.0,0.5375854969024658
924.0,0.5891927480697632
925.0,0.4989200234413147
926.0,0.4703125059604645
927.0,0.5333767533302307
928.0,0.5970052480697632
929.0,0.4296875
930.0,0.48025593161582947
931.0,0.4691051244735718
932.0,0.4211761951446533
933.0,0.5925781726837158
934.0,0.4489583373069763
935.0,0.44304317235946655
936.0,0.48945313692092896
937.0,0.5296875238418579
938.0,0.6018415093421936
939.0,0.652616024017334
940.0,0.48896947503089905
941.0,0.40481770038604736
942.0,0.5705915093421936
943.0,0.47480466961860657
944.0,0.4940459728240967
945.0,0.4072296619415283
946.0,0.5425781011581421
947.0,0.5553292036056519
948.0,0.44023436307907104
949.0,0.44518089294433594
950.0,0.4926246404647827
951.0,0.6122148036956787
952.0,0.5704426765441895
953.0,0.5570312738418579
954.0,0.5518268346786499
955.0,0.49270832538604736
956.0,0.5282374620437622
957.0,0.576953113079071
958.0,0.4856770634651184
959.0,0.5026041865348816
960.0,0.5804036259651184
961.0,0.5565476417541504
962.0,0.4776785671710968
963.0,0.5724608898162842
964.0,0.5885368585586548
965.0,0.5233259201049805
966.0,0.5259114503860474
967.0,0.6171875
968.0,0.4935329854488373
969.0,0.5425595045089722
970.0,0.5720981955528259
971.0,0.5518291592597961
972.0,0.4527343809604645
973.0,0.5423177480697632
974.0,0.48949864506721497
975.0,0.5041945576667786
976.0,0.5154576301574707
977.0,0.5305068492889404
978.0,0.5486519932746887
979.0,0.5382353067398071
980.0,0.3763020932674408
981.0,0.6313368082046509
982.0,0.6346354484558105
983.0,0.631463885307312
984.0,0.4116629362106323
985.0,0.5397135615348816
986.0,0.48244667053222656
987.0,0.6445591449737549
988.0,0.3902529776096344
989.0,0.4305989742279053
990.0,0.6216145753860474
991.0,0.534970223903656
992.0,0.5826822519302368
993.0,0.6336309909820557
994.0,0.6262073516845703
995.0,0.5018229484558105
996.0,0.622302770614624
997.0,0.4756273925304413
998.0,0.4166666865348816
999.0,0.42353641986846924
1000.0,0.5432054996490479
1001.0,0.5594679713249207
1002.0,0.5209852457046509
1003.0,0.4975322484970093
1004.0,0.3673308491706848
1005.0,0.5103082060813904
1006.0,0.6584077477455139
1007.0,0.4761718809604645
1008.0,0.6337106227874756
1009.0,0.5303943157196045
1010.0,0.5048117637634277
1011.0,0.533203125
1012.0,0.5699218511581421
1013.0,0.4365234375
1014.0,0.5309430360794067
1015.0,0.5343377590179443
1016.0,0.47719070315361023
1017.0,0.5450954437255859
1018.0,0.5852864980697632
1019.0,0.511259913444519
1020.0,0.48841148614883423
1021.0,0.6161458492279053
1022.0,0.4849330186843872
1023.0,0.5231398940086365
1024.0,0.5196614265441895
1025.0,0.6238106489181519
1026.0,0.48190104961395264
1027.0,0.5045572519302368
1028.0,0.6660912036895752
1029.0,0.4443579316139221


==> plots/data/ott-smol-dr_dapo-10-0.8_entropy.csv <==
step,train/entropy
1.0,1.4793243408203125
2.0,1.4048805236816406
3.0,1.3891710042953491
4.0,1.3416301012039185
5.0,1.3918148279190063
6.0,1.4048347473144531
7.0,1.479698657989502
8.0,1.4242157936096191
9.0,1.396933674812317
10.0,1.419238805770874
11.0,1.4033883810043335
12.0,1.3411985635757446
13.0,1.304546594619751
14.0,1.33791983127594
15.0,1.2909108400344849
16.0,1.3821624517440796
17.0,1.351919412612915
18.0,1.303507685661316
19.0,1.3857005834579468
20.0,1.3695323467254639
21.0,1.3526009321212769
22.0,1.4018820524215698
23.0,1.365160346031189
24.0,1.3248167037963867
25.0,1.3673450946807861
26.0,1.3673763275146484
27.0,1.4349545240402222
28.0,1.3725929260253906
29.0,1.3595231771469116
30.0,1.3889349699020386
31.0,1.3484176397323608
32.0,1.418188214302063
33.0,1.345461368560791
34.0,1.3456215858459473
35.0,1.354658842086792
36.0,1.3349440097808838
37.0,1.385385513305664
38.0,1.396104335784912
39.0,1.397809624671936
40.0,1.2958564758300781
41.0,1.3086944818496704
42.0,1.344529628753662
43.0,1.3596879243850708
44.0,1.4189038276672363
45.0,1.4360616207122803
46.0,1.409509539604187
47.0,1.4386709928512573
48.0,1.4861068725585938
49.0,1.4178589582443237
50.0,1.406313180923462
51.0,1.434848427772522
52.0,1.4388598203659058
53.0,1.3684903383255005
54.0,1.322248101234436
55.0,1.389279842376709
56.0,1.4527440071105957
57.0,1.3620425462722778
58.0,1.3080618381500244
59.0,1.3641525506973267
60.0,1.5422430038452148
61.0,1.3740146160125732
62.0,1.4389278888702393
63.0,1.4543604850769043
64.0,1.437263011932373
65.0,1.4255473613739014
66.0,1.510379433631897
67.0,1.3255255222320557
68.0,1.534363031387329
69.0,1.4085139036178589
70.0,1.3892185688018799
71.0,1.577261209487915
72.0,1.4756056070327759
73.0,1.4703478813171387
74.0,1.5385628938674927
75.0,1.5147383213043213
76.0,1.4784505367279053
77.0,1.4955352544784546
78.0,1.4138967990875244
79.0,1.5676281452178955
80.0,1.5452282428741455
81.0,1.4531868696212769
82.0,1.5030995607376099
83.0,1.4636238813400269
84.0,1.555317997932434
85.0,1.45676589012146
86.0,1.485374927520752
87.0,1.5411344766616821
88.0,1.4534564018249512
89.0,1.4608163833618164
90.0,1.421364188194275
91.0,1.5129801034927368
92.0,1.4906080961227417
93.0,1.5837956666946411
94.0,1.50296151638031
95.0,1.5049558877944946
96.0,1.5502948760986328
97.0,1.6219791173934937
98.0,1.5172135829925537
99.0,1.6316274404525757
100.0,1.6501424312591553
101.0,1.613635540008545
102.0,1.6430383920669556
103.0,1.7012476921081543
104.0,1.6317085027694702
105.0,1.8202273845672607
106.0,1.6860206127166748
107.0,1.6652079820632935
108.0,1.7032126188278198
109.0,1.6899096965789795
110.0,1.7466862201690674
111.0,1.7093944549560547
112.0,1.6598012447357178
113.0,1.6040900945663452
114.0,1.8059611320495605
115.0,1.8679174184799194
116.0,1.6521104574203491
117.0,1.719578742980957
118.0,1.7066034078598022
119.0,1.712060570716858
120.0,1.815691590309143
121.0,1.6302533149719238
122.0,1.569750428199768
123.0,1.6497406959533691
124.0,1.6397899389266968
125.0,1.7718807458877563
126.0,1.6563340425491333
127.0,1.6831835508346558
128.0,1.8045639991760254
129.0,1.7574682235717773
130.0,1.7849010229110718
131.0,1.760457158088684
132.0,1.774788498878479
133.0,1.7673181295394897
134.0,1.7782236337661743
135.0,1.6738897562026978
136.0,1.731931209564209
137.0,1.578271746635437
138.0,1.6830204725265503
139.0,1.7416369915008545
140.0,1.8635237216949463
141.0,1.7827062606811523
142.0,1.7992626428604126
143.0,1.8084112405776978
144.0,1.760737657546997
145.0,1.6670423746109009
146.0,1.836805820465088
147.0,1.8484278917312622
148.0,1.7107758522033691
149.0,1.7742063999176025
150.0,1.8022544384002686
151.0,1.716246247291565
152.0,1.817317008972168
153.0,2.0278542041778564
154.0,1.8552100658416748
155.0,1.7952154874801636
156.0,1.718440055847168
157.0,1.7960268259048462
158.0,1.8252748250961304
159.0,1.6993656158447266
160.0,1.867221474647522
161.0,1.6911059617996216
162.0,1.836511492729187
163.0,1.7785552740097046
164.0,1.6946569681167603
165.0,1.7747020721435547
166.0,1.7223374843597412
167.0,1.6806589365005493
168.0,1.805206060409546
169.0,1.8237049579620361
170.0,1.9112553596496582
171.0,1.8604061603546143
172.0,1.8105401992797852
173.0,1.7700599431991577
174.0,1.8331443071365356
175.0,1.8105347156524658
176.0,1.8565913438796997
177.0,1.7999848127365112
178.0,1.7125823497772217
179.0,1.837030053138733
180.0,1.833726167678833
181.0,1.868781566619873
182.0,1.8171443939208984
183.0,1.9320520162582397
184.0,1.8722790479660034
185.0,1.8748230934143066
186.0,1.8564155101776123
187.0,1.8797558546066284
188.0,1.9103201627731323
189.0,1.7969919443130493
190.0,1.7857304811477661
191.0,1.7773808240890503
192.0,1.7379608154296875
193.0,1.8680477142333984
194.0,1.9154062271118164
195.0,1.8806662559509277
196.0,1.789263129234314
197.0,1.7673712968826294
198.0,1.7482799291610718
199.0,1.790347695350647
200.0,1.8593217134475708
201.0,1.9421950578689575
202.0,1.896325945854187
203.0,1.8158215284347534
204.0,1.8881438970565796
205.0,1.8987632989883423
206.0,1.926483392715454
207.0,1.8858214616775513
208.0,2.0364115238189697
209.0,1.999589443206787
210.0,1.8947430849075317
211.0,2.0397019386291504
212.0,1.9128527641296387
213.0,1.9306753873825073
214.0,1.944888949394226
215.0,1.9250407218933105
216.0,1.990293025970459
217.0,1.9847716093063354
218.0,1.870865821838379
219.0,1.9004331827163696
220.0,1.7123968601226807
221.0,1.7366963624954224
222.0,1.760650634765625
223.0,1.9537129402160645
224.0,1.9637510776519775
225.0,1.773770809173584
226.0,1.946953296661377
227.0,1.992868423461914
228.0,2.0284268856048584
229.0,2.117490291595459
230.0,2.0215609073638916
231.0,2.0813534259796143
232.0,1.983817458152771
233.0,1.9655808210372925
234.0,2.1069204807281494
235.0,2.100367784500122
236.0,2.161522626876831
237.0,2.2081174850463867
238.0,2.1854231357574463
239.0,2.3210980892181396
240.0,2.21315860748291
241.0,2.287217378616333
242.0,2.3355464935302734
243.0,2.3038341999053955
244.0,2.170462131500244
245.0,2.246734857559204
246.0,2.172632932662964
247.0,2.2298285961151123
248.0,2.3245115280151367
249.0,2.3426570892333984
250.0,2.3102192878723145
251.0,2.288327932357788
252.0,2.3003315925598145
253.0,2.1387665271759033
254.0,2.257369041442871
255.0,2.3337113857269287
256.0,2.4437766075134277
257.0,2.2812869548797607
258.0,2.329975128173828
259.0,2.1622490882873535
260.0,2.28710675239563
261.0,2.007495880126953
262.0,2.1883606910705566
263.0,2.047083616256714
264.0,2.0795540809631348
265.0,1.9642707109451294
266.0,2.042964458465576
267.0,2.068880081176758
268.0,2.0241165161132812
269.0,2.0766193866729736
270.0,2.0082712173461914
271.0,2.0837643146514893
272.0,2.055449962615967
273.0,2.037869453430176
274.0,2.10402774810791
275.0,2.090970277786255
276.0,1.9810489416122437
277.0,2.2534303665161133
278.0,2.2811198234558105
279.0,2.153606653213501
280.0,2.4052765369415283
281.0,2.304105758666992
282.0,2.3919973373413086
283.0,2.357394218444824
284.0,2.226792812347412
285.0,2.4452338218688965
286.0,2.3565430641174316
287.0,2.189281702041626
288.0,2.354292869567871
289.0,2.1913130283355713
290.0,2.1426610946655273
291.0,2.3689839839935303
292.0,2.2837538719177246
293.0,2.2022054195404053
294.0,2.329435110092163
295.0,1.940300703048706
296.0,2.012388229370117
297.0,1.955366611480713
298.0,1.9986623525619507
299.0,2.011875867843628
300.0,1.932314395904541
301.0,2.0055742263793945
302.0,2.1232757568359375
303.0,2.173051357269287
304.0,2.2411091327667236
305.0,2.1077868938446045
306.0,2.1304140090942383
307.0,1.9868770837783813
308.0,1.9538694620132446
309.0,2.1033594608306885
310.0,2.199594736099243
311.0,2.1932051181793213
312.0,2.0951766967773438
313.0,2.179790735244751
314.0,2.067582607269287
315.0,2.267317056655884
316.0,2.310945987701416
317.0,2.38433837890625
318.0,2.2178821563720703
319.0,2.195142984390259
320.0,2.3867290019989014
321.0,2.3684260845184326
322.0,2.2303426265716553
323.0,2.3948779106140137
324.0,2.191185712814331
325.0,2.4719526767730713
326.0,2.2801098823547363
327.0,2.2007288932800293
328.0,2.226043939590454
329.0,2.22080135345459
330.0,1.9827420711517334
331.0,2.3899738788604736
332.0,2.2266738414764404
333.0,2.1572394371032715
334.0,2.264049768447876
335.0,2.1820812225341797
336.0,2.3052685260772705
337.0,2.1657586097717285
338.0,2.1519787311553955
339.0,2.2125370502471924
340.0,2.1431195735931396
341.0,2.104966163635254
342.0,2.145625114440918
343.0,2.039381742477417
344.0,2.061635971069336
345.0,2.1093032360076904
346.0,2.197073459625244
347.0,2.0660252571105957
348.0,2.038447618484497
349.0,1.9326635599136353
350.0,1.9087002277374268
351.0,1.9654412269592285
352.0,1.8579055070877075
353.0,1.8408678770065308
354.0,1.774458885192871
355.0,1.847866415977478
356.0,2.003981351852417
357.0,1.9572921991348267
358.0,1.9754735231399536
359.0,1.9653979539871216
360.0,1.93817138671875
361.0,1.8739010095596313
362.0,1.8252513408660889
363.0,1.98356294631958
364.0,2.178802490234375
365.0,2.0355052947998047
366.0,1.874636173248291
367.0,2.081052780151367
368.0,1.9613261222839355
369.0,1.8634177446365356
370.0,1.8579970598220825
371.0,1.982907772064209
372.0,1.9980006217956543
373.0,1.965075969696045
374.0,2.1429312229156494
375.0,1.9644994735717773
376.0,1.926479458808899
377.0,2.036864995956421
378.0,1.9423273801803589
379.0,2.0679891109466553
380.0,2.093202829360962
381.0,2.0048537254333496
382.0,1.927075982093811
383.0,1.9806175231933594
384.0,1.8973652124404907
385.0,2.027247428894043
386.0,2.1637518405914307
387.0,2.135230302810669
388.0,1.8315969705581665
389.0,1.9719921350479126
390.0,1.9313679933547974
391.0,2.0220885276794434
392.0,1.8996553421020508
393.0,1.9258264303207397
394.0,1.8933175802230835
395.0,1.9538553953170776
396.0,1.871999979019165
397.0,1.9121887683868408
398.0,1.9194246530532837
399.0,1.8660309314727783
400.0,1.850500464439392
401.0,1.8872549533843994
402.0,1.977072834968567
403.0,1.9219920635223389
404.0,1.9751651287078857
405.0,2.0670828819274902
406.0,1.9988652467727661
407.0,2.0303876399993896
408.0,2.064469575881958
409.0,2.088536500930786
410.0,1.9805190563201904
411.0,2.0057406425476074
412.0,2.0447027683258057
413.0,2.0344908237457275
414.0,1.9184455871582031
415.0,1.9546315670013428
416.0,1.8917772769927979
417.0,1.9592280387878418
418.0,1.9800751209259033
419.0,2.0265402793884277
420.0,1.8766895532608032
421.0,2.0830841064453125
422.0,1.8974394798278809
423.0,1.9906083345413208
424.0,1.9554059505462646
425.0,1.9833604097366333
426.0,1.9031025171279907
427.0,1.9198942184448242
428.0,1.9012572765350342
429.0,1.9650362730026245
430.0,1.9142954349517822
431.0,1.9475077390670776
432.0,1.9971684217453003
433.0,2.0261070728302
434.0,2.0325112342834473
435.0,1.9176864624023438
436.0,1.931914210319519
437.0,1.9687683582305908
438.0,1.9354557991027832
439.0,1.8777040243148804
440.0,1.9850754737854004
441.0,2.054546594619751
442.0,1.9494600296020508
443.0,2.0339720249176025
444.0,1.912239670753479
445.0,2.0372462272644043
446.0,2.024064779281616
447.0,1.9893499612808228
448.0,2.0793051719665527
449.0,2.0003767013549805
450.0,1.8754276037216187
451.0,2.0296995639801025
452.0,1.9364231824874878
453.0,2.0390028953552246
454.0,2.0044569969177246
455.0,2.085904359817505
456.0,2.18959903717041
457.0,2.1305222511291504
458.0,2.083983898162842
459.0,2.1317741870880127
460.0,2.0989322662353516
461.0,2.0710132122039795
462.0,2.0630781650543213
463.0,1.9645099639892578
464.0,1.983319878578186
465.0,1.9696321487426758
466.0,1.9998778104782104
467.0,2.0430572032928467
468.0,1.9521218538284302
469.0,1.8170242309570312
470.0,1.8972861766815186
471.0,1.9303189516067505
472.0,2.0474660396575928
473.0,2.1811883449554443
474.0,2.203429698944092
475.0,2.1366841793060303
476.0,2.1547324657440186
477.0,2.0647261142730713
478.0,1.9980065822601318
479.0,2.04357647895813
480.0,2.019531011581421
481.0,1.9581271409988403
482.0,1.9122593402862549
483.0,2.0102362632751465
484.0,2.015979051589966
485.0,2.01898193359375
486.0,2.0399158000946045
487.0,1.9712319374084473
488.0,2.025136947631836
489.0,1.9626456499099731
490.0,1.9442139863967896
491.0,1.9985530376434326
492.0,2.0031447410583496
493.0,1.9400585889816284
494.0,1.9742400646209717
495.0,2.137244939804077
496.0,2.000889778137207
497.0,2.190471649169922
498.0,2.052980661392212
499.0,2.097543716430664
500.0,2.035611152648926
501.0,2.0763096809387207
502.0,2.110602617263794
503.0,2.046205520629883
504.0,2.105557441711426
505.0,2.1898281574249268
506.0,2.0690383911132812
507.0,2.1860508918762207
508.0,2.128551483154297
509.0,2.2185235023498535
510.0,2.164266586303711
511.0,2.1580846309661865
512.0,2.185734272003174
513.0,2.2042083740234375
514.0,2.2081148624420166
515.0,2.1552209854125977
516.0,2.204402446746826
517.0,2.430534601211548
518.0,2.2606124877929688
519.0,2.575650215148926
520.0,2.299443006515503
521.0,2.471353054046631
522.0,2.35345721244812
523.0,2.3938307762145996
524.0,2.3090734481811523
525.0,2.303436279296875
526.0,2.422926425933838
527.0,2.5823142528533936
528.0,2.4851205348968506
529.0,2.3630850315093994
530.0,2.5130345821380615
531.0,2.388962984085083
532.0,2.2016522884368896
533.0,2.455031156539917
534.0,2.2477643489837646
535.0,2.3469924926757812
536.0,2.1654655933380127
537.0,2.481114387512207
538.0,2.278876304626465
539.0,2.2187421321868896
540.0,2.444641351699829
541.0,2.1899993419647217
542.0,2.3900673389434814
543.0,2.195005178451538
544.0,2.156339645385742
545.0,2.223877429962158
546.0,2.2315590381622314
547.0,2.08211350440979
548.0,2.1387221813201904
549.0,2.2543647289276123
550.0,2.241755247116089
551.0,2.1606321334838867
552.0,2.2610788345336914
553.0,2.383659839630127
554.0,2.377502679824829
555.0,2.403225898742676
556.0,2.505991220474243
557.0,2.444577693939209
558.0,2.430445432662964
559.0,2.3856401443481445
560.0,2.2376625537872314
561.0,2.3155736923217773
562.0,2.2645745277404785
563.0,2.384138822555542
564.0,2.2838330268859863
565.0,2.3953402042388916
566.0,2.2728285789489746
567.0,2.1730666160583496
568.0,2.2230966091156006
569.0,2.1890358924865723
570.0,2.139047861099243
571.0,2.1334915161132812
572.0,2.0767102241516113
573.0,2.284602642059326
574.0,2.1515631675720215
575.0,2.2719900608062744
576.0,2.1428728103637695
577.0,2.074455976486206
578.0,2.092444658279419
579.0,2.074551820755005
580.0,2.1000592708587646
581.0,2.161233425140381
582.0,2.3285014629364014
583.0,2.2360928058624268
584.0,2.188373327255249
585.0,2.1102893352508545
586.0,2.0256130695343018
587.0,2.1022984981536865
588.0,2.2698352336883545
589.0,2.2287685871124268
590.0,2.221848249435425
591.0,2.3972198963165283
592.0,2.3471126556396484
593.0,2.3167645931243896
594.0,2.224208354949951
595.0,2.2293756008148193
596.0,2.241119623184204
597.0,2.2815194129943848
598.0,2.1359670162200928
599.0,2.197399616241455
600.0,2.0549941062927246
601.0,2.123220682144165
602.0,2.151271343231201
603.0,2.4432458877563477
604.0,2.2143332958221436
605.0,2.0652501583099365
606.0,2.2863311767578125
607.0,2.1369128227233887
608.0,2.2105162143707275
609.0,2.1457855701446533
610.0,2.12127947807312
611.0,2.1474194526672363
612.0,2.2752487659454346
613.0,2.015693426132202
614.0,2.1808831691741943
615.0,2.0744831562042236
616.0,2.1067166328430176
617.0,2.201979875564575
618.0,2.1049914360046387
619.0,2.1622674465179443
620.0,2.087616443634033
621.0,2.0281498432159424
622.0,1.9982672929763794
623.0,1.9121605157852173
624.0,1.8340128660202026
625.0,2.091329574584961
626.0,1.853178858757019
627.0,2.0533018112182617
628.0,1.9331289529800415
629.0,2.001786231994629
630.0,2.1519362926483154
631.0,1.9555867910385132
632.0,2.0073158740997314
633.0,1.8896889686584473
634.0,2.0322258472442627
635.0,1.9408818483352661
636.0,2.1398770809173584
637.0,2.207977771759033
638.0,1.9333951473236084
639.0,2.1408374309539795
640.0,1.9270178079605103
641.0,2.0589611530303955
642.0,2.0571353435516357
643.0,2.0849812030792236
644.0,2.393380641937256
645.0,2.0977044105529785
646.0,2.3374524116516113
647.0,2.330606460571289
648.0,2.1874136924743652
649.0,2.2810051441192627
650.0,2.1191537380218506
651.0,2.1238667964935303
652.0,2.1422488689422607
653.0,2.143378496170044
654.0,2.154017448425293
655.0,1.9862226247787476
656.0,1.9562228918075562
657.0,2.0967724323272705
658.0,2.3244283199310303
659.0,2.084780216217041
660.0,2.3060944080352783
661.0,2.0522983074188232
662.0,2.14243221282959
663.0,2.384749412536621
664.0,2.244373321533203
665.0,2.2535040378570557
666.0,2.0432329177856445
667.0,1.889990210533142
668.0,2.043888568878174
669.0,1.861388087272644
670.0,1.956027626991272
671.0,1.9332643747329712
672.0,1.960925817489624
673.0,2.040724515914917
674.0,1.9394252300262451
675.0,2.0801005363464355
676.0,1.9898686408996582
677.0,1.9256391525268555
678.0,2.0353143215179443
679.0,2.152883529663086
680.0,2.0211689472198486
681.0,1.8500728607177734
682.0,2.1222121715545654
683.0,2.061988592147827
684.0,2.0636394023895264
685.0,1.9354822635650635
686.0,1.899124026298523
687.0,1.9421972036361694
688.0,2.017444372177124
689.0,2.1367838382720947
690.0,2.126885414123535
691.0,2.21187424659729
692.0,2.226245164871216
693.0,2.161919355392456
694.0,2.1105737686157227
695.0,1.8712507486343384
696.0,2.091057062149048
697.0,2.048471689224243
698.0,2.128650188446045
699.0,2.019472122192383
700.0,2.077807664871216
701.0,2.1661789417266846
702.0,2.0213980674743652
703.0,2.0748419761657715
704.0,1.9391144514083862
705.0,2.065910816192627
706.0,1.9849573373794556
707.0,2.0482048988342285
708.0,1.9486160278320312
709.0,2.013552188873291
710.0,1.7437916994094849
711.0,1.8387500047683716
712.0,1.8744255304336548
713.0,1.8387396335601807
714.0,1.7733442783355713
715.0,1.8543473482131958
716.0,1.9888594150543213
717.0,1.9156957864761353
718.0,1.8195075988769531
719.0,1.839945912361145
720.0,1.7656874656677246
721.0,1.8961284160614014
722.0,1.9034535884857178
723.0,1.941338062286377
724.0,2.0498833656311035
725.0,2.0233957767486572
726.0,2.150606155395508
727.0,2.1017065048217773
728.0,2.127595901489258
729.0,2.1258506774902344
730.0,2.030780553817749
731.0,2.2045531272888184
732.0,2.193617820739746
733.0,2.0460808277130127
734.0,2.4192941188812256
735.0,2.2139835357666016
736.0,2.2416675090789795
737.0,2.2956137657165527
738.0,2.507136106491089
739.0,2.5006015300750732
740.0,2.426656723022461
741.0,2.537107229232788
742.0,2.4345645904541016
743.0,2.468461513519287
744.0,2.6269664764404297
745.0,2.853513479232788
746.0,2.566560745239258
747.0,2.693042755126953
748.0,2.390239953994751
749.0,2.4364147186279297
750.0,2.6226773262023926
751.0,2.4654903411865234
752.0,2.4630465507507324
753.0,2.3371410369873047
754.0,2.304614305496216
755.0,2.2408130168914795
756.0,2.1434929370880127
757.0,2.071699619293213
758.0,2.1952226161956787
759.0,2.1831817626953125
760.0,2.2230117321014404
761.0,2.1990950107574463
762.0,2.1744303703308105
763.0,2.123732805252075
764.0,2.3290631771087646
765.0,2.1020052433013916
766.0,2.136972188949585
767.0,2.2514355182647705
768.0,2.111131191253662
769.0,2.160952568054199
770.0,2.253840208053589
771.0,2.317084550857544
772.0,2.261498212814331
773.0,2.2220590114593506
774.0,2.3246495723724365
775.0,2.1157760620117188
776.0,2.196025848388672
777.0,2.31235408782959
778.0,2.254241704940796
779.0,2.1560935974121094
780.0,2.243091106414795
781.0,2.2710161209106445
782.0,2.2088751792907715
783.0,2.2381174564361572
784.0,2.234003782272339
785.0,2.199317455291748
786.0,2.2587056159973145
787.0,2.1518452167510986
788.0,2.3628129959106445
789.0,2.131437301635742
790.0,2.2217214107513428
791.0,2.310170888900757
792.0,2.359842538833618
793.0,2.4372599124908447
794.0,2.329691171646118
795.0,2.389089345932007
796.0,2.0428378582000732
797.0,2.3136439323425293
798.0,2.26422381401062
799.0,2.2689311504364014
800.0,2.2398037910461426
801.0,2.1182353496551514
802.0,2.1837236881256104
803.0,2.153451919555664
804.0,2.0350441932678223
805.0,2.225372076034546
806.0,2.217703104019165
807.0,2.041999101638794
808.0,2.013322353363037
809.0,2.042628288269043
810.0,2.039058208465576
811.0,2.028193235397339
812.0,2.147341012954712
813.0,1.890730857849121
814.0,2.0335512161254883
815.0,1.8988176584243774
816.0,1.854277491569519
817.0,1.9338091611862183
818.0,1.924268364906311
819.0,1.905330777168274
820.0,2.0749166011810303
821.0,1.9206743240356445
822.0,1.8610830307006836
823.0,1.8613762855529785
824.0,1.9960044622421265
825.0,2.080136299133301
826.0,2.0940442085266113
827.0,2.052129030227661
828.0,2.019771099090576
829.0,1.8660160303115845
830.0,1.7159994840621948
831.0,1.997057318687439
832.0,1.7890779972076416
833.0,2.0166399478912354
834.0,1.9104305505752563
835.0,1.9886832237243652
836.0,1.9693071842193604
837.0,1.9018386602401733
838.0,1.9139622449874878
839.0,1.9402103424072266
840.0,1.8763911724090576
841.0,1.8747209310531616
842.0,1.8226357698440552
843.0,1.7799445390701294
844.0,1.8213766813278198
845.0,1.846670389175415
846.0,1.9397938251495361
847.0,1.9828451871871948
848.0,1.8924686908721924
849.0,1.879101037979126
850.0,1.7852613925933838
851.0,2.007188081741333
852.0,1.9939627647399902
853.0,2.009526014328003
854.0,2.154813051223755
855.0,2.2215726375579834
856.0,2.070040702819824
857.0,2.083927631378174
858.0,1.9587169885635376
859.0,2.221778154373169
860.0,2.0891573429107666
861.0,2.128796100616455
862.0,1.9394285678863525
863.0,2.111936092376709
864.0,2.017563581466675
865.0,2.1193997859954834
866.0,2.219146728515625
867.0,2.2012975215911865
868.0,2.216583490371704
869.0,2.1355984210968018
870.0,2.1883301734924316
871.0,2.05633544921875
872.0,2.21752667427063
873.0,2.065192222595215
874.0,2.327714443206787
875.0,2.2681884765625
876.0,2.297501802444458
877.0,2.4199421405792236
878.0,2.2429378032684326
879.0,2.41957688331604
880.0,2.46006441116333
881.0,2.259507656097412
882.0,2.3358473777770996
883.0,2.4286699295043945
884.0,2.1286606788635254
885.0,2.1259071826934814
886.0,2.0778937339782715
887.0,2.2367420196533203
888.0,2.311016082763672
889.0,2.4159631729125977
890.0,2.427518606185913
891.0,2.2008984088897705
892.0,2.4441537857055664
893.0,2.340494394302368
894.0,2.2290894985198975
895.0,2.195443630218506
896.0,2.2785463333129883
897.0,2.1032233238220215
898.0,1.9383314847946167
899.0,2.0994858741760254
900.0,2.0267908573150635
901.0,2.155674695968628
902.0,2.108218193054199
903.0,2.1481592655181885
904.0,2.3269684314727783
905.0,2.1395208835601807
906.0,2.2749180793762207
907.0,2.2345852851867676
908.0,2.2399840354919434
909.0,2.39371919631958
910.0,2.2168478965759277
911.0,2.0478270053863525
912.0,2.1267857551574707
913.0,2.249924898147583
914.0,2.0894594192504883
915.0,2.082033395767212
916.0,2.2993578910827637
917.0,2.4913666248321533
918.0,2.2213993072509766
919.0,2.4003183841705322
920.0,2.3731281757354736
921.0,2.3960628509521484
922.0,2.1951775550842285
923.0,2.1325478553771973
924.0,2.0147082805633545
925.0,1.9317625761032104
926.0,1.9025992155075073
927.0,2.014434814453125
928.0,2.014036178588867
929.0,2.1331498622894287
930.0,2.191287040710449
931.0,2.1868855953216553
932.0,2.028257131576538
933.0,2.0342414379119873
934.0,2.4526491165161133
935.0,2.265479564666748
936.0,2.2877657413482666
937.0,2.208975076675415
938.0,2.2016775608062744
939.0,2.1173548698425293
940.0,2.2115561962127686
941.0,2.4161949157714844
942.0,2.0888798236846924
943.0,2.4436497688293457
944.0,2.484710216522217
945.0,2.4196102619171143
946.0,2.4589896202087402
947.0,2.74086332321167
948.0,2.4369232654571533
949.0,2.5652406215667725
950.0,2.4814140796661377
951.0,2.4476616382598877
952.0,2.478396415710449
953.0,2.3780128955841064
954.0,2.448732852935791
955.0,2.4630796909332275
956.0,2.575317144393921
957.0,2.245744466781616
958.0,2.337451219558716
959.0,2.1387107372283936
960.0,2.132516860961914
961.0,2.272164821624756
962.0,2.342163562774658
963.0,2.3561506271362305
964.0,2.074309825897217
965.0,2.1443049907684326
966.0,2.119622230529785
967.0,2.1448769569396973
968.0,2.3679070472717285
969.0,2.347708225250244
970.0,2.2215890884399414
971.0,2.086186647415161
972.0,2.1456406116485596
973.0,2.083207368850708
974.0,2.122504234313965
975.0,2.161238193511963
976.0,1.9646257162094116
977.0,2.0331883430480957
978.0,2.143843173980713
979.0,1.994176983833313
980.0,2.0969083309173584
981.0,1.9567813873291016
982.0,2.0194716453552246
983.0,1.947226881980896
984.0,2.0739734172821045
985.0,2.03572678565979
986.0,2.1504340171813965
987.0,2.018322706222534
988.0,2.127185106277466
989.0,1.9739867448806763
990.0,2.14372181892395
991.0,2.0760719776153564
992.0,2.0208215713500977
993.0,2.201185464859009
994.0,1.9550106525421143
995.0,2.106456995010376
996.0,2.2114717960357666
997.0,2.081763982772827
998.0,2.0745792388916016
999.0,2.12026309967041
1000.0,1.8879886865615845
1001.0,2.082221508026123
1002.0,2.0022120475769043
1003.0,2.001272678375244
1004.0,2.1253745555877686
1005.0,2.0378494262695312
1006.0,1.9667483568191528
1007.0,2.2250585556030273
1008.0,2.0789153575897217
1009.0,2.256225109100342
1010.0,2.398895263671875
1011.0,2.3148193359375
1012.0,1.9976080656051636
1013.0,2.086127281188965
1014.0,2.208491802215576
1015.0,2.0982272624969482
1016.0,2.2496836185455322
1017.0,2.249828815460205
1018.0,2.0957448482513428
1019.0,2.537144899368286
1020.0,2.269481658935547
1021.0,2.332829236984253
1022.0,2.9266417026519775
1023.0,2.531808376312256
1024.0,3.050490617752075
1025.0,2.2955830097198486
1026.0,2.2875728607177734
1027.0,2.6333606243133545
1028.0,2.247023820877075
1029.0,2.5127172470092773


==> plots/data/ott-smol-dr_dapo-10-0.8_f1_reward.csv <==
step,train/reward/f1_reward
1.0,0.13634073734283447
2.0,0.07625925540924072
3.0,0.08233115077018738
4.0,0.12101922929286957
5.0,0.1049339547753334
6.0,0.06021370738744736
7.0,0.06739118695259094
8.0,0.08740988373756409
9.0,0.12811201810836792
10.0,0.09128475934267044
11.0,0.09369654953479767
12.0,0.10423184186220169
13.0,0.1088416576385498
14.0,0.20358680188655853
15.0,0.18905052542686462
16.0,0.15251730382442474
17.0,0.10128646343946457
18.0,0.1440776288509369
19.0,0.14843377470970154
20.0,0.11160614341497421
21.0,0.16880324482917786
22.0,0.12245876342058182
23.0,0.09882983565330505
24.0,0.1512528657913208
25.0,0.10879610478878021
26.0,0.1658862829208374
27.0,0.16718325018882751
28.0,0.16479328274726868
29.0,0.2657563090324402
30.0,0.19506843388080597
31.0,0.15521040558815002
32.0,0.15019074082374573
33.0,0.1494433879852295
34.0,0.1373330056667328
35.0,0.1527492105960846
36.0,0.1339922547340393
37.0,0.16767577826976776
38.0,0.15767905116081238
39.0,0.114952951669693
40.0,0.12082052230834961
41.0,0.20056287944316864
42.0,0.15963082015514374
43.0,0.23622000217437744
44.0,0.16234827041625977
45.0,0.18658705055713654
46.0,0.19578683376312256
47.0,0.2198290228843689
48.0,0.16001367568969727
49.0,0.19171467423439026
50.0,0.17668557167053223
51.0,0.19091133773326874
52.0,0.210666686296463
53.0,0.15967515110969543
54.0,0.20133545994758606
55.0,0.1737242341041565
56.0,0.21214750409126282
57.0,0.16475994884967804
58.0,0.22067171335220337
59.0,0.23940226435661316
60.0,0.1688137948513031
61.0,0.1832449734210968
62.0,0.16396330296993256
63.0,0.18461787700653076
64.0,0.21145588159561157
65.0,0.19379007816314697
66.0,0.1685541272163391
67.0,0.18822425603866577
68.0,0.21981099247932434
69.0,0.21403996646404266
70.0,0.2818545401096344
71.0,0.21987944841384888
72.0,0.14218750596046448
73.0,0.2291388213634491
74.0,0.1587364226579666
75.0,0.19368118047714233
76.0,0.14706242084503174
77.0,0.1750340759754181
78.0,0.20846538245677948
79.0,0.16989438235759735
80.0,0.16778221726417542
81.0,0.15708822011947632
82.0,0.26270294189453125
83.0,0.23840315639972687
84.0,0.21869531273841858
85.0,0.25047820806503296
86.0,0.21315720677375793
87.0,0.22260740399360657
88.0,0.26156097650527954
89.0,0.18074557185173035
90.0,0.22759652137756348
91.0,0.18772408366203308
92.0,0.21432539820671082
93.0,0.13948148488998413
94.0,0.1993609517812729
95.0,0.19564804434776306
96.0,0.22684070467948914
97.0,0.23413816094398499
98.0,0.28227585554122925
99.0,0.16717202961444855
100.0,0.15672823786735535
101.0,0.2939295768737793
102.0,0.15385952591896057
103.0,0.2042066752910614
104.0,0.22003969550132751
105.0,0.15477120876312256
106.0,0.24011647701263428
107.0,0.21645185351371765
108.0,0.21726162731647491
109.0,0.2239544540643692
110.0,0.2384788691997528
111.0,0.19196012616157532
112.0,0.23888421058654785
113.0,0.36317890882492065
114.0,0.22377145290374756
115.0,0.12880834937095642
116.0,0.22275856137275696
117.0,0.15080153942108154
118.0,0.24571537971496582
119.0,0.1886252909898758
120.0,0.18583501875400543
121.0,0.21406979858875275
122.0,0.25830474495887756
123.0,0.26905950903892517
124.0,0.23673538863658905
125.0,0.3031257390975952
126.0,0.1997620165348053
127.0,0.19861432909965515
128.0,0.20178759098052979
129.0,0.19447115063667297
130.0,0.20928961038589478
131.0,0.1758348047733307
132.0,0.2445659041404724
133.0,0.22579056024551392
134.0,0.1962483525276184
135.0,0.20408794283866882
136.0,0.23611146211624146
137.0,0.3365776538848877
138.0,0.2271166443824768
139.0,0.29611772298812866
140.0,0.2814224362373352
141.0,0.22063210606575012
142.0,0.2678554654121399
143.0,0.2258101850748062
144.0,0.18816891312599182
145.0,0.23052939772605896
146.0,0.2289363443851471
147.0,0.1969890147447586
148.0,0.25084251165390015
149.0,0.2323007583618164
150.0,0.22339144349098206
151.0,0.24758803844451904
152.0,0.2762652635574341
153.0,0.17773082852363586
154.0,0.22276630997657776
155.0,0.2513516843318939
156.0,0.22657281160354614
157.0,0.18897752463817596
158.0,0.22488120198249817
159.0,0.3038175106048584
160.0,0.22678835690021515
161.0,0.2600536048412323
162.0,0.18414615094661713
163.0,0.2892652750015259
164.0,0.35676994919776917
165.0,0.19345110654830933
166.0,0.22395166754722595
167.0,0.37320077419281006
168.0,0.25610119104385376
169.0,0.2386625111103058
170.0,0.2402394413948059
171.0,0.22179129719734192
172.0,0.25056546926498413
173.0,0.21142423152923584
174.0,0.21645274758338928
175.0,0.219689279794693
176.0,0.24244031310081482
177.0,0.2860763370990753
178.0,0.2819066643714905
179.0,0.31428757309913635
180.0,0.22144097089767456
181.0,0.26629942655563354
182.0,0.2661532163619995
183.0,0.18167531490325928
184.0,0.24514339864253998
185.0,0.27440130710601807
186.0,0.2356884628534317
187.0,0.23396247625350952
188.0,0.2448102831840515
189.0,0.2607600688934326
190.0,0.2762587070465088
191.0,0.32262158393859863
192.0,0.3019283413887024
193.0,0.25727081298828125
194.0,0.2581424117088318
195.0,0.3040550649166107
196.0,0.23331472277641296
197.0,0.2278645932674408
198.0,0.24183474481105804
199.0,0.3066544532775879
200.0,0.2834790349006653
201.0,0.18691745400428772
202.0,0.21086648106575012
203.0,0.23021376132965088
204.0,0.29346758127212524
205.0,0.23769140243530273
206.0,0.3263661563396454
207.0,0.2889724373817444
208.0,0.2930738925933838
209.0,0.199311763048172
210.0,0.36407995223999023
211.0,0.2000415325164795
212.0,0.3096473217010498
213.0,0.25488901138305664
214.0,0.24447113275527954
215.0,0.2789931297302246
216.0,0.23789362609386444
217.0,0.26495903730392456
218.0,0.32267487049102783
219.0,0.2589174509048462
220.0,0.2824311852455139
221.0,0.29660868644714355
222.0,0.38227540254592896
223.0,0.21393956243991852
224.0,0.22602982819080353
225.0,0.2632157802581787
226.0,0.250897616147995
227.0,0.3034083843231201
228.0,0.2161301076412201
229.0,0.21344245970249176
230.0,0.2927649915218353
231.0,0.2971540093421936
232.0,0.3176068663597107
233.0,0.3606937527656555
234.0,0.27769792079925537
235.0,0.1959625631570816
236.0,0.2845984995365143
237.0,0.25766679644584656
238.0,0.281180202960968
239.0,0.2012183666229248
240.0,0.20204612612724304
241.0,0.3382606506347656
242.0,0.2862723469734192
243.0,0.25370097160339355
244.0,0.30746763944625854
245.0,0.3708720803260803
246.0,0.29958832263946533
247.0,0.3351934552192688
248.0,0.31783854961395264
249.0,0.28488653898239136
250.0,0.2673768997192383
251.0,0.31650376319885254
252.0,0.2287481427192688
253.0,0.24036869406700134
254.0,0.28156620264053345
255.0,0.27125829458236694
256.0,0.17279887199401855
257.0,0.29336440563201904
258.0,0.2692708373069763
259.0,0.25557780265808105
260.0,0.2669456899166107
261.0,0.3663330078125
262.0,0.2246885448694229
263.0,0.24212053418159485
264.0,0.3493707478046417
265.0,0.23297174274921417
266.0,0.26099666953086853
267.0,0.30695146322250366
268.0,0.2739504277706146
269.0,0.32774120569229126
270.0,0.33124110102653503
271.0,0.32856395840644836
272.0,0.3160526752471924
273.0,0.29422059655189514
274.0,0.2556299567222595
275.0,0.2833826541900635
276.0,0.4246372580528259
277.0,0.38493698835372925
278.0,0.19180268049240112
279.0,0.2893182635307312
280.0,0.1778755784034729
281.0,0.2932512164115906
282.0,0.2060546875
283.0,0.20223213732242584
284.0,0.2616615295410156
285.0,0.24360418319702148
286.0,0.3046410083770752
287.0,0.2505715489387512
288.0,0.33474892377853394
289.0,0.20335359871387482
290.0,0.29907941818237305
291.0,0.21098682284355164
292.0,0.2650828957557678
293.0,0.3061941862106323
294.0,0.1885075718164444
295.0,0.27968287467956543
296.0,0.2884765863418579
297.0,0.2980339527130127
298.0,0.33380401134490967
299.0,0.3095565140247345
300.0,0.3815719485282898
301.0,0.28710147738456726
302.0,0.3381386399269104
303.0,0.2953869104385376
304.0,0.31060606241226196
305.0,0.29216617345809937
306.0,0.2853265404701233
307.0,0.23720577359199524
308.0,0.24244791269302368
309.0,0.2804315686225891
310.0,0.1665136218070984
311.0,0.26912203431129456
312.0,0.2792317867279053
313.0,0.28043830394744873
314.0,0.3303230404853821
315.0,0.3862258195877075
316.0,0.21755333244800568
317.0,0.2753036916255951
318.0,0.3531714975833893
319.0,0.26973897218704224
320.0,0.282505601644516
321.0,0.2833104729652405
322.0,0.31793057918548584
323.0,0.30008310079574585
324.0,0.3333743214607239
325.0,0.2595374584197998
326.0,0.33094465732574463
327.0,0.2928704619407654
328.0,0.25886642932891846
329.0,0.29377323389053345
330.0,0.44679439067840576
331.0,0.3319544792175293
332.0,0.2464887797832489
333.0,0.2508370578289032
334.0,0.31083646416664124
335.0,0.2544208765029907
336.0,0.2113560289144516
337.0,0.3119853734970093
338.0,0.25628721714019775
339.0,0.2889685332775116
340.0,0.36589470505714417
341.0,0.32874053716659546
342.0,0.36854320764541626
343.0,0.23541666567325592
344.0,0.3027915954589844
345.0,0.3812633752822876
346.0,0.26163816452026367
347.0,0.3610817790031433
348.0,0.2874365746974945
349.0,0.2557852566242218
350.0,0.27702876925468445
351.0,0.34921565651893616
352.0,0.3330429196357727
353.0,0.30899640917778015
354.0,0.4228219985961914
355.0,0.40861237049102783
356.0,0.3818892240524292
357.0,0.3599144518375397
358.0,0.31386128067970276
359.0,0.28049975633621216
360.0,0.2955729067325592
361.0,0.3393745720386505
362.0,0.3241536319255829
363.0,0.34053200483322144
364.0,0.2377919852733612
365.0,0.2659927010536194
366.0,0.3209635317325592
367.0,0.3350260257720947
368.0,0.27057552337646484
369.0,0.38182199001312256
370.0,0.31993740797042847
371.0,0.31255900859832764
372.0,0.3050066828727722
373.0,0.41070669889450073
374.0,0.2156808078289032
375.0,0.27638816833496094
376.0,0.31147530674934387
377.0,0.2677176594734192
378.0,0.36809417605400085
379.0,0.2767610549926758
380.0,0.31973588466644287
381.0,0.34824657440185547
382.0,0.3195338845252991
383.0,0.3476789593696594
384.0,0.3425544500350952
385.0,0.4056815505027771
386.0,0.26136842370033264
387.0,0.257626473903656
388.0,0.3090587854385376
389.0,0.30888959765434265
390.0,0.3195568025112152
391.0,0.2719414234161377
392.0,0.25582218170166016
393.0,0.26595932245254517
394.0,0.4228212237358093
395.0,0.36946022510528564
396.0,0.3466707468032837
397.0,0.34289246797561646
398.0,0.22481724619865417
399.0,0.36337077617645264
400.0,0.35337865352630615
401.0,0.33312922716140747
402.0,0.29066529870033264
403.0,0.2527322471141815
404.0,0.31900423765182495
405.0,0.3080112040042877
406.0,0.3080047369003296
407.0,0.3697814345359802
408.0,0.4044364094734192
409.0,0.34315812587738037
410.0,0.4108322262763977
411.0,0.3987029492855072
412.0,0.3229503631591797
413.0,0.24160155653953552
414.0,0.3916201591491699
415.0,0.3111979365348816
416.0,0.29090091586112976
417.0,0.30151599645614624
418.0,0.2581845223903656
419.0,0.290829598903656
420.0,0.3437197208404541
421.0,0.326450914144516
422.0,0.3041289746761322
423.0,0.3699522614479065
424.0,0.3432016968727112
425.0,0.34620222449302673
426.0,0.3000186085700989
427.0,0.3711402416229248
428.0,0.30454179644584656
429.0,0.3274739682674408
430.0,0.35664063692092896
431.0,0.2914045453071594
432.0,0.4411764442920685
433.0,0.3523724675178528
434.0,0.3904742896556854
435.0,0.34912627935409546
436.0,0.37987130880355835
437.0,0.28790920972824097
438.0,0.3536241352558136
439.0,0.4855427145957947
440.0,0.3599157929420471
441.0,0.2610943615436554
442.0,0.33508607745170593
443.0,0.2837766706943512
444.0,0.42351189255714417
445.0,0.20547805726528168
446.0,0.2398165464401245
447.0,0.33060669898986816
448.0,0.3583235442638397
449.0,0.3902994990348816
450.0,0.42795389890670776
451.0,0.42966270446777344
452.0,0.3007926940917969
453.0,0.3660833537578583
454.0,0.3546751141548157
455.0,0.31685853004455566
456.0,0.3175657391548157
457.0,0.23124802112579346
458.0,0.333612322807312
459.0,0.3614676594734192
460.0,0.295302152633667
461.0,0.29691773653030396
462.0,0.35385721921920776
463.0,0.46904507279396057
464.0,0.35159504413604736
465.0,0.4321180582046509
466.0,0.36798736453056335
467.0,0.31855469942092896
468.0,0.35711807012557983
469.0,0.2873679995536804
470.0,0.30545634031295776
471.0,0.2933128774166107
472.0,0.3414096236228943
473.0,0.22677332162857056
474.0,0.32907676696777344
475.0,0.3731585144996643
476.0,0.33183717727661133
477.0,0.37973710894584656
478.0,0.42539066076278687
479.0,0.2704426944255829
480.0,0.3171759247779846
481.0,0.3843191862106323
482.0,0.3273654580116272
483.0,0.3222246766090393
484.0,0.31945252418518066
485.0,0.32112306356430054
486.0,0.345156729221344
487.0,0.3886443078517914
488.0,0.3742368519306183
489.0,0.3456209897994995
490.0,0.3383038640022278
491.0,0.3052300214767456
492.0,0.3230902850627899
493.0,0.4705171287059784
494.0,0.3525111675262451
495.0,0.23101311922073364
496.0,0.305850088596344
497.0,0.30828139185905457
498.0,0.33475399017333984
499.0,0.21283245086669922
500.0,0.3681640625
501.0,0.23342633247375488
502.0,0.3385382890701294
503.0,0.44111791253089905
504.0,0.36361369490623474
505.0,0.43443572521209717
506.0,0.25729167461395264
507.0,0.30973243713378906
508.0,0.41625505685806274
509.0,0.24758805334568024
510.0,0.3784458637237549
511.0,0.3000217080116272
512.0,0.31091755628585815
513.0,0.3195101022720337
514.0,0.30406439304351807
515.0,0.3596009314060211
516.0,0.27665549516677856
517.0,0.42617470026016235
518.0,0.38424479961395264
519.0,0.37432774901390076
520.0,0.3667255640029907
521.0,0.28547585010528564
522.0,0.3160156309604645
523.0,0.310546875
524.0,0.32595205307006836
525.0,0.289419025182724
526.0,0.29827338457107544
527.0,0.2614525556564331
528.0,0.235661581158638
529.0,0.36174309253692627
530.0,0.32827383279800415
531.0,0.31271183490753174
532.0,0.39815300703048706
533.0,0.28204959630966187
534.0,0.2712150812149048
535.0,0.3136904835700989
536.0,0.4137968420982361
537.0,0.25979599356651306
538.0,0.3078877329826355
539.0,0.36210936307907104
540.0,0.25365060567855835
541.0,0.39579105377197266
542.0,0.29163965582847595
543.0,0.4046553671360016
544.0,0.3435489535331726
545.0,0.31867897510528564
546.0,0.35026049613952637
547.0,0.36618924140930176
548.0,0.4262462854385376
549.0,0.2133811116218567
550.0,0.2625868022441864
551.0,0.34024113416671753
552.0,0.29087674617767334
553.0,0.21835938096046448
554.0,0.29990893602371216
555.0,0.23304247856140137
556.0,0.29468008875846863
557.0,0.3553757667541504
558.0,0.36735373735427856
559.0,0.36238133907318115
560.0,0.39478856325149536
561.0,0.26731938123703003
562.0,0.31049442291259766
563.0,0.307786226272583
564.0,0.29816919565200806
565.0,0.30122512578964233
566.0,0.18915894627571106
567.0,0.3187102675437927
568.0,0.304501473903656
569.0,0.2808314561843872
570.0,0.32659298181533813
571.0,0.3502819836139679
572.0,0.34859365224838257
573.0,0.30106139183044434
574.0,0.36420202255249023
575.0,0.3407552242279053
576.0,0.21868234872817993
577.0,0.37124258279800415
578.0,0.26707589626312256
579.0,0.2810949981212616
580.0,0.29555743932724
581.0,0.24568453431129456
582.0,0.24506933987140656
583.0,0.23374566435813904
584.0,0.3637648820877075
585.0,0.3000031113624573
586.0,0.34411484003067017
587.0,0.2666294574737549
588.0,0.27435848116874695
589.0,0.26014697551727295
590.0,0.37345609068870544
591.0,0.2230728715658188
592.0,0.2896525263786316
593.0,0.23159411549568176
594.0,0.20266945660114288
595.0,0.3307105600833893
596.0,0.285683274269104
597.0,0.2727474868297577
598.0,0.29557347297668457
599.0,0.3396076261997223
600.0,0.26597562432289124
601.0,0.30644017457962036
602.0,0.4123435616493225
603.0,0.29080480337142944
604.0,0.2899925410747528
605.0,0.2718750238418579
606.0,0.23760509490966797
607.0,0.3075826168060303
608.0,0.24653172492980957
609.0,0.2555989623069763
610.0,0.30642169713974
611.0,0.3024739623069763
612.0,0.3362925946712494
613.0,0.34556275606155396
614.0,0.3249194025993347
615.0,0.24061104655265808
616.0,0.3430289328098297
617.0,0.28223150968551636
618.0,0.31287911534309387
619.0,0.26223957538604736
620.0,0.23539495468139648
621.0,0.25622209906578064
622.0,0.3132254481315613
623.0,0.2572358548641205
624.0,0.2606970965862274
625.0,0.3334733247756958
626.0,0.3981770873069763
627.0,0.2244766354560852
628.0,0.31951943039894104
629.0,0.30070972442626953
630.0,0.2747581899166107
631.0,0.3230840861797333
632.0,0.26112350821495056
633.0,0.3089161813259125
634.0,0.2848653793334961
635.0,0.2550719380378723
636.0,0.21564416587352753
637.0,0.24519851803779602
638.0,0.3079613149166107
639.0,0.25834864377975464
640.0,0.3948133587837219
641.0,0.30085885524749756
642.0,0.305328905582428
643.0,0.27319568395614624
644.0,0.31406253576278687
645.0,0.31883513927459717
646.0,0.29164302349090576
647.0,0.26370906829833984
648.0,0.317862868309021
649.0,0.27419185638427734
650.0,0.34279322624206543
651.0,0.30125269293785095
652.0,0.3164594769477844
653.0,0.33502495288848877
654.0,0.34649401903152466
655.0,0.2743012309074402
656.0,0.422745943069458
657.0,0.3062686026096344
658.0,0.21323221921920776
659.0,0.24314548075199127
660.0,0.22744858264923096
661.0,0.2633066177368164
662.0,0.218703493475914
663.0,0.31891122460365295
664.0,0.28818821907043457
665.0,0.29154127836227417
666.0,0.4020182192325592
667.0,0.3745008707046509
668.0,0.3928295969963074
669.0,0.20752060413360596
670.0,0.289770245552063
671.0,0.3738704025745392
672.0,0.22582465410232544
673.0,0.36200857162475586
674.0,0.2312006801366806
675.0,0.2752854824066162
676.0,0.26950645446777344
677.0,0.31413692235946655
678.0,0.2901615798473358
679.0,0.30212023854255676
680.0,0.4624131917953491
681.0,0.3069010376930237
682.0,0.3377739489078522
683.0,0.3901599645614624
684.0,0.28023838996887207
685.0,0.3116753399372101
686.0,0.30841347575187683
687.0,0.2530971169471741
688.0,0.291420042514801
689.0,0.3047919273376465
690.0,0.27451249957084656
691.0,0.24835999310016632
692.0,0.3307291865348816
693.0,0.35245755314826965
694.0,0.27885663509368896
695.0,0.42223772406578064
696.0,0.30078956484794617
697.0,0.28893572092056274
698.0,0.292689710855484
699.0,0.4197637438774109
700.0,0.3051711320877075
701.0,0.271757036447525
702.0,0.36006540060043335
703.0,0.2565882205963135
704.0,0.39567187428474426
705.0,0.3088851571083069
706.0,0.28917431831359863
707.0,0.3932412266731262
708.0,0.2881293296813965
709.0,0.3162611126899719
710.0,0.4308686852455139
711.0,0.3759286403656006
712.0,0.2536121606826782
713.0,0.2504185438156128
714.0,0.3149445056915283
715.0,0.34588927030563354
716.0,0.26707589626312256
717.0,0.29145365953445435
718.0,0.27278053760528564
719.0,0.2707597613334656
720.0,0.39494946599006653
721.0,0.3170573115348816
722.0,0.36263132095336914
723.0,0.28719618916511536
724.0,0.22580720484256744
725.0,0.35569196939468384
726.0,0.2712673544883728
727.0,0.35094279050827026
728.0,0.2666170597076416
729.0,0.23121900856494904
730.0,0.3296842873096466
731.0,0.3037698268890381
732.0,0.25557753443717957
733.0,0.3026907742023468
734.0,0.3904246389865875
735.0,0.34434524178504944
736.0,0.3281209468841553
737.0,0.30370163917541504
738.0,0.3403107523918152
739.0,0.24638402462005615
740.0,0.3372395932674408
741.0,0.29854291677474976
742.0,0.2631738781929016
743.0,0.3034939169883728
744.0,0.25765079259872437
745.0,0.23723958432674408
746.0,0.2662329375743866
747.0,0.31774550676345825
748.0,0.2507564425468445
749.0,0.35238713026046753
750.0,0.3111048936843872
751.0,0.2589603066444397
752.0,0.2724423408508301
753.0,0.42379093170166016
754.0,0.22817888855934143
755.0,0.3625219762325287
756.0,0.29305246472358704
757.0,0.30328524112701416
758.0,0.3895566165447235
759.0,0.3571924567222595
760.0,0.3553412854671478
761.0,0.38696056604385376
762.0,0.33884477615356445
763.0,0.26744481921195984
764.0,0.340731143951416
765.0,0.4420138895511627
766.0,0.3411582112312317
767.0,0.2882998585700989
768.0,0.29249656200408936
769.0,0.22082799673080444
770.0,0.3288586139678955
771.0,0.31067708134651184
772.0,0.2692830562591553
773.0,0.3251302242279053
774.0,0.3819010257720947
775.0,0.37761348485946655
776.0,0.3953838050365448
777.0,0.3889845609664917
778.0,0.21110042929649353
779.0,0.4303373694419861
780.0,0.3109685182571411
781.0,0.3030164837837219
782.0,0.33313941955566406
783.0,0.27793899178504944
784.0,0.33862537145614624
785.0,0.35045576095581055
786.0,0.36817336082458496
787.0,0.34609997272491455
788.0,0.44767820835113525
789.0,0.3566592335700989
790.0,0.31031012535095215
791.0,0.32806429266929626
792.0,0.3917357325553894
793.0,0.3824869990348816
794.0,0.3423393964767456
795.0,0.30911457538604736
796.0,0.3228732645511627
797.0,0.2911830544471741
798.0,0.3374255895614624
799.0,0.21677657961845398
800.0,0.2265339344739914
801.0,0.32777777314186096
802.0,0.30938470363616943
803.0,0.37342509627342224
804.0,0.41842448711395264
805.0,0.2761431336402893
806.0,0.3062242269515991
807.0,0.41779473423957825
808.0,0.30242106318473816
809.0,0.33835911750793457
810.0,0.3059616684913635
811.0,0.3169921934604645
812.0,0.34449949860572815
813.0,0.4127325117588043
814.0,0.33206477761268616
815.0,0.3487873077392578
816.0,0.39933931827545166
817.0,0.34053152799606323
818.0,0.37820926308631897
819.0,0.5227673649787903
820.0,0.405893474817276
821.0,0.2714378833770752
822.0,0.37475818395614624
823.0,0.21882280707359314
824.0,0.36026787757873535
825.0,0.24486607313156128
826.0,0.33364465832710266
827.0,0.2863312363624573
828.0,0.3289722204208374
829.0,0.3653273582458496
830.0,0.4019996225833893
831.0,0.38705551624298096
832.0,0.26184895634651184
833.0,0.33636337518692017
834.0,0.35075730085372925
835.0,0.3613095283508301
836.0,0.37918922305107117
837.0,0.27614113688468933
838.0,0.29661983251571655
839.0,0.3007068634033203
840.0,0.38554686307907104
841.0,0.3428329527378082
842.0,0.32651853561401367
843.0,0.4269903302192688
844.0,0.2823784649372101
845.0,0.3159463107585907
846.0,0.4083705544471741
847.0,0.326171875
848.0,0.3363374173641205
849.0,0.26997655630111694
850.0,0.2995588183403015
851.0,0.26473212242126465
852.0,0.3031001687049866
853.0,0.2757781445980072
854.0,0.22305308282375336
855.0,0.31887876987457275
856.0,0.35690921545028687
857.0,0.33717280626296997
858.0,0.4040922522544861
859.0,0.28295964002609253
860.0,0.3267136812210083
861.0,0.3479166626930237
862.0,0.34491896629333496
863.0,0.301280677318573
864.0,0.29815301299095154
865.0,0.3861328065395355
866.0,0.2832065224647522
867.0,0.37047991156578064
868.0,0.2782617211341858
869.0,0.28391581773757935
870.0,0.3562740683555603
871.0,0.3102678656578064
872.0,0.28530508279800415
873.0,0.48813867568969727
874.0,0.3651909828186035
875.0,0.22111545503139496
876.0,0.24188987910747528
877.0,0.29169145226478577
878.0,0.29990893602371216
879.0,0.23385417461395264
880.0,0.2762121558189392
881.0,0.2449057549238205
882.0,0.2258882224559784
883.0,0.3813430070877075
884.0,0.29651230573654175
885.0,0.3463299870491028
886.0,0.26278212666511536
887.0,0.2507258951663971
888.0,0.37331271171569824
889.0,0.3169502019882202
890.0,0.32268384099006653
891.0,0.27641987800598145
892.0,0.24114084243774414
893.0,0.30311569571495056
894.0,0.30533939599990845
895.0,0.33313602209091187
896.0,0.30934765934944153
897.0,0.4113408923149109
898.0,0.37000569701194763
899.0,0.2637014389038086
900.0,0.28624433279037476
901.0,0.3697206676006317
902.0,0.291797399520874
903.0,0.26017484068870544
904.0,0.3734778165817261
905.0,0.3155226707458496
906.0,0.25965404510498047
907.0,0.2571801543235779
908.0,0.24335938692092896
909.0,0.21466703712940216
910.0,0.31542378664016724
911.0,0.3432508707046509
912.0,0.3424944281578064
913.0,0.24364304542541504
914.0,0.2613772749900818
915.0,0.28262650966644287
916.0,0.3657737970352173
917.0,0.2128114402294159
918.0,0.29063743352890015
919.0,0.31915920972824097
920.0,0.26708537340164185
921.0,0.33435484766960144
922.0,0.3142728805541992
923.0,0.30151447653770447
924.0,0.3090122640132904
925.0,0.3005315363407135
926.0,0.20387862622737885
927.0,0.33806732296943665
928.0,0.3184104263782501
929.0,0.2867504954338074
930.0,0.2691282331943512
931.0,0.24099081754684448
932.0,0.20321491360664368
933.0,0.25238919258117676
934.0,0.22889459133148193
935.0,0.25014910101890564
936.0,0.2378428876399994
937.0,0.3091332018375397
938.0,0.31345880031585693
939.0,0.27256572246551514
940.0,0.3073732256889343
941.0,0.2319113165140152
942.0,0.31603100895881653
943.0,0.2989441752433777
944.0,0.3287035822868347
945.0,0.259249746799469
946.0,0.19944661855697632
947.0,0.30796611309051514
948.0,0.30542975664138794
949.0,0.30712318420410156
950.0,0.277118980884552
951.0,0.3576957881450653
952.0,0.2659761607646942
953.0,0.24589255452156067
954.0,0.262493371963501
955.0,0.2705744504928589
956.0,0.2383251041173935
957.0,0.2991694211959839
958.0,0.2173003852367401
959.0,0.23985782265663147
960.0,0.30079734325408936
961.0,0.27126115560531616
962.0,0.2522105276584625
963.0,0.17313699424266815
964.0,0.25013917684555054
965.0,0.21728622913360596
966.0,0.3127139210700989
967.0,0.30584287643432617
968.0,0.2334238588809967
969.0,0.26082926988601685
970.0,0.2951820194721222
971.0,0.2070547193288803
972.0,0.22019550204277039
973.0,0.3245256841182709
974.0,0.22966249287128448
975.0,0.26518407464027405
976.0,0.349198579788208
977.0,0.29791316390037537
978.0,0.23442339897155762
979.0,0.2963632047176361
980.0,0.2541187107563019
981.0,0.23504367470741272
982.0,0.4059244692325592
983.0,0.3238520622253418
984.0,0.21311131119728088
985.0,0.22825521230697632
986.0,0.15061818063259125
987.0,0.22661210596561432
988.0,0.19195497035980225
989.0,0.22458486258983612
990.0,0.21512897312641144
991.0,0.23302951455116272
992.0,0.2632068395614624
993.0,0.21593895554542542
994.0,0.2994289994239807
995.0,0.12842723727226257
996.0,0.16720212996006012
997.0,0.2396569550037384
998.0,0.17697125673294067
999.0,0.19326171278953552
1000.0,0.18885919451713562
1001.0,0.15485186874866486
1002.0,0.11187094449996948
1003.0,0.25597506761550903
1004.0,0.17915430665016174
1005.0,0.1805027425289154
1006.0,0.2374785840511322
1007.0,0.16964122653007507
1008.0,0.17596599459648132
1009.0,0.20834439992904663
1010.0,0.15946082770824432
1011.0,0.2170758992433548
1012.0,0.11380208283662796
1013.0,0.144980788230896
1014.0,0.0812872052192688
1015.0,0.13469535112380981
1016.0,0.1081676185131073
1017.0,0.08246894180774689
1018.0,0.11400669813156128
1019.0,0.13560888171195984
1020.0,0.15763889253139496
1021.0,0.09334077686071396
1022.0,0.1535610854625702
1023.0,0.12362352013587952
1024.0,0.163039430975914
1025.0,0.08792190998792648
1026.0,0.13045896589756012
1027.0,0.1463468372821808
1028.0,0.1820507049560547
1029.0,0.1035630851984024


==> plots/data/ott_gemma_drdapo_10_0_1.csv <==
step,f1_reward,entropy
1.0,0.08815845847129822,0.27757129073143005
2.0,0.046644072979688644,0.3020077049732208
3.0,0.03628804534673691,0.2797456383705139
4.0,0.08705480396747589,0.26591670513153076
5.0,0.05627220869064331,0.3118837773799896
6.0,0.14827612042427063,0.2844765782356262
7.0,0.08283382654190063,0.2955326437950134
8.0,0.04140393063426018,0.2949652373790741
9.0,0.09063974767923355,0.2740408480167389
10.0,0.044133834540843964,0.2823164463043213
11.0,0.12364932894706726,0.24690201878547668
12.0,0.08644186705350876,0.27136364579200745
13.0,0.10035891830921173,0.2710186541080475
14.0,0.09145613759756088,0.24560831487178802
15.0,0.1115390881896019,0.26913774013519287
16.0,0.1239156648516655,0.27316614985466003
17.0,0.06429678201675415,0.26003509759902954
18.0,0.0685151219367981,0.27133578062057495
19.0,0.10583850741386414,0.24195772409439087
20.0,0.07400519400835037,0.2934526205062866
21.0,0.06995050609111786,0.2854868471622467
22.0,0.11204895377159119,0.2951061725616455
23.0,0.0800088420510292,0.26960259675979614
24.0,0.12242504209280014,0.2923678457736969
25.0,0.13528499007225037,0.28175219893455505
26.0,0.12058808654546738,0.2787642478942871
27.0,0.10214598476886749,0.2743670642375946
28.0,0.1365663856267929,0.26309335231781006
29.0,0.14287272095680237,0.268650621175766
30.0,0.08307880163192749,0.27481240034103394
31.0,0.10096176713705063,0.27472490072250366
32.0,0.10798938572406769,0.29276058077812195
33.0,0.0928066074848175,0.29294636845588684
34.0,0.13897570967674255,0.26075342297554016
35.0,0.09864634275436401,0.26197221875190735
36.0,0.07747615873813629,0.2388005405664444
37.0,0.07541945576667786,0.2877744138240814
38.0,0.05805707722902298,0.2768993377685547
39.0,0.10596491396427155,0.2653951644897461
40.0,0.08373629301786423,0.2791607081890106
41.0,0.12434296309947968,0.24315455555915833
42.0,0.06253322958946228,0.25688254833221436
43.0,0.08611978590488434,0.24365873634815216
44.0,0.10742759704589844,0.2572624385356903
45.0,0.08451469987630844,0.23586136102676392
46.0,0.0735832080245018,0.2240375131368637
47.0,0.06067813187837601,0.24438941478729248
48.0,0.06410302221775055,0.23786740005016327
49.0,0.12472742795944214,0.26784804463386536
50.0,0.08977507054805756,0.24747981131076813
51.0,0.0761922150850296,0.2773936986923218
52.0,0.12042853981256485,0.2537171244621277
53.0,0.08367510139942169,0.2489435374736786
54.0,0.12155897170305252,0.2221265733242035
55.0,0.17583705484867096,0.2364359200000763
56.0,0.11043229699134827,0.24557772278785706
57.0,0.049579642713069916,0.2512058615684509
58.0,0.11029717326164246,0.23134593665599823
59.0,0.08908355236053467,0.2429913878440857
60.0,0.14193952083587646,0.26430743932724
61.0,0.13125956058502197,0.23209673166275024
62.0,0.04176713153719902,0.2475052773952484
63.0,0.11119280755519867,0.24750305712223053
64.0,0.08630012720823288,0.2370854616165161
65.0,0.10454525053501129,0.24020646512508392
66.0,0.13734717667102814,0.22929055988788605
67.0,0.1711302101612091,0.22450506687164307
68.0,0.13414862751960754,0.2361716330051422
69.0,0.1460082232952118,0.215155690908432
70.0,0.1282842457294464,0.24103635549545288
71.0,0.12155778706073761,0.21367789804935455
72.0,0.07868874073028564,0.23748302459716797
73.0,0.15387001633644104,0.23808035254478455
74.0,0.08671683073043823,0.24098633229732513
75.0,0.100252665579319,0.22648651897907257
76.0,0.15692542493343353,0.24482794106006622
77.0,0.0743582546710968,0.22660093009471893
78.0,0.12876972556114197,0.22710582613945007
79.0,0.22317877411842346,0.23633815348148346
80.0,0.11888021230697632,0.26455679535865784
81.0,0.1299467384815216,0.23462426662445068
82.0,0.1948477029800415,0.20951592922210693
83.0,0.0993882268667221,0.23243343830108643
84.0,0.08393800258636475,0.2169954478740692
85.0,0.12317494302988052,0.22147409617900848
86.0,0.11861030012369156,0.2383955717086792
87.0,0.1336226761341095,0.23093076050281525
88.0,0.15682831406593323,0.2240825891494751
89.0,0.08724579215049744,0.22878555953502655
90.0,0.12944287061691284,0.2245395928621292
91.0,0.06678570806980133,0.22888080775737762
92.0,0.045124515891075134,0.22803181409835815
93.0,0.15062138438224792,0.21331694722175598
94.0,0.13548333942890167,0.2308899164199829
95.0,0.09739583730697632,0.21210135519504547
96.0,0.1012837290763855,0.2219047248363495
97.0,0.0903586596250534,0.23053300380706787
98.0,0.12477262318134308,0.2235257625579834
99.0,0.11954954266548157,0.21636845171451569
100.0,0.056249406188726425,0.20905804634094238
101.0,0.08409485220909119,0.22887910902500153
102.0,0.09927396476268768,0.2085791379213333
103.0,0.09798070788383484,0.23277102410793304
104.0,0.13861916959285736,0.23969131708145142
105.0,0.0456039197742939,0.24193820357322693
106.0,0.1123855784535408,0.2445915788412094
107.0,0.07316997647285461,0.25932443141937256
108.0,0.1275176703929901,0.2187303751707077
109.0,0.14757326245307922,0.24404828250408173
110.0,0.08728271722793579,0.21293595433235168
111.0,0.0965363159775734,0.25680580735206604
112.0,0.07438108325004578,0.2358618974685669
113.0,0.15049056708812714,0.23176777362823486
114.0,0.1239364892244339,0.2574188709259033
115.0,0.1543102264404297,0.23865731060504913
116.0,0.08210694789886475,0.21919959783554077
117.0,0.09164758026599884,0.2641342282295227
118.0,0.1370064616203308,0.22620075941085815
119.0,0.08388988673686981,0.22420722246170044
120.0,0.14945417642593384,0.2271302342414856
121.0,0.10900917649269104,0.1849696785211563
122.0,0.14864212274551392,0.20604152977466583
123.0,0.119140625,0.19028222560882568
124.0,0.15532279014587402,0.21451924741268158
125.0,0.148725226521492,0.20898164808750153
126.0,0.06972656399011612,0.19846713542938232
127.0,0.13851484656333923,0.22930540144443512
128.0,0.0924246609210968,0.19098930060863495
129.0,0.06192702800035477,0.2040141522884369
130.0,0.14747677743434906,0.2226782888174057
131.0,0.11876502633094788,0.2016652673482895
132.0,0.15225628018379211,0.1998058706521988
133.0,0.15654030442237854,0.21892590820789337
134.0,0.1400098204612732,0.2103024423122406
135.0,0.20851628482341766,0.20574642717838287
136.0,0.13929185271263123,0.1874963939189911
137.0,0.1944389045238495,0.17965467274188995
138.0,0.10201955586671829,0.18322619795799255
139.0,0.11900011450052261,0.18849875032901764
140.0,0.1665905863046646,0.20056433975696564
141.0,0.13023793697357178,0.1921829879283905
142.0,0.16522030532360077,0.2174624502658844
143.0,0.1048177108168602,0.19032640755176544
144.0,0.13081124424934387,0.21071022748947144
145.0,0.058826547116041183,0.19843660295009613
146.0,0.07007206976413727,0.23059768974781036
147.0,0.1419893205165863,0.20592628419399261
148.0,0.09840413928031921,0.23017312586307526
149.0,0.09668519347906113,0.22301404178142548
150.0,0.11563663929700851,0.23271296918392181
151.0,0.12921248376369476,0.24265561997890472
152.0,0.08845881372690201,0.23082292079925537
153.0,0.11359122395515442,0.21826574206352234
154.0,0.08402295410633087,0.21702462434768677
155.0,0.08456733822822571,0.21016237139701843
156.0,0.09702795743942261,0.20820069313049316
157.0,0.07310014963150024,0.2492659091949463
158.0,0.13433097302913666,0.2703370749950409
159.0,0.08956735581159592,0.222952738404274
160.0,0.1000126451253891,0.25835978984832764
161.0,0.11708037555217743,0.2510756552219391
162.0,0.11582140624523163,0.21619288623332977
163.0,0.1567615270614624,0.2184847742319107
164.0,0.14228880405426025,0.21592943370342255
165.0,0.07002317160367966,0.25382938981056213
166.0,0.05197582393884659,0.22970999777317047
167.0,0.12441515922546387,0.21949028968811035
168.0,0.06930999457836151,0.24630101025104523
169.0,0.16992945969104767,0.22345127165317535
170.0,0.11585159599781036,0.2358780950307846
171.0,0.07206825911998749,0.23926150798797607
172.0,0.13882045447826385,0.2259325534105301
173.0,0.08143150806427002,0.2431371957063675
174.0,0.1599702388048172,0.21090054512023926
175.0,0.08831845223903656,0.21357406675815582
176.0,0.15491071343421936,0.21449308097362518
177.0,0.20448628067970276,0.204845130443573
178.0,0.139341801404953,0.22432154417037964
179.0,0.16184791922569275,0.21105696260929108
180.0,0.1241629421710968,0.2048952281475067
181.0,0.14331936836242676,0.22671562433242798
182.0,0.08515280485153198,0.21936893463134766
183.0,0.0796751081943512,0.26505354046821594
184.0,0.12942612171173096,0.24946120381355286
185.0,0.11242108792066574,0.2500802278518677
186.0,0.11446242779493332,0.2324981391429901
187.0,0.20236046612262726,0.2375304251909256
188.0,0.19049480557441711,0.24741823971271515
189.0,0.15792998671531677,0.24114522337913513
190.0,0.18079252541065216,0.22538931667804718
191.0,0.2318173348903656,0.21465112268924713
192.0,0.13187116384506226,0.21418437361717224
193.0,0.07473290711641312,0.22016945481300354
194.0,0.17367884516716003,0.22774767875671387
195.0,0.14967399835586548,0.25227829813957214
196.0,0.11156407743692398,0.23799598217010498
197.0,0.14882811903953552,0.21868880093097687
198.0,0.11497396230697632,0.21989695727825165
199.0,0.13190561532974243,0.20584194362163544
200.0,0.08173362910747528,0.24346862733364105
201.0,0.08294270932674408,0.2568546235561371
202.0,0.14147837460041046,0.22420009970664978
203.0,0.1556910276412964,0.2307196408510208
204.0,0.1288597583770752,0.22303716838359833
205.0,0.05944940820336342,0.22893406450748444
206.0,0.14055989682674408,0.23893378674983978
207.0,0.14193524420261383,0.21359528601169586
208.0,0.09194548428058624,0.1964419186115265
209.0,0.09057110548019409,0.21801628172397614
210.0,0.09110333025455475,0.19866977632045746
211.0,0.13359376788139343,0.20764897763729095
212.0,0.15580534934997559,0.23921321332454681
213.0,0.13055245578289032,0.21580496430397034
214.0,0.1046421229839325,0.23882298171520233
215.0,0.15467017889022827,0.22450381517410278
216.0,0.1221858412027359,0.2136925458908081
217.0,0.14257121086120605,0.18813160061836243
218.0,0.2088293731212616,0.1921200305223465
219.0,0.08324406296014786,0.22769230604171753
220.0,0.06449343264102936,0.21589480340480804
221.0,0.1200396791100502,0.19088883697986603
222.0,0.08728355169296265,0.19876588881015778
223.0,0.15467199683189392,0.2144308239221573
224.0,0.17063356935977936,0.19728031754493713
225.0,0.07682149112224579,0.18388697504997253
226.0,0.08988381922245026,0.1978689581155777
227.0,0.10519775748252869,0.19918201863765717
228.0,0.14596354961395264,0.1689361333847046
229.0,0.14653709530830383,0.2047930657863617
230.0,0.12735305726528168,0.19466876983642578
231.0,0.182756707072258,0.16865921020507812
232.0,0.18053075671195984,0.17911627888679504
233.0,0.15373803675174713,0.19290003180503845
234.0,0.15285274386405945,0.1820715218782425
235.0,0.12228141725063324,0.19920124113559723
236.0,0.11826823651790619,0.19567513465881348
237.0,0.08598766475915909,0.1914660781621933
238.0,0.09905247390270233,0.20041832327842712
239.0,0.1563301831483841,0.19056440889835358
240.0,0.08838355541229248,0.18309299647808075
241.0,0.18095722794532776,0.17161209881305695
242.0,0.21425387263298035,0.18644681572914124
243.0,0.15585938096046448,0.20579417049884796
244.0,0.18325893580913544,0.19031377136707306
245.0,0.2323753833770752,0.16469262540340424
246.0,0.15507811307907104,0.17837287485599518
247.0,0.16326478123664856,0.17142431437969208
248.0,0.13893228769302368,0.17078660428524017
249.0,0.19764846563339233,0.1947622299194336
250.0,0.135122150182724,0.19838093221187592
251.0,0.15507812798023224,0.18149343132972717
252.0,0.11469700932502747,0.19346855580806732
253.0,0.1514514535665512,0.16638492047786713
254.0,0.09899863600730896,0.19763877987861633
255.0,0.03085937537252903,0.18725430965423584
256.0,0.17640605568885803,0.18642687797546387
257.0,0.12983591854572296,0.18565534055233002
258.0,0.13106496632099152,0.18623004853725433
259.0,0.09282980114221573,0.18136103451251984
260.0,0.07526041567325592,0.21341586112976074
261.0,0.14733454585075378,0.1963345855474472
262.0,0.11920347809791565,0.17768244445323944
263.0,0.09185267984867096,0.18534743785858154
264.0,0.09621775895357132,0.1847829818725586
265.0,0.15529203414916992,0.1744106113910675
266.0,0.1401994228363037,0.19062012434005737
267.0,0.13922061026096344,0.20262722671031952
268.0,0.11402839422225952,0.20675310492515564
269.0,0.1510419100522995,0.1865699291229248
270.0,0.13074158132076263,0.19216646254062653
271.0,0.15979354083538055,0.1746797114610672
272.0,0.2008928507566452,0.18650038540363312
273.0,0.07975339889526367,0.1808210164308548
274.0,0.08185096085071564,0.21229501068592072
275.0,0.08945335447788239,0.17353783547878265
276.0,0.1674727201461792,0.17879444360733032
277.0,0.14379650354385376,0.21194304525852203
278.0,0.11102886497974396,0.1688930243253708
279.0,0.10275660455226898,0.1640813648700714
280.0,0.11127233505249023,0.1778542399406433
281.0,0.146840900182724,0.17189235985279083
282.0,0.13251487910747528,0.16482266783714294
283.0,0.18854168057441711,0.17938834428787231
284.0,0.16745412349700928,0.14158397912979126
285.0,0.14479167759418488,0.1615610420703888
286.0,0.17942708730697632,0.13023792207241058
287.0,0.1772996485233307,0.1570195108652115
288.0,0.15428504347801208,0.16078653931617737
289.0,0.11799975484609604,0.1552904099225998
290.0,0.1302586793899536,0.16438555717468262
291.0,0.10049039125442505,0.15396787226200104
292.0,0.0913628488779068,0.177306666970253
293.0,0.1692708283662796,0.18438850343227386
294.0,0.10869408398866653,0.1592213660478592
295.0,0.2129216194152832,0.15933161973953247
296.0,0.19247497618198395,0.16228258609771729
297.0,0.17939475178718567,0.16956768929958344
298.0,0.21997109055519104,0.17965653538703918
299.0,0.14307677745819092,0.16049835085868835
300.0,0.2086241990327835,0.16902905702590942
301.0,0.13629034161567688,0.15599486231803894
302.0,0.11991580575704575,0.1525825411081314
303.0,0.18148617446422577,0.16093705594539642
304.0,0.1469804048538208,0.161446675658226
305.0,0.20931920409202576,0.17587034404277802
306.0,0.1059337854385376,0.16554687917232513
307.0,0.15531682968139648,0.18277695775032043
308.0,0.06574591249227524,0.16486221551895142
309.0,0.10254836827516556,0.19716621935367584
310.0,0.13817669451236725,0.14400288462638855
311.0,0.13741320371627808,0.16673968732357025
312.0,0.1438191533088684,0.15505394339561462
313.0,0.13422027230262756,0.1750696301460266
314.0,0.12885400652885437,0.16718831658363342
315.0,0.13958333432674408,0.162545308470726
316.0,0.13530537486076355,0.1610180288553238
317.0,0.10451637208461761,0.1540190428495407
318.0,0.10314980149269104,0.1490659862756729
319.0,0.1668752282857895,0.13196338713169098
320.0,0.13485713303089142,0.1549665480852127
321.0,0.19376417994499207,0.16058950126171112
322.0,0.12189698219299316,0.1626540869474411
323.0,0.1251400113105774,0.15898123383522034
324.0,0.13297206163406372,0.16737215220928192
325.0,0.15685705840587616,0.14981015026569366
326.0,0.20562094449996948,0.15765881538391113
327.0,0.13414067029953003,0.14283739030361176
328.0,0.09592944383621216,0.19967302680015564
329.0,0.10353478789329529,0.16954748332500458
330.0,0.1985335499048233,0.16248904168605804
331.0,0.13870906829833984,0.1700805127620697
332.0,0.16858753561973572,0.1628016084432602
333.0,0.13279390335083008,0.1641252636909485
334.0,0.10834576934576035,0.15910296142101288
335.0,0.13763196766376495,0.17744821310043335
336.0,0.08913691341876984,0.166231170296669
337.0,0.19088542461395264,0.1549266278743744
338.0,0.10771949589252472,0.15794524550437927
339.0,0.16328126192092896,0.16532933712005615
340.0,0.2326354682445526,0.14826296269893646
341.0,0.14796938002109528,0.1696678102016449
342.0,0.2050541639328003,0.15994785726070404
343.0,0.0903087854385376,0.1528109908103943
344.0,0.09699928760528564,0.18236787617206573
345.0,0.12375271320343018,0.1659933626651764
346.0,0.09015743434429169,0.17250287532806396
347.0,0.16200707852840424,0.1922573745250702
348.0,0.11431728303432465,0.17609836161136627
349.0,0.149460569024086,0.1753242462873459
350.0,0.2042670100927353,0.15465988218784332
351.0,0.2024739682674408,0.18648596107959747
352.0,0.1967269331216812,0.1931576132774353
353.0,0.1700005680322647,0.17608369886875153
354.0,0.23449760675430298,0.1708303540945053
355.0,0.16328124701976776,0.16714857518672943
356.0,0.11339949071407318,0.16394463181495667
357.0,0.21657365560531616,0.16495054960250854
358.0,0.132069393992424,0.18282003700733185
359.0,0.11799974739551544,0.1883876472711563
360.0,0.20091146230697632,0.1787075400352478
361.0,0.1861049085855484,0.18177415430545807
362.0,0.12271834909915924,0.16805188357830048
363.0,0.093703493475914,0.19164250791072845
364.0,0.09111793339252472,0.1869707554578781
365.0,0.16228854656219482,0.18565458059310913
366.0,0.17510069906711578,0.17926616966724396
367.0,0.16335564851760864,0.16940799355506897
368.0,0.09035499393939972,0.18457432091236115
369.0,0.1283327043056488,0.18244630098342896
370.0,0.14872708916664124,0.16903091967105865
371.0,0.10084882378578186,0.16451746225357056
372.0,0.12473958730697632,0.167612224817276
373.0,0.11406625062227249,0.1452479362487793
374.0,0.12251888960599899,0.1663411408662796
375.0,0.20535562932491302,0.18021656572818756
376.0,0.15731337666511536,0.18218626081943512
377.0,0.11440464854240417,0.17939768731594086
378.0,0.17388242483139038,0.1848931759595871
379.0,0.1752406805753708,0.17124459147453308
380.0,0.16525699198246002,0.17120838165283203
381.0,0.18503379821777344,0.15867115557193756
382.0,0.05440538376569748,0.19130931794643402
383.0,0.07238829880952835,0.18534144759178162
384.0,0.15626128017902374,0.16503217816352844
385.0,0.08515168726444244,0.1774071455001831
386.0,0.1969945728778839,0.19195972383022308
387.0,0.2109375,0.16442586481571198
388.0,0.09833373129367828,0.16570724546909332
389.0,0.11987826973199844,0.16893161833286285
390.0,0.11400768160820007,0.1775347888469696
391.0,0.154296875,0.14948853850364685
392.0,0.16160714626312256,0.1564876139163971
393.0,0.14038318395614624,0.14326532185077667
394.0,0.1822916567325592,0.151941180229187
395.0,0.197358638048172,0.148262619972229
396.0,0.19620224833488464,0.15931372344493866
397.0,0.1313738226890564,0.16400481760501862
398.0,0.13463541865348816,0.19687598943710327
399.0,0.11707917600870132,0.18145126104354858
400.0,0.0874965488910675,0.1928224414587021
401.0,0.11696428805589676,0.2129405289888382
402.0,0.1856631338596344,0.19630254805088043
403.0,0.0970982164144516,0.1960219442844391
404.0,0.24222470819950104,0.17965787649154663
405.0,0.23985785245895386,0.1934662163257599
406.0,0.16361607611179352,0.21185266971588135
407.0,0.19369348883628845,0.19209705293178558
408.0,0.2142857313156128,0.18402789533138275
409.0,0.11640624701976776,0.19601568579673767
410.0,0.16463211178779602,0.18831093609333038
411.0,0.13535156846046448,0.1953529417514801
412.0,0.16679269075393677,0.20814938843250275
413.0,0.1388888955116272,0.21581731736660004
414.0,0.18575149774551392,0.18762604892253876
415.0,0.19722841680049896,0.19150876998901367
416.0,0.13720561563968658,0.17111003398895264
417.0,0.12073102593421936,0.2157091647386551
418.0,0.06236979365348816,0.20035602152347565
419.0,0.17324858903884888,0.20798729360103607
420.0,0.17101174592971802,0.190188467502594
421.0,0.15697544813156128,0.18290981650352478
422.0,0.08704765141010284,0.1898137927055359
423.0,0.12080542743206024,0.21935656666755676
424.0,0.115389384329319,0.19470715522766113
425.0,0.1392320692539215,0.18724273145198822
426.0,0.08699312061071396,0.1939416378736496
427.0,0.11831597983837128,0.18817058205604553
428.0,0.14376607537269592,0.19837017357349396
429.0,0.19859899580478668,0.20897749066352844
430.0,0.16877324879169464,0.20949725806713104
431.0,0.10889756679534912,0.21029335260391235
432.0,0.19142353534698486,0.20931868255138397
433.0,0.17421956360340118,0.21581041812896729
434.0,0.16294783353805542,0.18689434230327606
435.0,0.25377941131591797,0.211664080619812
436.0,0.10311570018529892,0.19638295471668243
437.0,0.07366153597831726,0.2194126546382904
438.0,0.12803256511688232,0.18946219980716705
439.0,0.1655302345752716,0.2007666826248169
440.0,0.16328126192092896,0.22143349051475525
441.0,0.2408854216337204,0.20857751369476318
442.0,0.08193006366491318,0.19384680688381195
443.0,0.12400771677494049,0.23689818382263184
444.0,0.12610676884651184,0.209952250123024
445.0,0.14832589030265808,0.21681129932403564
446.0,0.15589383244514465,0.21213215589523315
447.0,0.17323288321495056,0.18735982477664948
448.0,0.143694207072258,0.21230848133563995
449.0,0.2392578125,0.1890481561422348
450.0,0.1502358764410019,0.22424909472465515
451.0,0.17556819319725037,0.22578375041484833
452.0,0.13587239384651184,0.22821477055549622
453.0,0.1325400024652481,0.24967989325523376
454.0,0.08848332613706589,0.24555490911006927
455.0,0.10422246903181076,0.22203916311264038
456.0,0.18072918057441711,0.22227632999420166
457.0,0.12863343954086304,0.22503478825092316
458.0,0.18687376379966736,0.20529979467391968
459.0,0.2373214066028595,0.23633486032485962
460.0,0.20852863788604736,0.22382785379886627
461.0,0.20740483701229095,0.2445717602968216
462.0,0.18185454607009888,0.1981135755777359
463.0,0.2566891312599182,0.21441325545310974
464.0,0.10820527374744415,0.2049044668674469
465.0,0.13314732909202576,0.19982783496379852
466.0,0.21013301610946655,0.21601717174053192
467.0,0.10104167461395264,0.19768953323364258
468.0,0.24819567799568176,0.2112043797969818
469.0,0.13488347828388214,0.2004615068435669
470.0,0.2058996856212616,0.20363856852054596
471.0,0.04932105541229248,0.19013670086860657
472.0,0.09687499701976776,0.23116953670978546
473.0,0.15584415197372437,0.18260826170444489
474.0,0.18694563210010529,0.19865255057811737
475.0,0.15867942571640015,0.19354425370693207
476.0,0.1285174936056137,0.20554377138614655
477.0,0.16174355149269104,0.2174786627292633
478.0,0.1470424085855484,0.20823082327842712
479.0,0.1443885862827301,0.19314274191856384
480.0,0.11333705484867096,0.20082157850265503
481.0,0.0924479216337204,0.1839495599269867
482.0,0.18537354469299316,0.1848938763141632
483.0,0.1851140558719635,0.19749927520751953
484.0,0.17245164513587952,0.22011269629001617
485.0,0.15303510427474976,0.2083398699760437
486.0,0.13236327469348907,0.19905970990657806
487.0,0.19003011286258698,0.21867741644382477
488.0,0.24902033805847168,0.1845521479845047
489.0,0.21934524178504944,0.20638009905815125
490.0,0.12038536369800568,0.1839178055524826
491.0,0.08253281563520432,0.23381809890270233
492.0,0.12879857420921326,0.19552810490131378
493.0,0.17524801194667816,0.18915867805480957
494.0,0.1372767835855484,0.18810097873210907
495.0,0.24300596117973328,0.1943788081407547
496.0,0.10684834420681,0.17597316205501556
497.0,0.14963582158088684,0.2037932425737381
498.0,0.15041233599185944,0.18071913719177246
499.0,0.13658854365348816,0.17765378952026367
500.0,0.20598958432674408,0.17437992990016937
501.0,0.15350942313671112,0.1605827659368515
502.0,0.12113095819950104,0.17144449055194855
503.0,0.1889415830373764,0.16809721291065216
504.0,0.1889725923538208,0.16615866124629974
505.0,0.1792038381099701,0.18118609488010406
506.0,0.13177083432674408,0.1705869883298874
507.0,0.16249999403953552,0.2122674435377121
508.0,0.11725135892629623,0.18270990252494812
509.0,0.07625868171453476,0.1876087188720703
510.0,0.17448128759860992,0.18944768607616425
511.0,0.13076947629451752,0.18332919478416443
512.0,0.21674108505249023,0.16884668171405792
513.0,0.2105705440044403,0.17878392338752747
514.0,0.21536459028720856,0.19178412854671478
515.0,0.234161376953125,0.18745075166225433
516.0,0.18273761868476868,0.17959576845169067
517.0,0.2754589319229126,0.17606812715530396
518.0,0.1652749627828598,0.1833896040916443
519.0,0.12002360075712204,0.180365651845932
520.0,0.254960298538208,0.18396927416324615
521.0,0.17231522500514984,0.1831023246049881
522.0,0.12968750298023224,0.2138068825006485
523.0,0.19343377649784088,0.18067936599254608
524.0,0.21796903014183044,0.1906360685825348
525.0,0.12353989481925964,0.16627644002437592
526.0,0.14480096101760864,0.19245557487010956
527.0,0.1087273359298706,0.17774295806884766
528.0,0.15163689851760864,0.1724545657634735
529.0,0.1672092080116272,0.17004668712615967
530.0,0.18521204590797424,0.16646115481853485
531.0,0.1181829497218132,0.18298545479774475
532.0,0.16536282002925873,0.18167608976364136
533.0,0.1398436278104782,0.18207262456417084
534.0,0.11469070613384247,0.1595487743616104
535.0,0.09657738357782364,0.16908331215381622
536.0,0.1728552281856537,0.14648160338401794
537.0,0.1444430947303772,0.16858704388141632
538.0,0.21518588066101074,0.18363331258296967
539.0,0.18141742050647736,0.1603524535894394
540.0,0.07661576569080353,0.18316996097564697
541.0,0.19505184888839722,0.18094249069690704
542.0,0.18707381188869476,0.14942985773086548
543.0,0.18770462274551392,0.16539032757282257
544.0,0.21767422556877136,0.1526191234588623
545.0,0.05694444477558136,0.19543007016181946
546.0,0.0707908645272255,0.16234205663204193
547.0,0.14916294813156128,0.15773314237594604
548.0,0.13870596885681152,0.1689801663160324
549.0,0.2355220764875412,0.15854258835315704
550.0,0.2230282723903656,0.1532103717327118
551.0,0.09414710849523544,0.14578165113925934
552.0,0.1327970027923584,0.15573593974113464
553.0,0.09908854216337204,0.16670197248458862
554.0,0.23054316639900208,0.1315719485282898
555.0,0.16425472497940063,0.14708887040615082
556.0,0.18180803954601288,0.1187334954738617
557.0,0.20547805726528168,0.13779990375041962
558.0,0.16940724849700928,0.137313112616539
559.0,0.23133593797683716,0.13380354642868042
560.0,0.13190105557441711,0.1359574943780899
561.0,0.11901041865348816,0.14618809521198273
562.0,0.12433850020170212,0.13213273882865906
563.0,0.1113332062959671,0.1496344357728958
564.0,0.13413098454475403,0.1505279392004013
565.0,0.16709816455841064,0.14263084530830383
566.0,0.16314174234867096,0.15161272883415222
567.0,0.27823659777641296,0.1406112164258957
568.0,0.21058014035224915,0.15454527735710144
569.0,0.1983816921710968,0.16226187348365784
570.0,0.23059925436973572,0.13724276423454285
571.0,0.24285262823104858,0.11943545192480087
572.0,0.15596196055412292,0.1418922245502472
573.0,0.18536920845508575,0.12288437783718109
574.0,0.14666728675365448,0.13462704420089722
575.0,0.1730409562587738,0.1354580819606781
576.0,0.14452967047691345,0.15259554982185364
577.0,0.20716145634651184,0.14112389087677002
578.0,0.23190104961395264,0.13395453989505768
579.0,0.1610708236694336,0.13046151399612427
580.0,0.15145090222358704,0.13671870529651642
581.0,0.08124999701976776,0.15100841224193573
582.0,0.18449899554252625,0.13174252212047577
583.0,0.2348635196685791,0.1266070306301117
584.0,0.181733638048172,0.11534286290407181
585.0,0.13579799234867096,0.1369832307100296
586.0,0.13792023062705994,0.15194112062454224
587.0,0.177214115858078,0.12809965014457703
588.0,0.17495790123939514,0.12758205831050873
589.0,0.08560578525066376,0.11731959134340286
590.0,0.14629478752613068,0.12625397741794586
591.0,0.16695356369018555,0.11866173148155212
592.0,0.20386143028736115,0.13901369273662567
593.0,0.1584204137325287,0.12783868610858917
594.0,0.1303424835205078,0.1444539576768875
595.0,0.2117510437965393,0.1388026624917984
596.0,0.1646653115749359,0.1401849389076233
597.0,0.17403274774551392,0.11982597410678864
598.0,0.24489706754684448,0.1367703676223755
599.0,0.10556484758853912,0.12186767160892487
600.0,0.08417348563671112,0.16600774228572845
601.0,0.14468005299568176,0.12627248466014862
602.0,0.18495163321495056,0.14223185181617737
603.0,0.2192150354385376,0.15406951308250427
604.0,0.22059151530265808,0.11780145764350891
605.0,0.10045124590396881,0.13080279529094696
606.0,0.12259424477815628,0.1449626386165619
607.0,0.15092076361179352,0.1385354846715927
608.0,0.1555989682674408,0.1340821385383606
609.0,0.2013310194015503,0.13536174595355988
610.0,0.17476749420166016,0.11565098911523819
611.0,0.15611979365348816,0.14014090597629547
612.0,0.2403428852558136,0.12692080438137054
613.0,0.1937626302242279,0.13528919219970703
614.0,0.20366190373897552,0.14623765647411346
615.0,0.1276041716337204,0.13784842193126678
616.0,0.13872776925563812,0.14871418476104736
617.0,0.07623697817325592,0.14862851798534393
618.0,0.1472284197807312,0.14414244890213013
619.0,0.17174479365348816,0.14036276936531067
620.0,0.15073898434638977,0.1342300921678543
621.0,0.22589287161827087,0.12957389652729034
622.0,0.25548285245895386,0.13498859107494354
623.0,0.22447916865348816,0.14155836403369904
624.0,0.19573412835597992,0.1406642347574234
625.0,0.2145010530948639,0.11282999813556671
626.0,0.22306546568870544,0.12463536113500595
627.0,0.15235012769699097,0.12519332766532898
628.0,0.16525167226791382,0.12241456657648087
629.0,0.23088136315345764,0.13020113110542297
630.0,0.15195313096046448,0.13686442375183105
631.0,0.22481399774551392,0.13715589046478271
632.0,0.14213170111179352,0.11708866059780121
633.0,0.2133556604385376,0.1339293271303177
634.0,0.1063678115606308,0.12650401890277863
635.0,0.09279514104127884,0.16121259331703186
636.0,0.13094055652618408,0.12952375411987305
637.0,0.18882182240486145,0.1422392576932907
638.0,0.142578125,0.11945576965808868
639.0,0.13787822425365448,0.14046619832515717
640.0,0.18106397986412048,0.14371247589588165
641.0,0.179284006357193,0.13815882802009583
642.0,0.17665551602840424,0.12961290776729584
643.0,0.0973772406578064,0.13273602724075317
644.0,0.10013020783662796,0.12949766218662262
645.0,0.1875620186328888,0.1295624077320099
646.0,0.17379514873027802,0.14429736137390137
647.0,0.17089927196502686,0.146361842751503
648.0,0.15218517184257507,0.15554046630859375
649.0,0.18995438516139984,0.14902785420417786
650.0,0.18883249163627625,0.15118016302585602
651.0,0.20516520738601685,0.12248300015926361
652.0,0.18139880895614624,0.13841509819030762
653.0,0.16217447817325592,0.12167978286743164
654.0,0.1194695234298706,0.14804646372795105
655.0,0.1324472427368164,0.1415458470582962
656.0,0.15502232313156128,0.13000304996967316
657.0,0.19495907425880432,0.12691570818424225
658.0,0.24547991156578064,0.13782547414302826
659.0,0.07843191921710968,0.121104396879673
660.0,0.12515601515769958,0.13069960474967957
661.0,0.16136842966079712,0.13226093351840973
662.0,0.14317336678504944,0.1359485387802124
663.0,0.21894532442092896,0.11662527173757553
664.0,0.12519532442092896,0.10358217358589172
665.0,0.15033483505249023,0.12236060947179794
666.0,0.2299572229385376,0.11355181038379669
667.0,0.2001488208770752,0.1205192431807518
668.0,0.2026844322681427,0.1266471892595291
669.0,0.10794270783662796,0.10978277027606964
670.0,0.14899088442325592,0.1371869593858719
671.0,0.14685779809951782,0.12830424308776855
672.0,0.10395894944667816,0.1344127058982849
673.0,0.17537513375282288,0.13693636655807495
674.0,0.15317319333553314,0.11681750416755676
675.0,0.20402714610099792,0.1300736516714096
676.0,0.23854674398899078,0.11624709516763687
677.0,0.23348215222358704,0.12997151911258698
678.0,0.23170572519302368,0.1342671513557434
679.0,0.1391402781009674,0.11092279851436615
680.0,0.33060288429260254,0.11885879188776016
681.0,0.17669269442558289,0.11943968385457993
682.0,0.12287731468677521,0.13148289918899536
683.0,0.21178075671195984,0.1257917433977127
684.0,0.14897383749485016,0.13506047427654266
685.0,0.14799681305885315,0.16636604070663452
686.0,0.2180989682674408,0.1288718432188034
687.0,0.22210443019866943,0.15156090259552002
688.0,0.13129030168056488,0.1359637826681137
689.0,0.134765625,0.17130275070667267
690.0,0.10692894458770752,0.1568058580160141
691.0,0.1874070018529892,0.15229448676109314
692.0,0.18489189445972443,0.1412002146244049
693.0,0.20288318395614624,0.14259470999240875
694.0,0.14505857229232788,0.19011852145195007
695.0,0.15537574887275696,0.16577288508415222
696.0,0.21623264253139496,0.14550459384918213
697.0,0.14010415971279144,0.15133370459079742
698.0,0.1027715802192688,0.15372660756111145
699.0,0.17628687620162964,0.1469702422618866
700.0,0.19851191341876984,0.1599017083644867
701.0,0.21934185922145844,0.17056308686733246
702.0,0.22976191341876984,0.1577157825231552
703.0,0.10125558078289032,0.190385639667511
704.0,0.2180805206298828,0.1965714544057846
705.0,0.25211286544799805,0.15552100539207458
706.0,0.2161458432674408,0.17234167456626892
707.0,0.20321421325206757,0.15932394564151764
708.0,0.099609375,0.19866850972175598
709.0,0.08280318975448608,0.18070143461227417
710.0,0.23048736155033112,0.17301112413406372
711.0,0.09991516172885895,0.177404522895813
712.0,0.24668899178504944,0.16875973343849182
713.0,0.21781402826309204,0.17831586301326752
714.0,0.09592508524656296,0.1725992113351822
715.0,0.17019730806350708,0.1708444207906723
716.0,0.08834636211395264,0.18750083446502686
717.0,0.23510044813156128,0.1550879329442978
718.0,0.14438864588737488,0.15731362998485565
719.0,0.20524555444717407,0.1492341160774231
720.0,0.20332413911819458,0.13885319232940674
721.0,0.2400018572807312,0.16231884062290192
722.0,0.21449986100196838,0.15942223370075226
723.0,0.1239958181977272,0.16107164323329926
724.0,0.17837455868721008,0.17861929535865784
725.0,0.15335768461227417,0.15588422119617462
726.0,0.12230706214904785,0.19093582034111023
727.0,0.11163194477558136,0.1792019009590149
728.0,0.21260133385658264,0.17980870604515076
729.0,0.17706474661827087,0.16731134057044983
730.0,0.2745039463043213,0.15846411883831024
731.0,0.21767958998680115,0.16949160397052765
732.0,0.22864583134651184,0.17524534463882446
733.0,0.23239706456661224,0.1570981740951538
734.0,0.2801389694213867,0.1334538608789444
735.0,0.20616714656352997,0.1445901244878769
736.0,0.1583976447582245,0.1563175916671753
737.0,0.21781063079833984,0.15676352381706238
738.0,0.19614362716674805,0.1713067889213562
739.0,0.14309895038604736,0.183974489569664
740.0,0.22096353769302368,0.1447610855102539
741.0,0.20062623918056488,0.1709468811750412
742.0,0.1785404235124588,0.14422109723091125
743.0,0.1912270039319992,0.19021813571453094
744.0,0.09460875391960144,0.17691467702388763
745.0,0.18710318207740784,0.16461597383022308
746.0,0.23113952577114105,0.1507270634174347
747.0,0.1808965802192688,0.15471644699573517
748.0,0.15100136399269104,0.1654151976108551
749.0,0.1515066921710968,0.17810359597206116
750.0,0.21804314851760864,0.1451074630022049
751.0,0.18476253747940063,0.15149018168449402
752.0,0.12596726417541504,0.15153340995311737
753.0,0.170014888048172,0.14342047274112701
754.0,0.18371418118476868,0.1599482148885727
755.0,0.2960295081138611,0.17283938825130463
756.0,0.20667782425880432,0.1643780916929245
757.0,0.14114132523536682,0.1843172013759613
758.0,0.20587146282196045,0.16924065351486206
759.0,0.21414890885353088,0.16906960308551788
760.0,0.21612724661827087,0.1607387810945511
761.0,0.27164897322654724,0.15133625268936157
762.0,0.10579737275838852,0.1466599851846695
763.0,0.0868435800075531,0.18731659650802612
764.0,0.18835115432739258,0.14661893248558044
765.0,0.19276413321495056,0.15084519982337952
766.0,0.22282366454601288,0.18467672169208527
767.0,0.24960938096046448,0.13428758084774017
768.0,0.10836102068424225,0.13403242826461792
769.0,0.1227557435631752,0.15535511076450348
770.0,0.15450149774551392,0.15535366535186768
771.0,0.25513678789138794,0.14348919689655304
772.0,0.14010608196258545,0.150380477309227
773.0,0.21688678860664368,0.12592379748821259
774.0,0.1829427182674408,0.1376379132270813
775.0,0.22768579423427582,0.12506569921970367
776.0,0.2131677269935608,0.13999728858470917
777.0,0.18566524982452393,0.1418641358613968
778.0,0.16643880307674408,0.15258723497390747
779.0,0.183554008603096,0.13786382973194122
780.0,0.11685944348573685,0.13760723173618317
781.0,0.12335069477558136,0.14494740962982178
782.0,0.22103852033615112,0.14479710161685944
783.0,0.1400669664144516,0.1430453062057495
784.0,0.2747395634651184,0.11844133585691452
785.0,0.32612451910972595,0.128182515501976
786.0,0.2160993218421936,0.15053938329219818
787.0,0.3034350275993347,0.14177007973194122
788.0,0.231352299451828,0.10899728536605835
789.0,0.212890625,0.11910662800073624
790.0,0.18716946244239807,0.1320863515138626
791.0,0.15229414403438568,0.13478124141693115
792.0,0.2240860015153885,0.13673938810825348
793.0,0.19040489196777344,0.13594192266464233
794.0,0.19983258843421936,0.13417230546474457
795.0,0.18048736453056335,0.12049949914216995
796.0,0.22607028484344482,0.1332971304655075
797.0,0.10649886727333069,0.1359768658876419
798.0,0.13231027126312256,0.13545319437980652
799.0,0.183907151222229,0.11248192936182022
800.0,0.22839275002479553,0.12261315435171127
801.0,0.13984374701976776,0.10887107998132706
802.0,0.18275079131126404,0.12915481626987457
803.0,0.1892206072807312,0.13914808630943298
804.0,0.28342634439468384,0.11974697560071945
805.0,0.16662663221359253,0.11471610516309738
806.0,0.13240665197372437,0.11588107794523239
807.0,0.09839099645614624,0.11520858108997345
808.0,0.1769748330116272,0.11592182517051697
809.0,0.19552364945411682,0.12441826611757278
810.0,0.20688244700431824,0.13774782419204712
811.0,0.19226500391960144,0.1327996701002121
812.0,0.21561023592948914,0.12188129127025604
813.0,0.19387400150299072,0.13436926901340485
814.0,0.2409164160490036,0.10499519854784012
815.0,0.24432043731212616,0.11488879472017288
816.0,0.13380765914916992,0.09799128025770187
817.0,0.1182880699634552,0.1371959000825882
818.0,0.1496688425540924,0.10646124929189682
819.0,0.2296937108039856,0.10942915827035904
820.0,0.20445498824119568,0.1268705576658249
821.0,0.22198352217674255,0.12224976718425751
822.0,0.12575334310531616,0.11413802951574326
823.0,0.1136474683880806,0.13188917934894562
824.0,0.20064795017242432,0.12862321734428406
825.0,0.16347655653953552,0.11592750251293182
826.0,0.22838541865348816,0.1129453256726265
827.0,0.15151908993721008,0.10560353845357895
828.0,0.21263021230697632,0.11077091097831726
829.0,0.23620128631591797,0.10609810054302216
830.0,0.2485119104385376,0.10447662323713303
831.0,0.19327454268932343,0.12381629645824432
832.0,0.1256510466337204,0.11786865442991257
833.0,0.20858171582221985,0.11847656965255737
834.0,0.1523762047290802,0.1214010939002037
835.0,0.13159440457820892,0.13077105581760406
836.0,0.19874133169651031,0.11605948209762573
837.0,0.17277461290359497,0.1267181634902954
838.0,0.2755766212940216,0.11685312539339066
839.0,0.29708778858184814,0.10909921675920486
840.0,0.26343005895614624,0.1349467784166336
841.0,0.2911059260368347,0.13759618997573853
842.0,0.21974234282970428,0.09841426461935043
843.0,0.30994993448257446,0.10182229429483414


==> plots/data/ott_gemma_drdapo_10_0_8.csv <==
step,f1_reward,entropy
1.0,0.08773548901081085,0.2715538740158081
2.0,0.05240577459335327,0.31709763407707214
3.0,0.033042408525943756,0.27908262610435486
4.0,0.08197297155857086,0.2706259787082672
5.0,0.0544595792889595,0.3175714313983917
6.0,0.14856292307376862,0.3014518618583679
7.0,0.0662229135632515,0.30530670285224915
8.0,0.05748904496431351,0.30747321248054504
9.0,0.09628330171108246,0.3003804087638855
10.0,0.03627549856901169,0.30487459897994995
11.0,0.12736102938652039,0.2879738509654999
12.0,0.06350190937519073,0.3010282516479492
13.0,0.097906194627285,0.30019059777259827
14.0,0.07554670423269272,0.2782561182975769
15.0,0.11756618320941925,0.29986682534217834
16.0,0.12543463706970215,0.30160394310951233
17.0,0.053780779242515564,0.2987021505832672
18.0,0.05680139735341072,0.30845415592193604
19.0,0.07947373390197754,0.2843325138092041
20.0,0.06970862299203873,0.33756449818611145
21.0,0.09316731989383698,0.30754268169403076
22.0,0.1138441413640976,0.3084384799003601
23.0,0.08081372082233429,0.30659785866737366
24.0,0.17237582802772522,0.31423747539520264
25.0,0.0932738184928894,0.3183348774909973
26.0,0.09164547920227051,0.3110048770904541
27.0,0.10839857161045074,0.32529258728027344
28.0,0.14156439900398254,0.3012143075466156
29.0,0.12647941708564758,0.2993687689304352
30.0,0.08178748935461044,0.3139488101005554
31.0,0.10082679986953735,0.3222712576389313
32.0,0.11219559609889984,0.32872170209884644
33.0,0.07693329453468323,0.37347620725631714
34.0,0.12055431306362152,0.3258735239505768
35.0,0.11349178105592728,0.3177635371685028
36.0,0.07252005487680435,0.3050839900970459
37.0,0.09470559656620026,0.3524016737937927
38.0,0.061718374490737915,0.3446507751941681
39.0,0.09027411788702011,0.34784409403800964
40.0,0.11694373935461044,0.3589830696582794
41.0,0.12018801271915436,0.32355406880378723
42.0,0.049791160970926285,0.33626338839530945
43.0,0.0966438576579094,0.34668204188346863
44.0,0.11636576056480408,0.34004470705986023
45.0,0.06885097175836563,0.33794209361076355
46.0,0.07939033210277557,0.3328125774860382
47.0,0.06853453814983368,0.34331366419792175
48.0,0.0710577443242073,0.31873777508735657
49.0,0.10298028588294983,0.37286075949668884
50.0,0.10056440532207489,0.36548885703086853
51.0,0.07348485291004181,0.37077438831329346
52.0,0.1265748292207718,0.361695259809494
53.0,0.080962635576725,0.3508930504322052
54.0,0.12471127510070801,0.32052335143089294
55.0,0.15240886807441711,0.3365778923034668
56.0,0.07916634529829025,0.37192967534065247
57.0,0.03201884776353836,0.3557950258255005
58.0,0.11172585189342499,0.3424707353115082
59.0,0.07875735312700272,0.344968318939209
60.0,0.13344639539718628,0.37909990549087524
61.0,0.13058409094810486,0.34742864966392517
62.0,0.046669334173202515,0.369991272687912
63.0,0.09619992226362228,0.38659653067588806
64.0,0.10807719826698303,0.38151469826698303
65.0,0.10545790195465088,0.3738446533679962
66.0,0.12532813847064972,0.38180452585220337
67.0,0.11671730130910873,0.3821782171726227
68.0,0.13048264384269714,0.38435789942741394
69.0,0.17220613360404968,0.3759063184261322
70.0,0.11133241653442383,0.4012928605079651
71.0,0.1185062900185585,0.394150048494339
72.0,0.06932614743709564,0.4070485830307007
73.0,0.10272449254989624,0.3979073464870453
74.0,0.08534017205238342,0.4233645796775818
75.0,0.07903574407100677,0.4101959466934204
76.0,0.15392425656318665,0.4380713403224945
77.0,0.0450877770781517,0.4276794493198395
78.0,0.1194981262087822,0.4104529321193695
79.0,0.18078666925430298,0.4138159155845642
80.0,0.1408444494009018,0.4581315517425537
81.0,0.10919490456581116,0.40861785411834717
82.0,0.20513121783733368,0.3739801347255707
83.0,0.12128906697034836,0.4297392964363098
84.0,0.12256595492362976,0.3904283940792084
85.0,0.11189165711402893,0.42049136757850647
86.0,0.11284060031175613,0.44388508796691895
87.0,0.1126335933804512,0.4263004660606384
88.0,0.16204428672790527,0.4175988733768463
89.0,0.09330977499485016,0.3920060396194458
90.0,0.11918092519044876,0.44120410084724426
91.0,0.07037025690078735,0.42078763246536255
92.0,0.04323941096663475,0.46145790815353394
93.0,0.14327751100063324,0.43168026208877563
94.0,0.13513867557048798,0.45668041706085205
95.0,0.11048559844493866,0.40481674671173096
96.0,0.08359500020742416,0.4187796115875244
97.0,0.07822730392217636,0.4621446430683136
98.0,0.08761709928512573,0.4547840356826782
99.0,0.11935529112815857,0.4313220977783203
100.0,0.0798160657286644,0.4328012764453888
101.0,0.08894526213407516,0.46616798639297485
102.0,0.11033723503351212,0.45224615931510925
103.0,0.08676505088806152,0.46820753812789917
104.0,0.15146422386169434,0.49674996733665466
105.0,0.07927978783845901,0.45335012674331665
106.0,0.140863835811615,0.4835343658924103
107.0,0.08598452061414719,0.4677741527557373
108.0,0.1342206746339798,0.42710644006729126
109.0,0.13200658559799194,0.49347251653671265
110.0,0.08918242156505585,0.4439704120159149
111.0,0.10045872628688812,0.48120492696762085
112.0,0.07323119044303894,0.46757444739341736
113.0,0.11415837705135345,0.44111788272857666
114.0,0.12502677738666534,0.4758273661136627
115.0,0.12574826180934906,0.4696519672870636
116.0,0.08990505337715149,0.4303605854511261
117.0,0.07457703351974487,0.5075756907463074
118.0,0.1168103888630867,0.47268009185791016
119.0,0.0876723974943161,0.49493810534477234
120.0,0.13114628195762634,0.4702519476413727
121.0,0.09945125877857208,0.41741281747817993
122.0,0.13119420409202576,0.4644099175930023
123.0,0.15201088786125183,0.446484237909317
124.0,0.1006595566868782,0.44050857424736023
125.0,0.1611356884241104,0.4742179214954376
126.0,0.08105935156345367,0.4359573721885681
127.0,0.13251347839832306,0.46156612038612366
128.0,0.05895156413316727,0.4524901509284973
129.0,0.08742061257362366,0.4923228919506073
130.0,0.12303447723388672,0.4709087908267975
131.0,0.09809789061546326,0.4866656959056854
132.0,0.16685239970684052,0.4804641008377075
133.0,0.1277434527873993,0.5003481507301331
134.0,0.16407518088817596,0.5056605339050293
135.0,0.1726526916027069,0.5097001791000366
136.0,0.11438486725091934,0.47885337471961975
137.0,0.19893866777420044,0.4606928527355194
138.0,0.1130174994468689,0.4642214775085449
139.0,0.11310993880033493,0.4855298399925232
140.0,0.13205519318580627,0.508066713809967
141.0,0.08952753245830536,0.4994160532951355
142.0,0.13871528208255768,0.5172482132911682
143.0,0.09583333134651184,0.47719526290893555
144.0,0.13165470957756042,0.5045380592346191
145.0,0.04057567939162254,0.4735006093978882
146.0,0.08192773163318634,0.5227612257003784
147.0,0.13204240798950195,0.4991355240345001
148.0,0.1311027854681015,0.5046958923339844
149.0,0.10528705269098282,0.5013745427131653
150.0,0.12423582375049591,0.5043482184410095
151.0,0.12382867932319641,0.48153069615364075
152.0,0.06058576703071594,0.5104610919952393
153.0,0.13049226999282837,0.48128974437713623
154.0,0.087009496986866,0.5061951875686646
155.0,0.0684727281332016,0.5070645809173584
156.0,0.11377191543579102,0.5045958161354065
157.0,0.0994424968957901,0.5315434336662292
158.0,0.0799306184053421,0.5786762833595276
159.0,0.1267409771680832,0.5052543878555298
160.0,0.1037486344575882,0.5668725371360779
161.0,0.12311859428882599,0.5603951215744019
162.0,0.12673252820968628,0.5009907484054565
163.0,0.13383275270462036,0.516061007976532
164.0,0.12870317697525024,0.5087042450904846
165.0,0.08024463057518005,0.5447084307670593
166.0,0.07845526933670044,0.5227203369140625
167.0,0.13537532091140747,0.5270674228668213
168.0,0.09798966348171234,0.5581803321838379
169.0,0.18288332223892212,0.5367076992988586
170.0,0.10735610127449036,0.5563526749610901
171.0,0.07090994715690613,0.5636314749717712
172.0,0.13009396195411682,0.5599743127822876
173.0,0.1065838634967804,0.5802749395370483
174.0,0.17186854779720306,0.565109133720398
175.0,0.12282346189022064,0.5591626167297363
176.0,0.12697657942771912,0.5658384561538696
177.0,0.18161457777023315,0.5492106080055237
178.0,0.09524858742952347,0.5731896162033081
179.0,0.13986730575561523,0.5937688946723938
180.0,0.14029455184936523,0.5590713024139404
181.0,0.10409226268529892,0.5815286636352539
182.0,0.11091701686382294,0.5460448861122131
183.0,0.08579114824533463,0.6432779431343079
184.0,0.13669423758983612,0.5817610621452332
185.0,0.13663560152053833,0.6179760098457336
186.0,0.12016516923904419,0.6178726553916931
187.0,0.17319035530090332,0.6516685485839844
188.0,0.15392795205116272,0.6357971429824829
189.0,0.1450909674167633,0.6078013777732849
190.0,0.14819887280464172,0.6048789024353027
191.0,0.20331843197345734,0.6020664572715759
192.0,0.14801257848739624,0.5775200724601746
193.0,0.10966667532920837,0.5958102345466614
194.0,0.1552627980709076,0.6210735440254211
195.0,0.09600608795881271,0.6280069351196289
196.0,0.10228202491998672,0.6148581504821777
197.0,0.1647135317325592,0.5770758390426636
198.0,0.0981828048825264,0.6012014150619507
199.0,0.10137677192687988,0.5406838059425354
200.0,0.1183241754770279,0.5912522077560425
201.0,0.08604325354099274,0.6173599362373352
202.0,0.15714387595653534,0.6030932068824768
203.0,0.13781557977199554,0.5801464319229126
204.0,0.15753348171710968,0.5852334499359131
205.0,0.08264245837926865,0.5853310227394104
206.0,0.14565661549568176,0.6300450563430786
207.0,0.1327570527791977,0.6026091575622559
208.0,0.09197621047496796,0.6197382211685181
209.0,0.13866490125656128,0.6615700721740723
210.0,0.11588654667139053,0.6655213236808777
211.0,0.12223463505506516,0.6889565587043762
212.0,0.13731354475021362,0.6983520984649658
213.0,0.12883861362934113,0.695359468460083
214.0,0.08765272796154022,0.689079225063324
215.0,0.1283179074525833,0.7590529322624207
216.0,0.10710398107767105,0.7074218392372131
217.0,0.11684675514698029,0.7120579481124878
218.0,0.15223214030265808,0.7036618590354919
219.0,0.07695002853870392,0.7679572701454163
220.0,0.07424738258123398,0.728066623210907
221.0,0.14002469182014465,0.7250328063964844
222.0,0.11292022466659546,0.740035355091095
223.0,0.1818799078464508,0.7485657334327698
224.0,0.12140151113271713,0.7086349129676819
225.0,0.05400457605719566,0.6985908150672913
226.0,0.11696428805589676,0.7466205358505249
227.0,0.12770026922225952,0.7374264597892761
228.0,0.15562818944454193,0.6862234473228455
229.0,0.13562127947807312,0.6997029185295105
230.0,0.09789806604385376,0.7004225850105286
231.0,0.15811632573604584,0.6437709927558899
232.0,0.15029141306877136,0.6723641753196716
233.0,0.14729346334934235,0.7375537157058716
234.0,0.15153416991233826,0.6917580962181091
235.0,0.09699580073356628,0.7056664228439331
236.0,0.0926225408911705,0.7339125275611877
237.0,0.08550646156072617,0.7380867004394531
238.0,0.11071766912937164,0.7442126274108887
239.0,0.14618675410747528,0.7730149626731873
240.0,0.05371403694152832,0.7671191692352295
241.0,0.18219152092933655,0.7884819507598877
242.0,0.20939987897872925,0.8499012589454651
243.0,0.13294582068920135,0.8367528915405273
244.0,0.16372227668762207,0.8018173575401306
245.0,0.2177407443523407,0.8006442785263062
246.0,0.12507441639900208,0.8425982594490051
247.0,0.12080682069063187,0.8022078275680542
248.0,0.12931886315345764,0.8103349208831787
249.0,0.10783110558986664,0.8800343871116638
250.0,0.14763143658638,0.810981035232544
251.0,0.1701604723930359,0.8069402575492859
252.0,0.09721602499485016,0.787162721157074
253.0,0.08605479449033737,0.8317624926567078
254.0,0.11699219048023224,0.7814347743988037
255.0,0.04960351064801216,0.8412575721740723
256.0,0.17048202455043793,0.866137683391571
257.0,0.16475516557693481,0.8733968734741211
258.0,0.15086805820465088,0.820492148399353
259.0,0.13592271506786346,0.8223779201507568
260.0,0.07108016312122345,0.9309633374214172
261.0,0.13343563675880432,0.8877047896385193
262.0,0.10857164859771729,0.9107595682144165
263.0,0.08188816905021667,0.8900257349014282
264.0,0.11904153972864151,0.9492723345756531
265.0,0.14973804354667664,0.9396442174911499
266.0,0.11041155457496643,0.9433767199516296
267.0,0.14378276467323303,0.9928964376449585
268.0,0.10563450306653976,1.0116621255874634
269.0,0.1434505134820938,1.004814863204956
270.0,0.11738378554582596,0.9589215517044067
271.0,0.14515253901481628,0.9404527544975281
272.0,0.1466238796710968,0.969601571559906
273.0,0.07587425410747528,0.9684070348739624
274.0,0.11012211441993713,0.9337157011032104
275.0,0.07900291681289673,0.9361231327056885
276.0,0.13978484272956848,0.896236002445221
277.0,0.15384423732757568,0.9383352398872375
278.0,0.13080357015132904,0.9031916260719299
279.0,0.09840667992830276,0.858038067817688
280.0,0.09644076228141785,0.9496922492980957
281.0,0.14064671099185944,0.9163880944252014
282.0,0.11574508249759674,0.9694506525993347
283.0,0.15855824947357178,0.920539379119873
284.0,0.14165379106998444,0.8700100779533386
285.0,0.1278211921453476,1.0016826391220093
286.0,0.17455357313156128,0.9141982197761536
287.0,0.15655410289764404,0.9509796500205994
288.0,0.15411558747291565,0.9856142997741699
289.0,0.09678933769464493,1.0106525421142578
290.0,0.1666252315044403,1.0034414529800415
291.0,0.07913567125797272,1.026239275932312
292.0,0.09778335690498352,1.0618749856948853
293.0,0.13705357909202576,1.0373435020446777
294.0,0.08081597089767456,1.045960783958435
295.0,0.18202617764472961,0.9934481382369995
296.0,0.17991241812705994,1.0440150499343872
297.0,0.1623280942440033,0.9989299178123474
298.0,0.20233154296875,0.9998235106468201
299.0,0.14783915877342224,0.9526855945587158
300.0,0.2458147406578064,1.0349704027175903
301.0,0.11025872826576233,1.021552324295044
302.0,0.1413070559501648,1.0359532833099365
303.0,0.13247177004814148,1.1036880016326904
304.0,0.12734374403953552,1.0595853328704834
305.0,0.18914620578289032,1.0378152132034302
306.0,0.09427578747272491,1.0291705131530762
307.0,0.11356313526630402,1.113038182258606
308.0,0.09183098375797272,1.0384856462478638
309.0,0.09746932983398438,1.1322319507598877
310.0,0.12544190883636475,1.2038508653640747
311.0,0.18597781658172607,1.1296697854995728
312.0,0.12196457386016846,1.1792337894439697
313.0,0.1486053466796875,1.2557940483093262
314.0,0.10139819234609604,1.2154037952423096
315.0,0.0941220223903656,1.3252553939819336
316.0,0.1192941963672638,1.26144278049469
317.0,0.10128094255924225,1.3391437530517578
318.0,0.07931548357009888,1.347008228302002
319.0,0.16616928577423096,1.331372857093811
320.0,0.1566639393568039,1.37510347366333
321.0,0.16399917006492615,1.4568018913269043
322.0,0.11666356772184372,1.435733437538147
323.0,0.09336765110492706,1.4293322563171387
324.0,0.12188863754272461,1.4460450410842896
325.0,0.12915557622909546,1.3936399221420288
326.0,0.16597223281860352,1.3866276741027832
327.0,0.09683386236429214,1.4394618272781372
328.0,0.09142795205116272,1.439710259437561
329.0,0.07601948827505112,1.468970537185669
330.0,0.12613192200660706,1.4051141738891602
331.0,0.13619792461395264,1.4973440170288086
332.0,0.12175673246383667,1.4614609479904175
333.0,0.08390066772699356,1.4162555932998657
334.0,0.09663105010986328,1.5804870128631592
335.0,0.12082166224718094,1.586298942565918
336.0,0.10093491524457932,1.5943164825439453
337.0,0.1819024384021759,1.6128617525100708
338.0,0.08925356715917587,1.5705664157867432
339.0,0.10898438096046448,1.6165390014648438
340.0,0.18509453535079956,1.596638798713684
341.0,0.08354189246892929,1.6094309091567993
342.0,0.18819716572761536,1.6260885000228882
343.0,0.10385044664144516,1.5869873762130737
344.0,0.11716330051422119,1.6633594036102295
345.0,0.10584348440170288,1.5804251432418823
346.0,0.10311899334192276,1.7679290771484375
347.0,0.12572430074214935,1.7324696779251099
348.0,0.11967230588197708,1.7683173418045044
349.0,0.12417487055063248,1.6950926780700684
350.0,0.17364415526390076,1.8067320585250854
351.0,0.18845486640930176,1.797140121459961
352.0,0.11676754057407379,1.7029192447662354
353.0,0.17659687995910645,1.7464208602905273
354.0,0.2263433337211609,1.7570123672485352
355.0,0.13557197153568268,1.8062379360198975
356.0,0.12529271841049194,1.7552520036697388
357.0,0.13991814851760864,1.8249255418777466
358.0,0.14846231043338776,1.8452147245407104
359.0,0.1123136430978775,1.7519704103469849
360.0,0.14438210427761078,1.740757703781128
361.0,0.11936384439468384,1.7905946969985962
362.0,0.07990572601556778,1.7271569967269897
363.0,0.12617187201976776,1.8208383321762085
364.0,0.08842633664608002,1.960360050201416
365.0,0.13505633175373077,1.8719360828399658
366.0,0.14747440814971924,1.8296613693237305
367.0,0.14698660373687744,1.9051125049591064
368.0,0.09064950048923492,1.9202418327331543
369.0,0.14956596493721008,1.9799296855926514
370.0,0.10128813236951828,1.9457200765609741
371.0,0.0917811319231987,1.9153071641921997
372.0,0.0930214524269104,1.9810513257980347
373.0,0.0975852757692337,1.9753363132476807
374.0,0.15299758315086365,2.0016696453094482
375.0,0.13241630792617798,2.006291627883911
376.0,0.11716513335704803,2.047107458114624
377.0,0.09182942658662796,2.092214822769165
378.0,0.15120235085487366,2.2252449989318848
379.0,0.11988501250743866,2.1050403118133545
380.0,0.11934524774551392,2.0812888145446777
381.0,0.1440197229385376,2.1548328399658203
382.0,0.05654492229223251,2.2115840911865234
383.0,0.10518615692853928,2.1936662197113037
384.0,0.12331561744213104,2.1622488498687744
385.0,0.1070338785648346,2.1762378215789795
386.0,0.18230979144573212,2.170146942138672
387.0,0.11857638508081436,2.088050127029419
388.0,0.0499291867017746,2.218752384185791
389.0,0.08851944655179977,2.3024425506591797
390.0,0.10678911209106445,2.2689549922943115
391.0,0.12019159644842148,2.2350199222564697
392.0,0.17486432194709778,2.2502784729003906
393.0,0.1035466268658638,2.297259569168091
394.0,0.14322662353515625,2.4283273220062256
395.0,0.16442550718784332,2.2239601612091064
396.0,0.16985705494880676,2.1809864044189453
397.0,0.11933340132236481,2.3097376823425293
398.0,0.0960739403963089,2.3897950649261475
399.0,0.11543487757444382,2.3156960010528564
400.0,0.10134759545326233,2.4958133697509766
401.0,0.14188367128372192,2.538626194000244
402.0,0.14119909703731537,2.701738119125366
403.0,0.04441823437809944,2.6484122276306152
404.0,0.16343936324119568,2.657177209854126
405.0,0.18726325035095215,2.755612850189209
406.0,0.13854166865348816,2.7897231578826904
407.0,0.14241893589496613,3.166980266571045
408.0,0.18800589442253113,3.5107123851776123
409.0,0.09073522686958313,4.099117755889893
410.0,0.1313745677471161,4.38429594039917
411.0,0.06672913581132889,4.706146717071533
412.0,0.11381532996892929,5.31675910949707
413.0,0.06600551307201385,6.051839351654053
414.0,0.11166294664144516,6.063993453979492
415.0,0.0281110480427742,6.6760640144348145
416.0,0.060550425201654434,6.894920825958252
417.0,0.062158115208148956,7.200097560882568
418.0,0.01223958283662796,7.700922012329102
419.0,0.10919374227523804,7.476292133331299
420.0,0.11714565008878708,7.131063461303711
421.0,0.10514730215072632,7.71268892288208
422.0,0.0574345588684082,7.744303226470947
423.0,0.03439360111951828,8.342541694641113
424.0,0.058266568928956985,8.877277374267578
425.0,0.06362847238779068,8.985514640808105
426.0,0.04855106770992279,9.272467613220215
427.0,0.04101966321468353,9.688614845275879
428.0,0.0303819440305233,10.26894760131836
429.0,0.07612966001033783,10.142602920532227
430.0,0.05812717229127884,10.190837860107422
431.0,0.03891368955373764,10.431561470031738
432.0,0.0328674390912056,10.78465461730957
433.0,0.0305524542927742,10.823136329650879
434.0,0.0206473208963871,10.912134170532227
435.0,0.0579427108168602,10.680384635925293
436.0,0.021055279299616814,10.878233909606934
437.0,0.03658854216337204,10.767255783081055
438.0,0.02993551641702652,10.370232582092285
439.0,0.09758184105157852,10.035456657409668
440.0,0.08262649178504944,10.039189338684082
441.0,0.09773065149784088,10.045162200927734
442.0,0.03273859992623329,10.156489372253418
443.0,0.0523623526096344,10.933085441589355
444.0,0.07200521230697632,11.465946197509766
445.0,0.10182292014360428,10.830392837524414
446.0,0.1139322966337204,10.702825546264648
447.0,0.0520833358168602,11.040762901306152
448.0,0.0651041716337204,10.932637214660645
449.0,0.08776041865348816,11.141139030456543
450.0,0.115017369389534,10.725176811218262
451.0,0.0693359375,11.068196296691895
452.0,0.08143503963947296,10.755956649780273
453.0,0.07984203845262527,10.93093204498291
454.0,0.05153769999742508,11.349666595458984
455.0,0.11989397555589676,11.222305297851562
456.0,0.10638020932674408,11.353927612304688
457.0,0.0585162416100502,11.37646770477295
458.0,0.0384114608168602,11.30102825164795
459.0,0.05994318053126335,11.714856147766113
460.0,0.05130208283662796,11.742132186889648
461.0,0.06677517294883728,11.729265213012695
462.0,0.04720982164144516,11.776227951049805
463.0,0.0415736585855484,11.902420043945312
464.0,0.009943181648850441,11.851217269897461
465.0,0.0288628488779068,11.77700424194336
466.0,0.04075520858168602,11.581342697143555
467.0,0.05755208432674408,11.518595695495605
468.0,0.13632813096046448,11.227338790893555
469.0,0.0126488097012043,11.38276481628418
470.0,0.03118489682674408,11.621750831604004
471.0,0.01953125,11.567743301391602
472.0,0.010937499813735485,11.688292503356934
473.0,0.06197916716337204,11.772464752197266
474.0,0.03476562350988388,11.741410255432129
475.0,0.0455729141831398,11.824567794799805
476.0,0.01558779738843441,11.860058784484863
477.0,0.01679687574505806,11.814340591430664
478.0,0.01458333432674408,11.866206169128418
479.0,0.0326605886220932,11.709436416625977
480.0,0.0642671138048172,11.49077320098877
481.0,0.0403645858168602,8.189920425415039
482.0,0.03498883917927742,11.673367500305176
483.0,0.05472216755151749,11.813833236694336
484.0,0.01171875,11.956568717956543
485.0,0.02975260466337204,11.942550659179688
486.0,0.0193142369389534,11.954303741455078
487.0,0.04160156100988388,11.893587112426758
488.0,0.03496093675494194,11.906500816345215
489.0,0.05234374850988388,11.949658393859863
490.0,0.0301339291036129,11.903364181518555
491.0,0.03216145932674408,11.892500877380371
492.0,0.03962673991918564,11.663865089416504
493.0,0.0789155513048172,11.349891662597656
494.0,0.046875,11.56285285949707
495.0,0.04590773954987526,11.570822715759277
496.0,0.02332589402794838,11.430057525634766
497.0,0.046260055154561996,11.689738273620605
498.0,0.04856771230697632,11.786784172058105
499.0,0.06158854439854622,11.6849365234375
500.0,0.06718750298023224,11.799656867980957
501.0,0.0343191958963871,11.82896614074707
502.0,0.05020461231470108,11.701733589172363
503.0,0.1243489608168602,11.05013370513916
504.0,0.0700954869389534,11.149755477905273
505.0,0.10891927778720856,11.571574211120605
506.0,0.0703125,11.602729797363281
507.0,0.05151242017745972,11.416450500488281
508.0,0.04325086623430252,11.376998901367188
509.0,0.04583333432674408,11.77115535736084
510.0,0.09324777126312256,11.718958854675293
511.0,0.08914930373430252,11.58991813659668
512.0,0.0733816921710968,11.435673713684082
513.0,0.10431885719299316,11.669182777404785
514.0,0.10989584028720856,11.751587867736816
515.0,0.06447482854127884,11.938910484313965
516.0,0.03515625,10.804215431213379
517.0,0.05688244104385376,12.093725204467773
518.0,0.07089252024888992,11.842293739318848
519.0,0.07925347983837128,11.431647300720215
520.0,0.0447358638048172,11.889512062072754
521.0,0.0631510466337204,11.766929626464844
522.0,0.05703125149011612,11.908803939819336
523.0,0.02678571455180645,11.927314758300781
524.0,0.013950892724096775,12.217398643493652
525.0,0.010153149254620075,12.130497932434082
526.0,0.02578125149011612,12.191851615905762
527.0,0.022056957706809044,12.261215209960938
528.0,0.0501302108168602,12.215182304382324
529.0,0.01953124813735485,12.158699989318848
530.0,0.0491071417927742,12.075641632080078
531.0,0.03357204794883728,11.93703842163086
532.0,0.03893229365348816,10.855706214904785
533.0,0.08328739553689957,11.266680717468262
534.0,0.06303943693637848,11.894119262695312
535.0,0.03632812574505806,11.969878196716309
536.0,0.0598028302192688,11.995767593383789
537.0,0.03900669515132904,12.063194274902344
538.0,0.09556390345096588,11.830727577209473
539.0,0.07994791865348816,11.564732551574707
540.0,0.0380859375,11.817866325378418
541.0,0.0810856968164444,9.534024238586426
542.0,0.09698660671710968,6.950027942657471
543.0,0.0764508917927742,7.674273490905762
544.0,0.05933493748307228,11.904621124267578
545.0,0.05247395858168602,11.689477920532227
546.0,0.05820312350988388,11.337982177734375
547.0,0.11328125,10.908456802368164
548.0,0.0782645046710968,10.908312797546387
549.0,0.06027715653181076,11.390676498413086
550.0,0.0901227667927742,11.458794593811035
551.0,0.02548076957464218,11.547879219055176
552.0,0.10800781846046448,11.701139450073242
553.0,0.06562500447034836,11.496922492980957
554.0,0.14330357313156128,11.60540771484375
555.0,0.09615886211395264,11.800702095031738
556.0,0.0826822966337204,11.396294593811035
557.0,0.12981770932674408,11.68555736541748
558.0,0.08652343600988388,9.832423210144043
559.0,0.17916667461395264,11.121575355529785
560.0,0.1101345419883728,11.596471786499023
561.0,0.08587656915187836,11.211170196533203
562.0,0.05214843899011612,11.231585502624512
563.0,0.10425347089767456,11.380167961120605
564.0,0.08606770634651184,11.241936683654785
565.0,0.1466461569070816,11.194278717041016
566.0,0.03113839402794838,11.103082656860352
567.0,0.14114584028720856,11.004408836364746
568.0,0.0966281145811081,11.477070808410645
569.0,0.09081101417541504,11.178398132324219
570.0,0.09330413490533829,11.66063117980957
571.0,0.15737228095531464,11.578841209411621
572.0,0.07322049140930176,11.781423568725586
573.0,0.12211569398641586,11.723748207092285
574.0,0.05072544515132904,11.79935359954834
575.0,0.0826822891831398,11.860301971435547
576.0,0.06236979365348816,11.80034065246582
577.0,0.0950520858168602,11.587674140930176
578.0,0.05704985186457634,11.803400993347168
579.0,0.03705976903438568,11.45819091796875
580.0,0.11276042461395264,11.308351516723633
581.0,0.044921875,11.573166847229004
582.0,0.08055555820465088,11.846959114074707
583.0,0.07367311418056488,11.88031005859375
584.0,0.04192708432674408,11.845252990722656
585.0,0.05931919813156128,11.809042930603027
586.0,0.046875,11.976580619812012
587.0,0.08283109962940216,11.968981742858887
588.0,0.04239211231470108,12.089240074157715
589.0,0.02486979216337204,12.242838859558105
590.0,0.0198102667927742,12.291610717773438
591.0,0.0284598208963871,12.282214164733887
592.0,0.057053230702877045,12.214692115783691
593.0,0.052734375,12.203118324279785
594.0,0.01653645932674408,12.162357330322266
595.0,0.07507441192865372,12.156920433044434
596.0,0.10166819393634796,11.945002555847168
597.0,0.07734375447034836,11.962563514709473
598.0,0.0579427108168602,12.18685245513916
599.0,0.03336767479777336,12.171072959899902
600.0,0.02747396007180214,12.026724815368652
601.0,0.05898437649011612,11.98507022857666
602.0,0.07416294515132904,11.803285598754883
603.0,0.077194944024086,11.785331726074219
604.0,0.07591146230697632,11.839299201965332
605.0,0.0459325835108757,11.418185234069824
606.0,0.06329984962940216,11.453278541564941
607.0,0.07135416567325592,11.97018051147461
608.0,0.11289063096046448,11.946218490600586
609.0,0.087890625,11.892144203186035
610.0,0.06731770932674408,11.637248039245605
611.0,0.1041666716337204,11.855792999267578
612.0,0.05195312574505806,12.012360572814941
613.0,0.126953125,12.020898818969727
614.0,0.1118706539273262,11.932415008544922
615.0,0.04577752947807312,11.958468437194824
616.0,0.06210937350988388,11.524312019348145
617.0,0.0390625,11.60009765625
618.0,0.07799479365348816,11.886810302734375
619.0,0.09791666269302368,11.808737754821777
620.0,0.05644531548023224,11.538756370544434
621.0,0.1034226194024086,11.633063316345215
622.0,0.13834339380264282,11.43774127960205
623.0,0.1119791716337204,11.6366548538208
624.0,0.06167534738779068,11.701766014099121
625.0,0.14789807796478271,11.425987243652344
626.0,0.06954985857009888,10.544455528259277
627.0,0.07369792461395264,11.684759140014648
628.0,0.107775017619133,11.698528289794922
629.0,0.07572544366121292,11.925264358520508
630.0,0.06263020634651184,11.891541481018066
631.0,0.09414063394069672,11.92517375946045
632.0,0.0349702388048172,11.908141136169434
633.0,0.02521701529622078,12.146642684936523
634.0,0.03593749925494194,11.985506057739258
635.0,0.01171875,12.072153091430664
636.0,0.0828993022441864,12.11053466796875
637.0,0.03288690373301506,12.154718399047852
638.0,0.0364583358168602,12.048768043518066
639.0,0.01035156287252903,12.167049407958984
640.0,0.06406250596046448,12.22451114654541
641.0,0.05104167014360428,12.274106979370117
642.0,0.0442708358168602,12.183255195617676
643.0,0.014843749813735485,12.166471481323242
644.0,0.0221354179084301,12.125734329223633
645.0,0.02552083507180214,12.202886581420898
646.0,0.07135416567325592,12.171053886413574
647.0,0.0891927108168602,12.14570426940918
648.0,0.02376302145421505,12.192986488342285
649.0,0.0313895121216774,12.210530281066895
650.0,0.08203125,12.053587913513184
651.0,0.07855282723903656,12.06997013092041
652.0,0.00390625,12.23824691772461
653.0,0.0403645858168602,12.193594932556152
654.0,0.0078125,12.227006912231445
655.0,0.02734375,12.216684341430664
656.0,0.0794270783662796,12.23687744140625
657.0,0.01171875,12.230589866638184
658.0,0.02533482387661934,12.187914848327637
659.0,0.010044642724096775,12.10889720916748
660.0,0.009665464982390404,12.245576858520508
661.0,0.0044270833022892475,12.217711448669434
662.0,0.04544270783662796,12.210837364196777
663.0,0.01953125,12.256854057312012
664.0,0.0026785715017467737,12.226593971252441
665.0,0.010416666977107525,12.266834259033203
666.0,0.015625,12.245281219482422
667.0,0.0496961809694767,12.31039810180664
668.0,0.0,12.413313865661621
669.0,0.0,12.38946533203125
670.0,0.01171875,12.358492851257324
671.0,0.00390625,12.34438419342041
672.0,0.0,12.346294403076172
673.0,0.0,12.276721000671387
674.0,0.015625,12.245718955993652
675.0,0.03125,12.252664566040039
676.0,0.03549592196941376,12.257848739624023
677.0,0.02265625074505806,12.227439880371094
678.0,0.00390625,12.214241981506348
679.0,0.02265625074505806,12.209882736206055
680.0,0.04453124850988388,12.194491386413574
681.0,0.0282118059694767,12.231035232543945
682.0,0.02812500111758709,12.164441108703613
683.0,0.0,12.181031227111816
684.0,0.0,12.210325241088867
685.0,0.0260416679084301,12.112068176269531
686.0,0.046875,11.818192481994629
687.0,0.0206473208963871,12.115772247314453
688.0,0.0197482630610466,11.985367774963379
689.0,0.03671874850988388,11.906925201416016
690.0,0.03398437425494194,11.916519165039062
691.0,0.08497023582458496,11.822269439697266
692.0,0.041015625,11.847317695617676
693.0,0.009765625,11.80039119720459
694.0,0.1211867555975914,11.81666088104248
695.0,0.07500000298023224,11.85165786743164
696.0,0.130239337682724,11.938812255859375
697.0,0.09441964328289032,11.812089920043945
698.0,0.08385416865348816,11.307292938232422
699.0,0.06276041269302368,11.557085990905762
700.0,0.08666294813156128,11.976804733276367
701.0,0.14579613506793976,12.011238098144531
702.0,0.05983073264360428,11.92353343963623
703.0,0.017637310549616814,12.026232719421387
704.0,0.09095672518014908,11.97692584991455
705.0,0.1116071417927742,12.003793716430664
706.0,0.02057291753590107,12.12263298034668
707.0,0.0638020858168602,12.107641220092773
708.0,0.01171875,12.042181968688965
709.0,0.01953125,12.13492202758789
710.0,0.0755208358168602,12.129496574401855
711.0,0.046875,12.215492248535156
712.0,0.006510416977107525,12.274127960205078
713.0,0.01497395895421505,12.226014137268066
714.0,0.007031249813735485,12.243426322937012
715.0,0.01217447966337204,12.271059036254883
716.0,0.010416666977107525,12.22481632232666
717.0,0.03828125074505806,12.238763809204102
718.0,0.0078125,12.249215126037598
719.0,0.0390625,12.207359313964844
720.0,0.00390625,12.259644508361816
721.0,0.0186631940305233,12.240784645080566
722.0,0.05859375,12.275274276733398
723.0,0.046875,12.251484870910645
724.0,0.04296875,12.269304275512695
725.0,0.0234375,12.25839900970459
726.0,0.01171875,12.276789665222168
727.0,0.04843749850988388,12.143302917480469
728.0,0.03125,11.844696998596191
729.0,0.0,11.603371620178223
730.0,0.0703125,11.964811325073242
731.0,0.002864583395421505,12.152551651000977
732.0,0.04843749850988388,12.116375923156738
733.0,0.0325520858168602,12.208168983459473
734.0,0.0885416716337204,12.238262176513672
735.0,0.0301649309694767,12.222521781921387
736.0,0.0218098945915699,12.192924499511719
737.0,0.015625,12.2175931930542
738.0,0.0,12.289788246154785
739.0,0.03125,12.267394065856934
740.0,0.05000000074505806,12.228285789489746
741.0,0.0,12.257028579711914
742.0,0.0,12.296424865722656
743.0,0.0,12.228082656860352
744.0,0.01953125,12.142600059509277
745.0,0.00390625,12.03970718383789
746.0,0.00390625,12.049205780029297
747.0,0.0,11.967884063720703
748.0,0.0208333320915699,12.063614845275879
749.0,0.02734375,12.132719993591309
750.0,0.01134672574698925,12.252684593200684
751.0,0.001953125,12.343751907348633
752.0,0.015625,12.347085952758789
753.0,0.0,12.365631103515625
754.0,0.0,12.373051643371582
755.0,0.02734375,12.359330177307129
756.0,0.0,12.35430908203125
757.0,0.0,12.369474411010742
758.0,0.0,12.385425567626953
759.0,0.03125,12.35310173034668
760.0,0.0013020833721384406,12.365577697753906
761.0,0.0,12.37685489654541
762.0,0.0,12.367301940917969
763.0,0.0,12.366423606872559
764.0,0.00390625,12.324928283691406
765.0,0.00390625,12.35935115814209
766.0,0.0,12.369028091430664
767.0,0.0,12.371613502502441
768.0,0.0,12.379938125610352
769.0,0.0,12.384428024291992
770.0,0.0,12.360466003417969
771.0,0.0,12.378663063049316
772.0,0.0,12.380440711975098
773.0,0.0,12.374490737915039
774.0,0.00390625,12.371113777160645
775.0,0.0078125,12.359526634216309
776.0,0.0,12.367120742797852
777.0,0.0,12.381891250610352
778.0,0.0,12.395733833312988
779.0,0.005859375,12.367518424987793
780.0,0.0,12.399106979370117
781.0,0.0,12.392281532287598
782.0,0.0,12.402568817138672
783.0,0.0,12.38926887512207
784.0,0.0,12.386165618896484
785.0,0.0,12.388594627380371
786.0,0.0,12.378022193908691
787.0,0.00390625,12.38957691192627
788.0,0.0,12.367742538452148
789.0,0.0,12.40487003326416
790.0,0.0,12.373505592346191
791.0,0.0,12.388832092285156
792.0,0.0,12.387032508850098
793.0,0.0,12.38892936706543
794.0,0.0,12.39009952545166
795.0,0.0,12.372662544250488
796.0,0.0,12.398636817932129
797.0,0.0,12.37647819519043
798.0,0.0,12.39503288269043
799.0,0.0,12.379278182983398
800.0,0.0,12.390399932861328
801.0,0.0,12.377593994140625
802.0,0.0,12.3836669921875
803.0,0.0,12.392337799072266
804.0,0.0,12.395625114440918
805.0,0.0013020833721384406,12.375819206237793
806.0,0.01953125,12.3886079788208
807.0,0.0,12.383913040161133
808.0,0.0,12.394800186157227
809.0,0.0,12.383445739746094
810.0,0.02734375,12.357919692993164
811.0,0.0,12.375496864318848
812.0,0.0,12.378565788269043
813.0,0.03125,12.362022399902344
814.0,0.0,12.379495620727539
815.0,0.0,12.385810852050781
816.0,0.0,12.364230155944824
817.0,0.0,12.381808280944824
818.0,0.0,12.354866981506348
819.0,0.0026041667442768812,12.349468231201172
820.0,0.0,12.373100280761719
821.0,0.0,12.390047073364258
822.0,0.0,12.37841796875
823.0,0.0,12.374361991882324
824.0,0.0,12.378898620605469
825.0,0.0,12.354595184326172


==> plots/data/ott_qwen_grpo_eps_0_2.csv <==
step,f1_reward,entropy
1.0,0.21971209347248077,1.0551079511642456
2.0,0.1817203164100647,1.0786277055740356
3.0,0.11617236584424973,1.03530752658844
4.0,0.2462206780910492,1.0319361686706543
5.0,0.2079877257347107,1.0680962800979614
6.0,0.16038702428340912,1.053206443786621
7.0,0.12984295189380646,1.075960397720337
8.0,0.13316938281059265,1.022108554840088
9.0,0.22517630457878113,1.0434775352478027
10.0,0.15701809525489807,1.0205107927322388
11.0,0.22313141822814941,1.0610793828964233
12.0,0.1939394474029541,1.0263137817382812
13.0,0.19924579560756683,1.0407582521438599
14.0,0.20556014776229858,1.0161755084991455
15.0,0.24387158453464508,1.01190984249115
16.0,0.22852474451065063,1.0435044765472412
17.0,0.18835489451885223,1.0492762327194214
18.0,0.2145400047302246,1.021621823310852
19.0,0.17948698997497559,0.9951079487800598
20.0,0.169723242521286,1.0980761051177979
21.0,0.22087597846984863,1.0364863872528076
22.0,0.22617171704769135,1.0180212259292603
23.0,0.16688787937164307,1.077763557434082
24.0,0.16762620210647583,1.076826572418213
25.0,0.16794387996196747,1.0369268655776978
26.0,0.22434240579605103,1.0273712873458862
27.0,0.2505783140659332,1.00191330909729
28.0,0.24282822012901306,1.046347737312317
29.0,0.31623661518096924,1.0061895847320557
30.0,0.23104453086853027,1.03593111038208
31.0,0.2166658192873001,1.0685659646987915
32.0,0.2636723518371582,1.0989172458648682
33.0,0.22048914432525635,1.0392791032791138
34.0,0.19822192192077637,1.0388802289962769
35.0,0.19449418783187866,1.0268042087554932
36.0,0.2527097463607788,1.0075021982192993
37.0,0.23627907037734985,1.0711106061935425
38.0,0.18490728735923767,1.104167103767395
39.0,0.18553780019283295,1.1021653413772583
40.0,0.16116467118263245,1.1042133569717407
41.0,0.2943626642227173,1.0674045085906982
42.0,0.1973569691181183,1.0521998405456543
43.0,0.2539626359939575,1.1383074522018433
44.0,0.23871295154094696,1.1398383378982544
45.0,0.20040324330329895,1.1123074293136597
46.0,0.20723789930343628,1.137749195098877
47.0,0.2803528308868408,1.1036643981933594
48.0,0.21787714958190918,1.1170334815979004
49.0,0.248043030500412,1.1348166465759277
50.0,0.24681173264980316,1.1335049867630005
51.0,0.18710611760616302,1.1355054378509521
52.0,0.21154242753982544,1.1934138536453247
53.0,0.2289881408214569,1.1142510175704956
54.0,0.2486213892698288,1.112747311592102
55.0,0.26291418075561523,1.1440435647964478
56.0,0.25928014516830444,1.198114037513733
57.0,0.21164420247077942,1.1580908298492432
58.0,0.28290507197380066,1.1834311485290527
59.0,0.307768315076828,1.1734836101531982
60.0,0.2830573320388794,1.2912744283676147
61.0,0.22397580742835999,1.2912757396697998
62.0,0.19901788234710693,1.2506877183914185
63.0,0.28370678424835205,1.2800779342651367
64.0,0.20742835104465485,1.3335899114608765
65.0,0.271983802318573,1.351535677909851
66.0,0.2259214222431183,1.4689148664474487
67.0,0.2632019817829132,1.341528058052063
68.0,0.23531600832939148,1.4664852619171143
69.0,0.3347508907318115,1.4249001741409302
70.0,0.26268622279167175,1.5095371007919312
71.0,0.25134456157684326,1.5717172622680664
72.0,0.1771392524242401,1.6815232038497925
73.0,0.22242558002471924,1.6472370624542236
74.0,0.19854682683944702,1.9209290742874146
75.0,0.2878475785255432,1.8604834079742432
76.0,0.2603377103805542,1.9558781385421753
77.0,0.23005890846252441,2.135406017303467
78.0,0.23830032348632812,2.229625701904297
79.0,0.23133254051208496,2.1650166511535645
80.0,0.1932658553123474,2.3447060585021973
81.0,0.22640755772590637,2.076672315597534
82.0,0.2930449843406677,2.472672939300537
83.0,0.314906507730484,2.249751329421997
84.0,0.22505801916122437,2.4452786445617676
85.0,0.32683756947517395,2.308269500732422
86.0,0.24217429757118225,2.5259854793548584
87.0,0.2686851918697357,2.591460943222046
88.0,0.28998786211013794,2.6456058025360107
89.0,0.2203819751739502,2.582777976989746
90.0,0.2709740102291107,2.6068248748779297
91.0,0.2671896815299988,2.5852677822113037
92.0,0.26082998514175415,2.63675594329834
93.0,0.16268552839756012,2.9449079036712646
94.0,0.24438834190368652,2.848489284515381
95.0,0.2984919846057892,2.843683958053589
96.0,0.24630412459373474,3.005467653274536
97.0,0.2544292211532593,2.880093574523926
98.0,0.3485761880874634,2.9852168560028076
99.0,0.19515517354011536,3.0749638080596924
100.0,0.2696428894996643,2.923741102218628
101.0,0.26290959119796753,2.7991809844970703
102.0,0.23483307659626007,2.655912160873413
103.0,0.1968681514263153,3.050682306289673
104.0,0.26333868503570557,3.206047773361206
105.0,0.19532649219036102,3.1403005123138428
106.0,0.2729565501213074,2.9989213943481445
107.0,0.2582421898841858,2.7480592727661133
108.0,0.2644812762737274,2.77730655670166
109.0,0.27117377519607544,2.9952657222747803
110.0,0.27641093730926514,3.0504531860351562
111.0,0.26457011699676514,3.118715763092041
112.0,0.261711448431015,3.136003017425537
113.0,0.3336745500564575,2.96156907081604
114.0,0.42583924531936646,3.359145402908325
115.0,0.2091873586177826,3.489686965942383
116.0,0.23779362440109253,2.9693241119384766
117.0,0.26551681756973267,3.502990961074829
118.0,0.34243243932724,3.079418420791626
119.0,0.23874449729919434,3.4509880542755127
120.0,0.25280553102493286,3.4728760719299316
121.0,0.3012966513633728,3.115192174911499
122.0,0.2406911551952362,3.4775729179382324
123.0,0.2338573932647705,3.4496116638183594
124.0,0.32713794708251953,3.373703718185425
125.0,0.33297568559646606,3.664362668991089
126.0,0.28840726613998413,3.330927848815918
127.0,0.29103735089302063,3.3714373111724854
128.0,0.23244960606098175,3.853355646133423
129.0,0.21346566081047058,3.5945687294006348
130.0,0.31134477257728577,3.4070560932159424
131.0,0.26836028695106506,3.5967485904693604
132.0,0.2669645845890045,4.00596284866333
133.0,0.21166248619556427,3.533832550048828
134.0,0.23346850275993347,3.712329864501953
135.0,0.29745617508888245,3.26973819732666
136.0,0.29158735275268555,3.2033629417419434
137.0,0.38970860838890076,3.163109540939331
138.0,0.34568482637405396,3.26003098487854
139.0,0.3278958797454834,3.546708106994629
140.0,0.32746559381484985,3.729299306869507
141.0,0.26802197098731995,3.699517250061035
142.0,0.3186451196670532,3.6722967624664307
143.0,0.3158816397190094,3.5012989044189453
144.0,0.23818576335906982,3.5501596927642822
145.0,0.2080640196800232,3.784152030944824
146.0,0.2947276830673218,3.6922404766082764
147.0,0.22928576171398163,4.013121604919434
148.0,0.2639232277870178,3.7693498134613037
149.0,0.28760772943496704,3.698676109313965
150.0,0.343805730342865,3.760131359100342
151.0,0.29676276445388794,3.4884352684020996
152.0,0.3972320556640625,3.825286388397217
153.0,0.1889747977256775,4.302433967590332
154.0,0.3099796772003174,3.518678903579712
155.0,0.3544582724571228,3.653184413909912
156.0,0.31726768612861633,3.1402125358581543
157.0,0.25561273097991943,3.5009050369262695
158.0,0.27754268050193787,4.297562599182129
159.0,0.31203943490982056,4.040597438812256
160.0,0.24379786849021912,4.190927505493164
161.0,0.2557581067085266,3.866091251373291
162.0,0.2574639320373535,3.805144786834717
163.0,0.3017343282699585,3.7592947483062744
164.0,0.28770753741264343,3.6664528846740723
165.0,0.27484431862831116,3.81890869140625
166.0,0.25500303506851196,4.003150463104248
167.0,0.38743749260902405,3.6152660846710205
168.0,0.36230897903442383,4.140082359313965
169.0,0.28467705845832825,4.09412145614624
170.0,0.233955517411232,4.265421390533447
171.0,0.2690942585468292,4.238709926605225
172.0,0.34485888481140137,3.888566255569458
173.0,0.2568702697753906,4.340562343597412
174.0,0.28558993339538574,3.579808235168457
175.0,0.2540684938430786,3.8535654544830322
176.0,0.26907017827033997,3.7002100944519043
177.0,0.38713765144348145,3.6663661003112793
178.0,0.3137204945087433,4.450939655303955
179.0,0.24934180080890656,4.274075984954834
180.0,0.31977754831314087,3.474363327026367
181.0,0.27890291810035706,3.9723503589630127
182.0,0.21018683910369873,4.081265449523926
183.0,0.2563277781009674,4.3057074546813965
184.0,0.33538782596588135,3.7325615882873535
185.0,0.25345826148986816,4.217417240142822
186.0,0.28403812646865845,4.433948516845703
187.0,0.2281728982925415,4.4073944091796875
188.0,0.26538577675819397,3.5928702354431152
189.0,0.30857527256011963,3.8698017597198486
190.0,0.2850310802459717,3.496356725692749
191.0,0.3438085913658142,4.373181343078613
192.0,0.40744009613990784,4.010138034820557
193.0,0.3205001950263977,4.522812366485596
194.0,0.35616016387939453,4.796840190887451
195.0,0.3494044542312622,4.516120433807373
196.0,0.28568965196609497,4.973580360412598
197.0,0.29991114139556885,4.874701976776123
198.0,0.28900498151779175,4.3600311279296875
199.0,0.3202483654022217,4.2330322265625
200.0,0.29378557205200195,5.018124580383301
201.0,0.2426457405090332,5.448012351989746
202.0,0.22333134710788727,5.4059553146362305
203.0,0.2637559175491333,5.059995174407959
204.0,0.3898088335990906,5.395251274108887
205.0,0.28298115730285645,5.005356788635254
206.0,0.3561550974845886,5.149681568145752
207.0,0.24283435940742493,5.846900463104248
208.0,0.2857109010219574,5.736891269683838
209.0,0.18954704701900482,5.564990043640137
210.0,0.3531394600868225,4.418760299682617
211.0,0.27158766984939575,5.126231670379639
212.0,0.27748167514801025,6.168465614318848
213.0,0.32094860076904297,5.788192272186279
214.0,0.281501829624176,6.53722620010376
215.0,0.23917603492736816,5.596814155578613
216.0,0.26147258281707764,5.837728023529053
217.0,0.3124855160713196,5.811524391174316
218.0,0.2621186673641205,6.93687105178833
219.0,0.339090496301651,6.320481777191162
220.0,0.2754993736743927,6.3726887702941895
221.0,0.3606865704059601,6.67495584487915
222.0,0.3768249750137329,6.350882053375244
223.0,0.27714645862579346,7.795406341552734
224.0,0.2769700586795807,6.686269760131836
225.0,0.27350500226020813,6.8228325843811035
226.0,0.2922747731208801,7.396066188812256
227.0,0.29095202684402466,6.853830814361572
228.0,0.2760918140411377,7.524409294128418
229.0,0.2206733077764511,7.021883010864258
230.0,0.29624059796333313,7.717367649078369
231.0,0.31177815794944763,7.42350435256958
232.0,0.35239532589912415,7.42732572555542
233.0,0.28227630257606506,7.928172588348389
234.0,0.31004247069358826,6.166050910949707
235.0,0.28861838579177856,6.876183032989502
236.0,0.27055633068084717,7.51564359664917
237.0,0.2204321324825287,7.205865383148193
238.0,0.25754764676094055,7.706511974334717
239.0,0.29011282324790955,7.031676769256592
240.0,0.23008781671524048,7.9496941566467285
241.0,0.27532804012298584,8.057599067687988
242.0,0.28740984201431274,8.231736183166504
243.0,0.21358685195446014,8.023715019226074
244.0,0.27141308784484863,7.700777053833008
245.0,0.3090641498565674,7.70319938659668
246.0,0.3600555956363678,7.311091423034668
247.0,0.332283079624176,8.560659408569336
248.0,0.3032061457633972,8.536785125732422
249.0,0.2597157955169678,8.366622924804688
250.0,0.2474326193332672,8.410619735717773
251.0,0.2889428734779358,8.461132049560547
252.0,0.1992497444152832,8.847654342651367
253.0,0.23145386576652527,8.449480056762695
254.0,0.24983260035514832,8.782554626464844
255.0,0.17664028704166412,9.192039489746094
256.0,0.18059679865837097,8.84487247467041
257.0,0.23223522305488586,8.969328880310059
258.0,0.21123512089252472,9.623858451843262
259.0,0.2763855457305908,9.254549026489258
260.0,0.2881179451942444,8.216507911682129
261.0,0.2703702747821808,9.406207084655762
262.0,0.12787233293056488,9.849331855773926
263.0,0.24634826183319092,9.031440734863281
264.0,0.3121465742588043,9.523791313171387
265.0,0.1663782000541687,9.25274658203125
266.0,0.18310734629631042,9.185867309570312
267.0,0.19570311903953552,9.805951118469238
268.0,0.16882440447807312,9.85525131225586
269.0,0.22967277467250824,9.508200645446777
270.0,0.154636412858963,10.06052017211914
271.0,0.18143941462039948,10.083820343017578
272.0,0.11569064855575562,9.922239303588867
273.0,0.2140427976846695,9.804608345031738
274.0,0.20755673944950104,9.333480834960938
275.0,0.17173707485198975,9.483701705932617
276.0,0.32425594329833984,8.441158294677734
277.0,0.27122271060943604,9.381869316101074
278.0,0.15537966787815094,9.21738338470459
279.0,0.19477926194667816,8.651022911071777
280.0,0.19388063251972198,9.108147621154785
281.0,0.2887493968009949,8.146406173706055
282.0,0.2231689989566803,8.700251579284668
283.0,0.18297132849693298,7.970081329345703
284.0,0.3084658980369568,8.459273338317871
285.0,0.2483387589454651,7.300956726074219
286.0,0.2435213029384613,8.62761116027832
287.0,0.25736719369888306,8.64780044555664
288.0,0.2579350769519806,7.335020542144775
289.0,0.21755798161029816,8.026516914367676
290.0,0.2239660918712616,8.314724922180176
291.0,0.14916002750396729,7.400805950164795
292.0,0.20994234085083008,7.961856842041016
293.0,0.23105469346046448,7.993293762207031
294.0,0.2691988945007324,6.350557804107666
295.0,0.2935248613357544,6.859233379364014
296.0,0.24833674728870392,7.686845779418945
297.0,0.2599082589149475,7.92047643661499
298.0,0.2750694751739502,6.699411392211914
299.0,0.3009757399559021,5.70263147354126
300.0,0.30389779806137085,6.780599117279053
301.0,0.29477864503860474,6.536216735839844
302.0,0.36239054799079895,5.4817633628845215
303.0,0.21985235810279846,5.764725208282471
304.0,0.2732793092727661,5.849499702453613
305.0,0.24097198247909546,4.775823593139648
306.0,0.303611159324646,6.332338333129883
307.0,0.24565070867538452,5.370904445648193
308.0,0.22336223721504211,7.111557960510254
309.0,0.20092768967151642,7.745177268981934
310.0,0.2032785713672638,8.169351577758789
311.0,0.252920925617218,5.904958724975586
312.0,0.24397459626197815,6.951465129852295
313.0,0.2693578004837036,7.934388637542725
314.0,0.273760586977005,6.827569007873535
315.0,0.3084263205528259,7.738065242767334
316.0,0.19052912294864655,8.473503112792969
317.0,0.15995916724205017,7.73046350479126
318.0,0.26333311200141907,7.6552510261535645
319.0,0.277041494846344,7.888473033905029
320.0,0.21598106622695923,7.589169502258301
321.0,0.21000811457633972,8.144563674926758
322.0,0.2685701847076416,7.727370738983154
323.0,0.17618626356124878,8.867633819580078
324.0,0.20713084936141968,8.568327903747559
325.0,0.23561632633209229,7.794593811035156
326.0,0.22854644060134888,7.7884840965271
327.0,0.2654072642326355,7.976241588592529
328.0,0.2303464412689209,7.800909519195557
329.0,0.22822286188602448,7.566815376281738
330.0,0.3450254201889038,7.42840051651001
331.0,0.2705078125,7.368961334228516
332.0,0.20057839155197144,8.880035400390625
333.0,0.17799100279808044,8.267062187194824
334.0,0.28353065252304077,7.850880146026611
335.0,0.293660968542099,7.544617652893066
336.0,0.1649228036403656,8.57286548614502
337.0,0.22029128670692444,9.141209602355957
338.0,0.16423961520195007,9.2533540725708
339.0,0.21599164605140686,8.505587577819824
340.0,0.25386905670166016,8.861598014831543
341.0,0.25282740592956543,9.202682495117188
342.0,0.21323636174201965,8.682260513305664
343.0,0.18182705342769623,9.080299377441406
344.0,0.21969246864318848,8.975295066833496
345.0,0.16968487203121185,8.455910682678223
346.0,0.08994605392217636,9.353404998779297
347.0,0.23061451315879822,8.977344512939453
348.0,0.22340130805969238,8.654684066772461
349.0,0.15942488610744476,9.450289726257324
350.0,0.17652873694896698,8.800453186035156
351.0,0.1663411408662796,9.246929168701172
352.0,0.13877937197685242,9.885777473449707
353.0,0.22684893012046814,8.640226364135742
354.0,0.1592143476009369,9.69678783416748
355.0,0.2432841956615448,9.706243515014648
356.0,0.24218225479125977,9.404498100280762
357.0,0.176850825548172,9.63194465637207
358.0,0.178876131772995,9.270086288452148
359.0,0.13243840634822845,9.16116714477539
360.0,0.14903846383094788,9.807000160217285
361.0,0.1020810455083847,9.97223949432373
362.0,0.13268229365348816,10.197660446166992
363.0,0.124069944024086,10.242002487182617
364.0,0.08721454441547394,10.472466468811035
365.0,0.11909081041812897,10.043519020080566
366.0,0.19895833730697632,9.96525764465332
367.0,0.2216331958770752,9.891075134277344
368.0,0.1884765625,9.378846168518066
369.0,0.25868675112724304,9.490836143493652
370.0,0.14171646535396576,9.045695304870605
371.0,0.13876011967658997,9.240826606750488
372.0,0.15201513469219208,8.79041576385498
373.0,0.32937490940093994,8.098603248596191
374.0,0.18768581748008728,8.310218811035156
375.0,0.2214868664741516,8.852055549621582
376.0,0.1591796875,9.310564994812012
377.0,0.2175617814064026,8.938667297363281
378.0,0.19896601140499115,8.608246803283691
379.0,0.19359919428825378,8.6793851852417
380.0,0.18883046507835388,9.103758811950684
381.0,0.16370287537574768,8.762660026550293
382.0,0.2510044574737549,7.534929275512695
383.0,0.1813959926366806,8.820019721984863
384.0,0.2505970597267151,8.899713516235352
385.0,0.3307359516620636,8.151406288146973
386.0,0.18716713786125183,9.05070686340332
387.0,0.1101258248090744,9.82548999786377
388.0,0.138875812292099,8.884849548339844
389.0,0.22254320979118347,8.840442657470703
390.0,0.17940858006477356,9.245821952819824
391.0,0.16480034589767456,9.715033531188965
392.0,0.1701846867799759,9.161468505859375
393.0,0.23287564516067505,9.11876106262207
394.0,0.24499163031578064,9.383188247680664
395.0,0.20542731881141663,9.517416000366211
396.0,0.23132726550102234,9.076153755187988
397.0,0.22653064131736755,9.316864967346191
398.0,0.13386684656143188,9.880892753601074
399.0,0.15026825666427612,9.739761352539062
400.0,0.1720920205116272,9.53100299835205
401.0,0.16446834802627563,9.604515075683594
402.0,0.18680554628372192,8.925652503967285
403.0,0.1512814164161682,9.729219436645508
404.0,0.19225074350833893,9.701618194580078
405.0,0.20113450288772583,8.898038864135742
406.0,0.16485588252544403,9.248062133789062
407.0,0.19700109958648682,8.930943489074707
408.0,0.19727040827274323,8.464194297790527
409.0,0.28091543912887573,9.107629776000977
410.0,0.2732495069503784,9.330339431762695
411.0,0.23550298810005188,8.999429702758789
412.0,0.16305765509605408,8.87497329711914
413.0,0.1734544038772583,8.831095695495605
414.0,0.24051249027252197,7.66853141784668
415.0,0.15633688867092133,8.577622413635254
416.0,0.17522947490215302,8.651949882507324
417.0,0.21961596608161926,8.036548614501953
418.0,0.1887710690498352,8.605487823486328
419.0,0.18128100037574768,8.235156059265137
420.0,0.22062301635742188,8.080260276794434
421.0,0.17435824871063232,9.12523078918457
422.0,0.244537815451622,8.557476997375488
423.0,0.2371009737253189,8.542442321777344
424.0,0.21353508532047272,8.979925155639648
425.0,0.15253572165966034,8.649740219116211
426.0,0.1761532872915268,8.299773216247559
427.0,0.2800874412059784,8.370640754699707
428.0,0.16160714626312256,7.540510177612305
429.0,0.1768319010734558,6.766340255737305
430.0,0.185112863779068,6.21944522857666
431.0,0.20676124095916748,7.975210666656494
432.0,0.19653508067131042,8.755966186523438
433.0,0.19457614421844482,8.615824699401855
434.0,0.2542174160480499,8.537952423095703
435.0,0.22816330194473267,8.62774658203125
436.0,0.26009780168533325,8.174019813537598
437.0,0.1938709020614624,8.9274263381958
438.0,0.21409839391708374,8.577885627746582
439.0,0.2701127231121063,8.430850982666016
440.0,0.2898189425468445,7.694364547729492
441.0,0.13290414214134216,9.304717063903809
442.0,0.20441314578056335,8.249849319458008
443.0,0.17401337623596191,8.739824295043945
444.0,0.20871606469154358,8.959996223449707
445.0,0.17977431416511536,8.853078842163086
446.0,0.17220892012119293,8.872282028198242
447.0,0.2275545597076416,9.404642105102539
448.0,0.16700273752212524,9.035860061645508
449.0,0.1785714328289032,9.512185096740723
450.0,0.20282231271266937,9.211038589477539
451.0,0.19066815078258514,9.461311340332031
452.0,0.18532651662826538,9.540709495544434
453.0,0.1340823620557785,9.519662857055664
454.0,0.16460919380187988,8.785460472106934
455.0,0.15126150846481323,9.921725273132324
456.0,0.1605282723903656,9.741714477539062
457.0,0.18805240094661713,9.342063903808594
458.0,0.19783326983451843,9.155299186706543
459.0,0.1553952395915985,9.539196968078613
460.0,0.1303211897611618,9.487415313720703
461.0,0.15618577599525452,9.308053016662598
462.0,0.14690262079238892,9.569302558898926
463.0,0.20125262439250946,9.84613037109375
464.0,0.20294564962387085,9.50926685333252
465.0,0.27666449546813965,8.859169960021973
466.0,0.17639723420143127,8.888285636901855
467.0,0.16338779032230377,9.165587425231934
468.0,0.1636253148317337,9.035327911376953
469.0,0.14255130290985107,9.590699195861816
470.0,0.15937571227550507,9.360321998596191
471.0,0.19885817170143127,9.127983093261719
472.0,0.15106427669525146,9.350677490234375
473.0,0.1331845223903656,9.60210132598877
474.0,0.21564981341362,9.465234756469727
475.0,0.1714133620262146,9.890649795532227
476.0,0.1554272174835205,9.946432113647461
477.0,0.21001006662845612,8.917669296264648
478.0,0.20078125596046448,9.843158721923828
479.0,0.12519532442092896,9.864060401916504
480.0,0.17125186324119568,9.679342269897461
481.0,0.19733072817325592,9.2855806350708
482.0,0.20297619700431824,5.775046348571777
483.0,0.19454477727413177,5.839693546295166
484.0,0.15750868618488312,9.576837539672852
485.0,0.1574590802192688,10.129475593566895
486.0,0.12009397149085999,10.259973526000977
487.0,0.13482290506362915,9.93352222442627
488.0,0.16365358233451843,9.939364433288574
489.0,0.11435136198997498,10.312819480895996
490.0,0.21290113031864166,9.656889915466309
491.0,0.2141927182674408,9.709260940551758
492.0,0.12209739536046982,9.957460403442383
493.0,0.2751118242740631,9.185903549194336
494.0,0.22421732544898987,9.450835227966309
495.0,0.14362108707427979,9.900160789489746
496.0,0.09854497015476227,9.146533966064453
497.0,0.2503644824028015,9.10313606262207
498.0,0.2579954266548157,8.367643356323242
499.0,0.196249321103096,8.740952491760254
500.0,0.15433120727539062,9.306962966918945
501.0,0.24594493210315704,8.60559368133545
502.0,0.18832719326019287,8.527450561523438
503.0,0.23760613799095154,8.372800827026367
504.0,0.20059454441070557,9.450623512268066
505.0,0.1742590367794037,8.95665454864502
506.0,0.16209754347801208,9.644715309143066
507.0,0.1348101794719696,9.704139709472656
508.0,0.10987716168165207,9.17395305633545
509.0,0.1233258917927742,9.645896911621094
510.0,0.1595018208026886,10.119847297668457
511.0,0.1822832226753235,9.909841537475586
512.0,0.15958325564861298,10.058553695678711
513.0,0.13005951046943665,9.8366060256958
514.0,0.12342509627342224,9.630298614501953
515.0,0.16843366622924805,9.256915092468262
516.0,0.17025569081306458,6.377468109130859
517.0,0.20380011200904846,2.3541765213012695
518.0,0.20835767686367035,2.3944482803344727
519.0,0.2052045464515686,4.347204208374023
520.0,0.20809152722358704,9.284947395324707
521.0,0.1647975742816925,9.438553810119629
522.0,0.15392321348190308,9.104243278503418
523.0,0.13759306073188782,9.486690521240234
524.0,0.13311338424682617,9.618764877319336
525.0,0.18323862552642822,9.894743919372559
526.0,0.12875206768512726,9.77044677734375
527.0,0.14875662326812744,10.023895263671875
528.0,0.1494375616312027,9.301700592041016
529.0,0.1440972089767456,9.900867462158203
530.0,0.17789587378501892,6.0494771003723145
531.0,0.17313367128372192,1.6375021934509277
532.0,0.2404785007238388,2.2929437160491943
533.0,0.15243056416511536,4.87034797668457
534.0,0.18845009803771973,9.290574073791504
535.0,0.1381758451461792,9.470664978027344
536.0,0.3093253970146179,7.867856025695801
537.0,0.1832217276096344,8.856205940246582
538.0,0.1887342929840088,9.308245658874512
539.0,0.18329255282878876,9.95779800415039
540.0,0.11490293592214584,10.385238647460938
541.0,0.14495033025741577,10.272506713867188
542.0,0.14659588038921356,9.621137619018555
543.0,0.17482668161392212,9.536128997802734
544.0,0.16575685143470764,8.744307518005371
545.0,0.22939327359199524,8.995522499084473
546.0,0.07205791026353836,10.246121406555176
547.0,0.236172616481781,9.67679500579834
548.0,0.22766783833503723,9.673782348632812
549.0,0.1856088787317276,9.809917449951172
550.0,0.0979393795132637,10.060194969177246
551.0,0.17031678557395935,9.647444725036621
552.0,0.2217174768447876,9.017304420471191
553.0,0.1202566921710968,9.492091178894043
554.0,0.1608847975730896,9.196097373962402
555.0,0.16184896230697632,9.827528953552246
556.0,0.1374395489692688,10.150272369384766
557.0,0.20552456378936768,9.783944129943848
558.0,0.19580966234207153,9.442404747009277
559.0,0.12432943284511566,9.915872573852539
560.0,0.16690921783447266,9.954474449157715
561.0,0.14728927612304688,9.96702766418457
562.0,0.10092820227146149,9.85154914855957
563.0,0.1438802182674408,10.077070236206055
564.0,0.1702166497707367,9.694375991821289
565.0,0.1922743022441864,9.931736946105957
566.0,0.15174654126167297,9.705601692199707
567.0,0.1763923466205597,9.490427017211914
568.0,0.14633320271968842,9.647953033447266
569.0,0.18565580248832703,9.230051040649414
570.0,0.1808420717716217,7.979434490203857
571.0,0.24282501637935638,8.830933570861816
572.0,0.28092634677886963,8.688562393188477
573.0,0.24746349453926086,8.830625534057617
574.0,0.18977399170398712,9.362305641174316
575.0,0.21671545505523682,9.381882667541504
576.0,0.13931804895401,8.600186347961426
577.0,0.23585623502731323,9.088571548461914
578.0,0.16381919384002686,8.97080135345459
579.0,0.23629125952720642,8.275689125061035
580.0,0.17028644680976868,8.035660743713379
581.0,0.15339161455631256,9.071503639221191
582.0,0.20202729105949402,8.710700988769531
583.0,0.19790032505989075,8.596159934997559
584.0,0.23850469291210175,8.921902656555176
585.0,0.2506588101387024,8.139822959899902
586.0,0.24920015037059784,8.318161964416504
587.0,0.2666434943675995,7.933725357055664
588.0,0.159502774477005,8.975069046020508
589.0,0.19747644662857056,8.993261337280273
590.0,0.2955729067325592,8.80086898803711
591.0,0.19070136547088623,8.236015319824219
592.0,0.17153587937355042,8.34017562866211
593.0,0.21126049757003784,8.968664169311523
594.0,0.17253327369689941,8.926789283752441
595.0,0.2004646360874176,8.520901679992676
596.0,0.2543812394142151,8.290642738342285
597.0,0.2573082447052002,8.06908130645752
598.0,0.22614562511444092,8.293115615844727
599.0,0.2505958378314972,8.805925369262695
600.0,0.19274505972862244,8.494074821472168
601.0,0.15647634863853455,9.466806411743164
602.0,0.28096479177474976,9.10936164855957
603.0,0.2923945188522339,9.040227890014648
604.0,0.18635454773902893,9.18488597869873
605.0,0.21882960200309753,7.94992733001709
606.0,0.19407561421394348,8.969650268554688
607.0,0.2969721853733063,7.641157150268555
608.0,0.235258549451828,8.173213958740234
609.0,0.20878048241138458,9.009486198425293
610.0,0.253141313791275,8.297638893127441
611.0,0.2331562638282776,8.141173362731934
612.0,0.198966383934021,9.022453308105469
613.0,0.2826244533061981,8.505538940429688
614.0,0.219239741563797,8.71155071258545
615.0,0.20842672884464264,8.347186088562012
616.0,0.17915713787078857,7.647258281707764
617.0,0.21629644930362701,6.805907726287842
618.0,0.24281157553195953,8.085625648498535
619.0,0.2295277714729309,8.795099258422852
620.0,0.24946795403957367,8.33417797088623
621.0,0.20927248895168304,8.2713041305542
622.0,0.24149781465530396,8.88000202178955
623.0,0.20151998102664948,8.560415267944336
624.0,0.1965388059616089,7.822415828704834
625.0,0.2880030870437622,8.323036193847656
626.0,0.33412104845046997,8.143775939941406
627.0,0.24107156693935394,8.319637298583984
628.0,0.32384222745895386,7.99619722366333
629.0,0.2201518714427948,8.273085594177246
630.0,0.2166057825088501,9.007112503051758
631.0,0.26013651490211487,7.484614372253418
632.0,0.22810262441635132,8.212455749511719
633.0,0.22258977591991425,8.380027770996094
634.0,0.25080955028533936,8.692002296447754
635.0,0.22075271606445312,8.345979690551758
636.0,0.14157986640930176,9.050418853759766
637.0,0.2642974853515625,9.033673286437988
638.0,0.2645399272441864,8.319463729858398
639.0,0.24816015362739563,9.284916877746582
640.0,0.2636284828186035,8.303253173828125
641.0,0.3624144196510315,7.691023826599121
642.0,0.17521357536315918,8.581480026245117
643.0,0.23182663321495056,8.709073066711426
644.0,0.26303941011428833,8.797930717468262
645.0,0.22784225642681122,9.10201358795166
646.0,0.2536095976829529,9.264463424682617
647.0,0.21464532613754272,9.222128868103027
648.0,0.17923177778720856,9.97550106048584
649.0,0.16458332538604736,10.06668472290039
650.0,0.1776805818080902,9.43685531616211
651.0,0.3052876591682434,9.25390911102295
652.0,0.24528513848781586,9.5106201171875
653.0,0.22866106033325195,9.18632984161377
654.0,0.16747796535491943,9.57768726348877
655.0,0.16325366497039795,9.814665794372559
656.0,0.30531442165374756,9.23668098449707
657.0,0.2198350727558136,9.713655471801758
658.0,0.16916313767433167,10.012110710144043
659.0,0.14088135957717896,9.28099536895752
660.0,0.21675802767276764,9.295110702514648
661.0,0.21959823369979858,9.198124885559082
662.0,0.2391098439693451,9.049182891845703
663.0,0.20145168900489807,9.235647201538086
664.0,0.20204612612724304,9.658733367919922
665.0,0.19768232107162476,9.001455307006836
666.0,0.1954520046710968,9.747127532958984
667.0,0.21547111868858337,9.996597290039062
668.0,0.22047671675682068,9.4308443069458
669.0,0.14626507461071014,9.810322761535645
670.0,0.18218740820884705,9.552454948425293
671.0,0.10876200348138809,9.871941566467285
672.0,0.1539713591337204,9.77193546295166
673.0,0.24719302356243134,9.712827682495117
674.0,0.24239784479141235,9.480114936828613
675.0,0.1472618728876114,10.219776153564453
676.0,0.16921502351760864,9.508417129516602
677.0,0.19344617426395416,8.629660606384277
678.0,0.14892375469207764,8.91193962097168
679.0,0.18550780415534973,9.51585578918457
680.0,0.2288178950548172,9.989442825317383
681.0,0.2266833782196045,9.832743644714355
682.0,0.24350884556770325,10.023072242736816
683.0,0.23995384573936462,9.745307922363281
684.0,0.16427022218704224,9.335328102111816
685.0,0.15186181664466858,9.532413482666016
686.0,0.20399601757526398,9.643058776855469
687.0,0.2162054479122162,9.079880714416504
688.0,0.25309544801712036,8.743809700012207
689.0,0.21918752789497375,4.989218711853027
690.0,0.1846788227558136,3.789602041244507
691.0,0.16420838236808777,6.383322238922119
692.0,0.21182416379451752,9.467591285705566
693.0,0.23589099943637848,9.514230728149414
694.0,0.21909412741661072,9.124088287353516
695.0,0.3216579854488373,9.41906452178955
696.0,0.18318533897399902,9.45953369140625
697.0,0.19557291269302368,9.282490730285645
698.0,0.16594122350215912,9.903891563415527
699.0,0.26156607270240784,8.998798370361328
700.0,0.1775616705417633,9.042795181274414
701.0,0.21364378929138184,9.556215286254883
702.0,0.21992358565330505,9.682151794433594
703.0,0.18235084414482117,9.414759635925293
704.0,0.2046985626220703,9.460339546203613
705.0,0.26367509365081787,9.436016082763672
706.0,0.18551021814346313,9.745061874389648
707.0,0.23427432775497437,9.589673042297363
708.0,0.2115885317325592,9.641641616821289
709.0,0.13015401363372803,9.744755744934082
710.0,0.2723501920700073,9.344889640808105
711.0,0.2593562602996826,9.036301612854004
712.0,0.214936763048172,9.370451927185059
713.0,0.1516222357749939,9.811050415039062
714.0,0.18645834922790527,9.490813255310059
715.0,0.31405583024024963,8.315428733825684
716.0,0.19370350241661072,9.552170753479004
717.0,0.17083920538425446,9.42306900024414
718.0,0.22277067601680756,9.673788070678711
719.0,0.1812220960855484,9.376818656921387
720.0,0.2650226056575775,9.285752296447754
721.0,0.25175583362579346,9.418081283569336
722.0,0.17051321268081665,9.224034309387207
723.0,0.2469661831855774,9.170110702514648
724.0,0.1717662513256073,9.237449645996094
725.0,0.1461983621120453,9.359819412231445
726.0,0.17474748194217682,9.596107482910156
727.0,0.25812286138534546,8.77384090423584
728.0,0.27715790271759033,8.815383911132812
729.0,0.14753296971321106,9.604564666748047
730.0,0.22870327532291412,8.955352783203125
731.0,0.19821295142173767,9.207077026367188
732.0,0.16303598880767822,9.480549812316895
733.0,0.19572633504867554,7.946483135223389
734.0,0.23613421618938446,9.519364356994629
735.0,0.2883177697658539,8.962060928344727
736.0,0.2811358869075775,9.272809028625488
737.0,0.26891952753067017,9.37800407409668
738.0,0.19370922446250916,9.2179536819458
739.0,0.18996615707874298,8.606295585632324
740.0,0.21035397052764893,9.382238388061523
741.0,0.2149420976638794,9.132458686828613
742.0,0.2808682322502136,8.671294212341309
743.0,0.22601640224456787,8.946879386901855
744.0,0.14315351843833923,9.284515380859375
745.0,0.23580731451511383,9.448409080505371
746.0,0.17102056741714478,9.943315505981445
747.0,0.2868489623069763,9.75838565826416
748.0,0.18806733191013336,9.764629364013672
749.0,0.24939629435539246,9.590152740478516
750.0,0.22643515467643738,9.301871299743652
751.0,0.14543789625167847,9.235872268676758
752.0,0.18172743916511536,9.592301368713379
753.0,0.2970796227455139,9.164462089538574
754.0,0.20225074887275696,8.728672981262207
755.0,0.21939614415168762,8.896758079528809
756.0,0.18539807200431824,9.633440017700195
757.0,0.19590455293655396,8.52132511138916
758.0,0.1866266131401062,8.303522109985352
759.0,0.26533520221710205,7.346160411834717
760.0,0.21583953499794006,6.5583062171936035
761.0,0.21575520932674408,7.861175060272217
762.0,0.24388961493968964,9.293852806091309
763.0,0.17282319068908691,9.360406875610352
764.0,0.16536875069141388,9.84610652923584
765.0,0.262176513671875,9.327802658081055
766.0,0.2708723545074463,9.627756118774414
767.0,0.18488506972789764,9.955192565917969
768.0,0.19340313971042633,9.562297821044922
769.0,0.1580377221107483,9.531631469726562
770.0,0.20443397760391235,9.536767959594727
771.0,0.2371722161769867,9.098273277282715
772.0,0.19281619787216187,9.255626678466797
773.0,0.1533387005329132,9.704864501953125
774.0,0.26142334938049316,9.310620307922363
775.0,0.1444416344165802,10.117853164672852
776.0,0.20544099807739258,9.555150985717773
777.0,0.2148498296737671,9.345120429992676
778.0,0.17807573080062866,9.35323715209961
779.0,0.178105890750885,8.851495742797852
780.0,0.20167884230613708,9.52875804901123
781.0,0.20308753848075867,9.318244934082031
782.0,0.2346392571926117,9.493535995483398
783.0,0.21332822740077972,9.143274307250977
784.0,0.20893578231334686,9.385443687438965
785.0,0.24179843068122864,9.457176208496094
786.0,0.22524036467075348,9.17850112915039
787.0,0.17403644323349,8.483803749084473
788.0,0.284272700548172,9.099355697631836
789.0,0.2877604067325592,8.985930442810059
790.0,0.20535892248153687,9.43880844116211
791.0,0.2589958608150482,9.234891891479492
792.0,0.18593326210975647,9.586453437805176
793.0,0.19798579812049866,9.398322105407715
794.0,0.22196494042873383,9.053104400634766
795.0,0.13304325938224792,9.239516258239746
796.0,0.174722820520401,8.997722625732422
797.0,0.2322666049003601,8.670767784118652
798.0,0.1616443395614624,9.201594352722168
799.0,0.18014633655548096,9.081401824951172
800.0,0.2017841935157776,9.567953109741211
801.0,0.1778295338153839,9.474388122558594
802.0,0.24377717077732086,9.364973068237305
803.0,0.2446499615907669,8.397696495056152
804.0,0.19813254475593567,9.095793724060059
805.0,0.1731817126274109,7.067340850830078
806.0,0.19092336297035217,8.128985404968262
807.0,0.2660900354385376,9.251691818237305
808.0,0.1618943214416504,9.65030288696289
809.0,0.1974983811378479,9.729055404663086
810.0,0.11918004602193832,10.180482864379883
811.0,0.10724450647830963,10.028373718261719
812.0,0.1522364318370819,9.96535587310791
813.0,0.16042092442512512,9.614877700805664
814.0,0.20292215049266815,9.4881591796875
815.0,0.13666866719722748,10.105114936828613
816.0,0.13144242763519287,9.937566757202148
817.0,0.19308656454086304,9.698423385620117
818.0,0.11570681631565094,10.040648460388184
819.0,0.2393902838230133,9.12303352355957
820.0,0.23919269442558289,9.269464492797852
821.0,0.14510641992092133,9.954819679260254
822.0,0.19031450152397156,9.137765884399414
823.0,0.15993940830230713,9.2677640914917
824.0,0.2608411908149719,8.378693580627441
825.0,0.18451690673828125,9.049992561340332
826.0,0.1666654348373413,4.266685485839844
827.0,0.14641764760017395,2.5672481060028076
828.0,0.14411252737045288,4.435588836669922
829.0,0.1624349057674408,9.436098098754883
830.0,0.18390151858329773,9.685356140136719
831.0,0.22236907482147217,9.986790657043457
832.0,0.11731770634651184,9.606432914733887
833.0,0.11673177033662796,10.029988288879395
834.0,0.09974634647369385,10.085837364196777
835.0,0.1852678656578064,9.66875171661377
836.0,0.13753655552864075,10.086470603942871
837.0,0.23426897823810577,9.199247360229492
838.0,0.15162453055381775,9.582240104675293
839.0,0.18158480525016785,6.8783183097839355
840.0,0.223777174949646,4.7409820556640625
841.0,0.14378151297569275,8.617456436157227
842.0,0.19713541865348816,9.327840805053711
843.0,0.33458343148231506,9.301544189453125
844.0,0.18962949514389038,9.477754592895508
845.0,0.33176472783088684,8.517467498779297
846.0,0.2429654747247696,9.803231239318848
847.0,0.14507795870304108,9.364792823791504
848.0,0.19237110018730164,9.082501411437988
849.0,0.13574199378490448,9.586260795593262
850.0,0.26027560234069824,8.71267032623291
851.0,0.1710696816444397,9.19837474822998
852.0,0.20808440446853638,8.881840705871582
853.0,0.22587116062641144,9.14578914642334
854.0,0.21807490289211273,9.368833541870117
855.0,0.18712514638900757,9.572912216186523
856.0,0.2442096620798111,8.95533275604248
857.0,0.1981060653924942,9.005353927612305
858.0,0.3413233757019043,9.15263557434082
859.0,0.17001760005950928,8.759936332702637
860.0,0.15865623950958252,8.835556030273438
861.0,0.2570417821407318,8.71528148651123
862.0,0.2572544813156128,8.202251434326172
863.0,0.22068947553634644,5.825344085693359
864.0,0.1979646384716034,8.77094841003418
865.0,0.22216558456420898,9.387496948242188
866.0,0.2025928497314453,9.71826171875
867.0,0.19276626408100128,8.94459342956543
868.0,0.23102536797523499,9.07375717163086
869.0,0.2136346697807312,9.210824966430664
870.0,0.27341780066490173,8.86520767211914
871.0,0.24341028928756714,9.285799980163574
872.0,0.17730993032455444,9.183817863464355
873.0,0.3133421838283539,8.439140319824219
874.0,0.26607269048690796,8.146568298339844
875.0,0.23505786061286926,8.684470176696777
876.0,0.14791148900985718,8.896463394165039
877.0,0.26540833711624146,8.636458396911621
878.0,0.3305283784866333,7.328294277191162
879.0,0.2702888250350952,8.759953498840332
880.0,0.1850263625383377,9.023453712463379
881.0,0.2348574995994568,8.714239120483398
882.0,0.20484840869903564,8.45645809173584
883.0,0.3185693025588989,8.483718872070312
884.0,0.26615092158317566,8.712858200073242
885.0,0.20280690491199493,8.769904136657715
886.0,0.234878271818161,8.408598899841309
887.0,0.19311952590942383,9.06103801727295
888.0,0.18306386470794678,8.490340232849121
889.0,0.2372666299343109,8.876630783081055
890.0,0.2552448809146881,8.698189735412598
891.0,0.29251933097839355,8.991351127624512
892.0,0.1676432341337204,9.290509223937988
893.0,0.25373324751853943,8.784039497375488
894.0,0.23793402314186096,9.300213813781738
895.0,0.22822654247283936,9.103496551513672
896.0,0.22763139009475708,5.919754981994629
897.0,0.2835085988044739,5.924867153167725
898.0,0.3230940103530884,4.9676642417907715
899.0,0.25068551301956177,7.901899814605713
900.0,0.24732232093811035,9.4771146774292
901.0,0.1788226217031479,9.48308277130127
902.0,0.20129847526550293,8.996051788330078
903.0,0.17963743209838867,9.717098236083984
904.0,0.20552685856819153,9.302008628845215
905.0,0.24335937201976776,8.763498306274414
906.0,0.22351190447807312,8.716817855834961
907.0,0.17061321437358856,9.274197578430176
908.0,0.1814546138048172,9.66182804107666
909.0,0.20624077320098877,8.93950366973877
910.0,0.3022879362106323,5.037164688110352
911.0,0.24900174140930176,2.8782832622528076
912.0,0.3337239623069763,5.6378045082092285
913.0,0.1970352828502655,9.061671257019043
914.0,0.18159624934196472,8.144997596740723
915.0,0.23945623636245728,8.911048889160156
916.0,0.33662575483322144,8.30075740814209
917.0,0.18760770559310913,8.461690902709961
918.0,0.2396092414855957,9.38392162322998
919.0,0.1790364682674408,9.487420082092285
920.0,0.20794431865215302,9.103498458862305
921.0,0.20002873241901398,8.844451904296875
922.0,0.316541850566864,8.082183837890625
923.0,0.19592446088790894,8.572701454162598
924.0,0.27879464626312256,9.068716049194336
925.0,0.22183434665203094,8.876848220825195
926.0,0.2117660939693451,9.552894592285156
927.0,0.21418678760528564,9.174225807189941
928.0,0.2497079074382782,9.066399574279785
929.0,0.2887333929538727,8.846461296081543
930.0,0.1601477712392807,9.530037879943848
931.0,0.1970331072807312,8.22622299194336
932.0,0.24911633133888245,8.891342163085938
933.0,0.21137678623199463,9.19312572479248
934.0,0.2907560467720032,8.694504737854004
935.0,0.24573469161987305,9.119903564453125
936.0,0.17216236889362335,9.301931381225586
937.0,0.30334633588790894,8.719481468200684
938.0,0.25956523418426514,9.224045753479004
939.0,0.2108762264251709,9.491308212280273
940.0,0.23342078924179077,9.337238311767578
941.0,0.17623883485794067,9.427745819091797
942.0,0.2294863909482956,8.888832092285156
943.0,0.21496212482452393,9.299724578857422
944.0,0.23670464754104614,9.016449928283691
945.0,0.2414282262325287,9.104202270507812
946.0,0.22936508059501648,9.483997344970703
947.0,0.20249256491661072,9.695371627807617
948.0,0.24671688675880432,9.404934883117676
949.0,0.19628643989562988,9.394323348999023
950.0,0.17464286088943481,9.269342422485352
951.0,0.2634221613407135,9.666482925415039
952.0,0.28961431980133057,9.350951194763184
953.0,0.23289081454277039,9.82811164855957
954.0,0.24882811307907104,9.870018005371094
955.0,0.19348132610321045,9.918840408325195
956.0,0.21976757049560547,9.53053092956543
957.0,0.16275332868099213,9.818235397338867
958.0,0.1735801100730896,9.428180694580078
959.0,0.2548697888851166,9.310190200805664
960.0,0.21357887983322144,9.74789810180664
961.0,0.21728050708770752,9.503762245178223
962.0,0.1455078125,9.826617240905762
963.0,0.20027486979961395,9.608146667480469
964.0,0.19446022808551788,10.019134521484375
965.0,0.2644314169883728,9.476423263549805
966.0,0.27598586678504944,9.199036598205566
967.0,0.2509114742279053,9.894644737243652
968.0,0.1758011430501938,9.232449531555176
969.0,0.18315041065216064,9.66885757446289
970.0,0.2760912775993347,9.600861549377441
971.0,0.1998419463634491,9.220242500305176
972.0,0.2508799433708191,9.516456604003906
973.0,0.20879526436328888,9.751052856445312
974.0,0.1851879209280014,9.596536636352539
975.0,0.24964262545108795,9.710537910461426
976.0,0.23019281029701233,9.44736385345459
977.0,0.26313117146492004,9.692183494567871
978.0,0.25824031233787537,9.234901428222656
979.0,0.16732317209243774,9.994112014770508
980.0,0.25631511211395264,9.687077522277832
981.0,0.1368502527475357,9.801886558532715
982.0,0.27943044900894165,9.90778923034668
983.0,0.19592013955116272,10.192354202270508
984.0,0.15612077713012695,10.169283866882324
985.0,0.17602306604385376,9.949358940124512
986.0,0.18938802182674408,9.98466968536377
987.0,0.27491897344589233,9.878021240234375
988.0,0.2387772798538208,9.694942474365234
989.0,0.16514137387275696,10.037958145141602
990.0,0.13193824887275696,6.5890092849731445
991.0,0.17355619370937347,3.046117067337036
992.0,0.2047061026096344,3.396972417831421
993.0,0.22152391076087952,7.198424816131592
994.0,0.2351410686969757,9.881449699401855
995.0,0.12475818395614624,10.277227401733398
996.0,0.15228794515132904,10.236960411071777
997.0,0.17683343589305878,9.883824348449707
998.0,0.2134486585855484,9.937599182128906
999.0,0.20631825923919678,10.12327766418457
1000.0,0.22180989384651184,9.853693962097168
1001.0,0.17767858505249023,10.128098487854004
1002.0,0.1823536604642868,9.949864387512207
1003.0,0.2360180914402008,5.531097412109375
1004.0,0.17858073115348816,2.4256134033203125
1005.0,0.1873139888048172,1.9391682147979736
1006.0,0.22354021668434143,2.689920663833618
1007.0,0.18231996893882751,5.589660167694092
1008.0,0.2822663187980652,9.84235954284668
1009.0,0.18131104111671448,10.237460136413574
1010.0,0.12499155104160309,10.205567359924316
1011.0,0.18869009613990784,9.732263565063477
1012.0,0.21380209922790527,9.936641693115234
1013.0,0.22921063005924225,9.566847801208496
1014.0,0.16184896230697632,9.608031272888184
1015.0,0.2590215802192688,9.115350723266602
1016.0,0.16692708432674408,10.148638725280762
1017.0,0.21849492192268372,9.44654655456543
1018.0,0.17977431416511536,9.85727596282959
1019.0,0.23776042461395264,9.539828300476074
1020.0,0.3041573762893677,8.898079872131348
1021.0,0.29088541865348816,9.562738418579102
1022.0,0.15114612877368927,9.839067459106445
1023.0,0.18635934591293335,9.906494140625
1024.0,0.287899911403656,9.51839828491211
1025.0,0.20132067799568176,9.47330379486084
1026.0,0.25055184960365295,9.417872428894043
1027.0,0.18976625800132751,9.626041412353516
1028.0,0.21753472089767456,9.861056327819824
1029.0,0.19564731419086456,10.11495590209961
1030.0,0.22428768873214722,9.429544448852539
1031.0,0.25410789251327515,9.457452774047852
1032.0,0.2346266657114029,9.181110382080078
1033.0,0.28630077838897705,9.203981399536133
1034.0,0.24259649217128754,9.456191062927246
1035.0,0.10956157743930817,9.267008781433105
1036.0,0.37456631660461426,5.099527835845947
1037.0,0.283296138048172,3.162092447280884
1038.0,0.16878177225589752,3.1088216304779053
1039.0,0.1677827537059784,4.49203634262085
1040.0,0.30188801884651184,9.46805477142334
1041.0,0.2646360397338867,9.000560760498047
1042.0,0.26431530714035034,9.131864547729492
1043.0,0.19988374412059784,9.673294067382812
1044.0,0.185639888048172,9.985373497009277
1045.0,0.22075623273849487,9.113160133361816
1046.0,0.2596447169780731,9.55419635772705
1047.0,0.23526278138160706,9.625383377075195
1048.0,0.2260507047176361,8.965352058410645
1049.0,0.20220066606998444,9.51335334777832
1050.0,0.13779762387275696,10.171927452087402
1051.0,0.16876859962940216,9.972260475158691
1052.0,0.24291746318340302,9.813021659851074
1053.0,0.275091290473938,9.723255157470703
1054.0,0.21524113416671753,9.45499038696289
1055.0,0.16015625,10.22156047821045
1056.0,0.16595982015132904,9.648003578186035
1057.0,0.26526331901550293,9.03318977355957
1058.0,0.16509710252285004,9.640597343444824
1059.0,0.2740862965583801,8.182679176330566
1060.0,0.22437995672225952,9.484381675720215
1061.0,0.31043723225593567,8.560684204101562
1062.0,0.30879154801368713,8.826836585998535
1063.0,0.2376147210597992,9.51601505279541
1064.0,0.21933171153068542,9.3088960647583
1065.0,0.18884453177452087,8.437575340270996
1066.0,0.1943204402923584,9.853981018066406
1067.0,0.22408580780029297,9.771111488342285
1068.0,0.3195529580116272,7.9404616355896
1069.0,0.2356770932674408,8.783417701721191
1070.0,0.1502046138048172,9.609490394592285
1071.0,0.2634357810020447,8.554755210876465
1072.0,0.23737910389900208,8.795696258544922
1073.0,0.3140066862106323,7.599225997924805
1074.0,0.24610304832458496,6.909219264984131
1075.0,0.36406248807907104,8.741943359375
1076.0,0.2337239533662796,8.757566452026367
1077.0,0.18980693817138672,9.261234283447266
1078.0,0.2626208961009979,8.872509002685547
1079.0,0.34903275966644287,8.629827499389648
1080.0,0.20475007593631744,8.83362102508545
1081.0,0.2908783555030823,8.637146949768066
1082.0,0.1790364682674408,9.145791053771973
1083.0,0.24845121800899506,8.854365348815918
1084.0,0.2742822766304016,8.79037857055664
1085.0,0.28851401805877686,8.169140815734863
1086.0,0.2904638946056366,8.35896110534668
1087.0,0.2779948115348816,7.072092533111572
1088.0,0.29865533113479614,6.403861045837402
1089.0,0.1938999444246292,7.312746524810791
1090.0,0.24316689372062683,8.64595890045166
1091.0,0.29626232385635376,7.814762115478516
1092.0,0.2798859179019928,8.545674324035645
1093.0,0.24531641602516174,8.546777725219727
1094.0,0.31255578994750977,7.870441913604736
1095.0,0.3500809073448181,8.293179512023926
1096.0,0.3039434552192688,8.626302719116211
1097.0,0.2919921875,8.250608444213867
1098.0,0.24296875298023224,9.123414993286133
1099.0,0.181640625,9.44912338256836
1100.0,0.4234440326690674,7.656948566436768
1101.0,0.28834211826324463,9.390944480895996
1102.0,0.2249813973903656,8.929052352905273
1103.0,0.30958497524261475,8.426281929016113
1104.0,0.17686012387275696,9.70922565460205
1105.0,0.2591889798641205,8.120559692382812
1106.0,0.2760416567325592,9.042564392089844
1107.0,0.26115337014198303,8.601181983947754
1108.0,0.269751638174057,8.307588577270508
1109.0,0.2233072966337204,8.419157028198242
1110.0,0.3076822757720947,7.804789066314697
1111.0,0.2785373330116272,8.990175247192383
1112.0,0.23582589626312256,7.93357515335083
1113.0,0.2607423663139343,7.870011806488037
1114.0,0.3497471809387207,8.058737754821777
1115.0,0.33794641494750977,8.412939071655273
1116.0,0.3546288013458252,8.584569931030273
1117.0,0.28632813692092896,9.060840606689453
1118.0,0.27779120206832886,8.322190284729004
1119.0,0.2271070033311844,8.438158988952637
1120.0,0.2583426237106323,8.168736457824707
1121.0,0.246000736951828,6.774291038513184
1122.0,0.3360922336578369,3.4108476638793945
1123.0,0.2743055522441864,5.685549736022949
1124.0,0.2389322817325592,7.738584518432617
1125.0,0.22052951157093048,8.511964797973633
1126.0,0.305753618478775,8.754454612731934
1127.0,0.16914063692092896,9.802339553833008
1128.0,0.3189670145511627,9.09067153930664
1129.0,0.24648436903953552,9.751716613769531
1130.0,0.14674478769302368,9.930132865905762
1131.0,0.12101346254348755,9.806324005126953
1132.0,0.1653645783662796,9.756879806518555
1133.0,0.3271205425262451,9.268742561340332
1134.0,0.19004836678504944,9.206355094909668
1135.0,0.29196837544441223,8.164005279541016
1136.0,0.2180989682674408,9.409431457519531
1137.0,0.17253243923187256,9.464866638183594
1138.0,0.31483781337738037,8.815813064575195
1139.0,0.2245163768529892,9.421426773071289
1140.0,0.33939921855926514,9.231979370117188
1141.0,0.27181920409202576,8.253192901611328
1142.0,0.22213323414325714,5.7658538818359375
1143.0,0.306206613779068,3.487696409225464
1144.0,0.1864701807498932,4.307562828063965
1145.0,0.38565847277641296,4.02250337600708
1146.0,0.3156808018684387,7.980916500091553
1147.0,0.2567747235298157,9.661626815795898
1148.0,0.26867562532424927,8.623819351196289
1149.0,0.26340553164482117,9.512465476989746
1150.0,0.33216145634651184,9.208883285522461
1151.0,0.2931463122367859,8.521854400634766
1152.0,0.2554687559604645,9.167594909667969
1153.0,0.23470982909202576,9.614615440368652
1154.0,0.24770089983940125,9.280107498168945
1155.0,0.2801339030265808,9.620089530944824
1156.0,0.23544034361839294,9.473000526428223
1157.0,0.31979548931121826,8.081334114074707
1158.0,0.17946428060531616,6.289418697357178
1159.0,0.21197915077209473,9.031761169433594
1160.0,0.1307508647441864,9.780242919921875
1161.0,0.2413504421710968,9.397665977478027
1162.0,0.2769407033920288,9.649372100830078
1163.0,0.26171875,9.081804275512695
1164.0,0.21052828431129456,9.64224624633789
1165.0,0.2037760317325592,9.593170166015625
1166.0,0.3088676929473877,8.216869354248047
1167.0,0.2353515475988388,8.867100715637207
1168.0,0.2583705484867096,8.80178165435791
1169.0,0.31446242332458496,9.195881843566895
1170.0,0.2969302535057068,9.29008674621582
1171.0,0.3976934552192688,8.475852966308594
1172.0,0.17105655372142792,9.869356155395508
1173.0,0.23723112046718597,9.152298927307129
1174.0,0.20905514061450958,9.285257339477539
1175.0,0.25682663917541504,9.585197448730469
1176.0,0.30121633410453796,8.226897239685059
1177.0,0.23619791865348816,9.240363121032715
1178.0,0.22468377649784088,9.986984252929688
1179.0,0.1705729067325592,10.039680480957031
1180.0,0.1775483638048172,10.048713684082031
1181.0,0.1803385466337204,9.941365242004395
1182.0,0.24980157613754272,9.821248054504395
1183.0,0.16258370876312256,9.998669624328613
1184.0,0.2550967335700989,9.849687576293945
1185.0,0.1988467276096344,9.690699577331543
1186.0,0.17722433805465698,9.632616996765137
1187.0,0.32804131507873535,9.054676055908203
1188.0,0.24910715222358704,9.29981517791748
1189.0,0.32045286893844604,8.376168251037598
1190.0,0.17725075781345367,9.094247817993164
1191.0,0.3242473602294922,8.894091606140137
1192.0,0.2834635376930237,8.965888977050781
1193.0,0.24541988968849182,8.555612564086914
1194.0,0.3314633369445801,7.77370023727417
1195.0,0.2965029776096344,7.787956714630127
1196.0,0.2738872170448303,7.4819722175598145
1197.0,0.2990885376930237,8.864278793334961
1198.0,0.17589962482452393,9.719194412231445
1199.0,0.4308204650878906,8.014758110046387
1200.0,0.32934504747390747,7.978280544281006
1201.0,0.20264528691768646,9.549787521362305
1202.0,0.20195312798023224,8.254328727722168
1203.0,0.3516353368759155,8.821474075317383
1204.0,0.3438120186328888,7.931751251220703
1205.0,0.310732901096344,7.056134223937988
1206.0,0.2658420205116272,5.641570091247559
1207.0,0.23844866454601288,7.147063732147217
1208.0,0.29028183221817017,6.5756306648254395
1209.0,0.3822544515132904,8.325769424438477
1210.0,0.255318820476532,8.93339729309082
1211.0,0.3527194857597351,7.999087810516357
1212.0,0.23602573573589325,8.58123779296875
1213.0,0.2636904716491699,8.638788223266602
1214.0,0.26416510343551636,8.150946617126465
1215.0,0.265625,8.556376457214355
1216.0,0.3533000349998474,8.736654281616211
1217.0,0.33434736728668213,7.294493198394775
1218.0,0.23694536089897156,8.75141716003418
1219.0,0.2649587392807007,8.567337036132812
1220.0,0.2683686912059784,8.561506271362305
1221.0,0.26178455352783203,8.691788673400879
1222.0,0.30683591961860657,7.756349563598633
1223.0,0.3327499330043793,7.687078475952148
1224.0,0.40323662757873535,8.34199333190918
1225.0,0.3205982744693756,8.959990501403809
1226.0,0.26389509439468384,8.775801658630371
1227.0,0.23881392180919647,8.718814849853516
1228.0,0.21273291110992432,9.209084510803223
1229.0,0.2591145932674408,9.16357707977295
1230.0,0.3109467923641205,5.693485736846924
1231.0,0.3191778361797333,2.1403346061706543
1232.0,0.31455543637275696,4.312737941741943
1233.0,0.22840401530265808,8.828423500061035
1234.0,0.28775423765182495,7.992475509643555
1235.0,0.27226564288139343,8.850833892822266
1236.0,0.3531250059604645,8.868501663208008
1237.0,0.24969618022441864,8.068831443786621
1238.0,0.35690104961395264,8.689213752746582
1239.0,0.2018229067325592,9.09262752532959
1240.0,0.2093794345855713,8.507134437561035
1241.0,0.2444196492433548,9.301167488098145
1242.0,0.35197171568870544,9.038273811340332
1243.0,0.3200520873069763,8.82211685180664
1244.0,0.22036466002464294,9.609875679016113
1245.0,0.2254902720451355,9.541955947875977
1246.0,0.24886924028396606,9.047083854675293
1247.0,0.21533414721488953,9.486281394958496
1248.0,0.18976229429244995,9.62166976928711
1249.0,0.23420758545398712,9.633337020874023
1250.0,0.25517550110816956,9.313406944274902
1251.0,0.2798362970352173,9.048285484313965
1252.0,0.2511160671710968,9.120770454406738
1253.0,0.2974795699119568,9.17850112915039
1254.0,0.3088727593421936,8.60814380645752
1255.0,0.2641493082046509,8.836040496826172
1256.0,0.2278841733932495,9.000961303710938
1257.0,0.28649550676345825,9.20523452758789
1258.0,0.3249698877334595,8.670313835144043
1259.0,0.273344486951828,9.293722152709961
1260.0,0.2575954794883728,8.989845275878906
1261.0,0.24160155653953552,8.914739608764648
1262.0,0.25148093700408936,8.366376876831055
1263.0,0.26529526710510254,8.7962646484375
1264.0,0.29278528690338135,8.096580505371094
1265.0,0.28375566005706787,8.546971321105957
1266.0,0.28700733184814453,8.674957275390625
1267.0,0.21251997351646423,9.065801620483398
1268.0,0.20719864964485168,8.889179229736328
1269.0,0.248453289270401,9.339749336242676
1270.0,0.29679131507873535,8.726068496704102
1271.0,0.30546873807907104,8.44764232635498
1272.0,0.24049478769302368,8.118576049804688
1273.0,0.25089284777641296,8.165665626525879
1274.0,0.2646642327308655,8.62745189666748
1275.0,0.24799445271492004,8.5363187789917
1276.0,0.3453807234764099,7.489677429199219
1277.0,0.34304314851760864,6.488972187042236
1278.0,0.3576822876930237,8.721251487731934
1279.0,0.2107100486755371,9.520569801330566
1280.0,0.2730468809604645,9.12747859954834
1281.0,0.1897936761379242,8.924302101135254
1282.0,0.15679427981376648,9.236814498901367
1283.0,0.32278645038604736,8.684037208557129
1284.0,0.206938236951828,7.619487762451172
1285.0,0.2991475462913513,4.214641571044922
1286.0,0.3248698115348816,3.63728404045105
1287.0,0.247953861951828,4.96956205368042
1288.0,0.25772571563720703,7.101176738739014
1289.0,0.3486187756061554,7.688866138458252
1290.0,0.2460937649011612,9.054856300354004
1291.0,0.3117562532424927,8.38295841217041
1292.0,0.4071056544780731,7.445235729217529
1293.0,0.28984373807907104,7.803255081176758
1294.0,0.21638432145118713,8.072975158691406
1295.0,0.2688615918159485,7.100038528442383
1296.0,0.40521764755249023,8.240533828735352
1297.0,0.24491681158542633,8.580013275146484
1298.0,0.28290697932243347,7.903956413269043
1299.0,0.30353420972824097,8.056989669799805
1300.0,0.3026549220085144,7.731299877166748
1301.0,0.2947675883769989,6.208244800567627
1302.0,0.2920076251029968,7.114705562591553
1303.0,0.38033026456832886,7.636389255523682
1304.0,0.3235676884651184,8.164556503295898
1305.0,0.31596964597702026,6.858266353607178
1306.0,0.2898189425468445,8.244610786437988
1307.0,0.2636156678199768,7.74318265914917
1308.0,0.39119231700897217,7.477352619171143
1309.0,0.3402157723903656,6.860009670257568
1310.0,0.2705063223838806,7.874434947967529
1311.0,0.32532551884651184,6.6926140785217285
1312.0,0.35273540019989014,6.866011142730713
1313.0,0.3863281011581421,6.872929096221924
1314.0,0.2954303026199341,6.884579658508301
1315.0,0.29727494716644287,7.157627582550049
1316.0,0.3247767686843872,8.295244216918945
1317.0,0.25952422618865967,8.520099639892578
1318.0,0.31393593549728394,8.368608474731445
1319.0,0.2880098819732666,8.273709297180176
1320.0,0.3303685486316681,7.8895745277404785
1321.0,0.2330004721879959,7.755917072296143
1322.0,0.2573322653770447,7.206227779388428
1323.0,0.2652529776096344,7.849560737609863
1324.0,0.3518694043159485,7.218344211578369
1325.0,0.3214285671710968,8.054436683654785
1326.0,0.36447229981422424,7.759315490722656
1327.0,0.308779776096344,7.710360527038574
1328.0,0.30037879943847656,7.401648998260498
1329.0,0.28674307465553284,7.199580669403076
1330.0,0.33571428060531616,7.494852542877197
1331.0,0.32565104961395264,6.715101718902588
1332.0,0.38556548953056335,7.430699825286865
1333.0,0.34922873973846436,6.818103313446045
1334.0,0.3521966338157654,8.14648151397705
1335.0,0.24891182780265808,7.693774700164795
1336.0,0.23041296005249023,8.032862663269043
1337.0,0.23911911249160767,7.000077247619629
1338.0,0.31486237049102783,7.557007789611816
1339.0,0.369321346282959,6.476128578186035
1340.0,0.34557294845581055,6.4389142990112305
1341.0,0.27964410185813904,8.20539665222168
1342.0,0.2205946147441864,7.841464996337891
1343.0,0.36361920833587646,7.9307169914245605
1344.0,0.296875,7.430748462677002
1345.0,0.270864337682724,7.9672465324401855
1346.0,0.3296874761581421,5.096370697021484
1347.0,0.3643229007720947,4.226716995239258
1348.0,0.24075523018836975,7.054694175720215
1349.0,0.26158854365348816,8.040635108947754
1350.0,0.45429688692092896,6.922912120819092
1351.0,0.362540602684021,6.499076843261719
1352.0,0.3583984375,7.286133289337158
1353.0,0.22540923953056335,8.689071655273438
1354.0,0.3294389247894287,7.493817329406738
1355.0,0.3324776887893677,7.172164440155029
1356.0,0.2822103500366211,7.828760147094727
1357.0,0.3489416241645813,8.267512321472168
1358.0,0.3573753833770752,6.969443321228027
1359.0,0.28703826665878296,7.13737154006958
1360.0,0.3731584846973419,7.879928112030029
1361.0,0.28044089674949646,7.311851501464844
1362.0,0.41653648018836975,6.796203136444092
1363.0,0.3904823958873749,7.045551300048828
1364.0,0.2753259241580963,8.343888282775879
1365.0,0.2310267835855484,7.673470973968506
1366.0,0.41640281677246094,7.125171661376953
1367.0,0.3636718988418579,7.54746150970459
1368.0,0.3609561026096344,8.149663925170898
1369.0,0.3115234375,7.886261940002441
1370.0,0.2816220223903656,8.6018705368042
1371.0,0.27938908338546753,8.595428466796875
1372.0,0.33769840002059937,8.845819473266602
1373.0,0.2923295497894287,8.686224937438965
1374.0,0.35929012298583984,7.890414237976074
1375.0,0.2415054589509964,8.341114044189453
1376.0,0.24027156829833984,8.789599418640137
1377.0,0.23235613107681274,8.32817554473877
1378.0,0.22421875596046448,8.560446739196777
1379.0,0.32622766494750977,8.267570495605469
1380.0,0.35857370495796204,7.662399768829346
1381.0,0.2632812559604645,8.814521789550781
1382.0,0.31474143266677856,8.009483337402344
1383.0,0.28649553656578064,8.392986297607422
1384.0,0.30395567417144775,7.94021463394165
1385.0,0.2941282391548157,7.791967868804932
1386.0,0.4166632890701294,7.489429950714111
1387.0,0.385125994682312,7.652801990509033
1388.0,0.357021689414978,8.077973365783691
1389.0,0.27722933888435364,8.02293586730957
1390.0,0.19119317829608917,8.5577392578125
1391.0,0.19087481498718262,6.8769121170043945
1392.0,0.2671874761581421,8.292693138122559
1393.0,0.28165292739868164,7.517176628112793
1394.0,0.312313973903656,7.2515411376953125
1395.0,0.32855284214019775,8.449348449707031
1396.0,0.2235552966594696,8.040792465209961
1397.0,0.26205015182495117,8.079086303710938
1398.0,0.34211647510528564,7.465285778045654
1399.0,0.3049684762954712,8.07472038269043
1400.0,0.2529760003089905,7.786316394805908
1401.0,0.4195312261581421,7.122781753540039
1402.0,0.3053695559501648,8.342620849609375
1403.0,0.19998237490653992,8.452167510986328
1404.0,0.3536086678504944,8.533493995666504
1405.0,0.4181733727455139,6.55946159362793
1406.0,0.3213541805744171,7.208436012268066
1407.0,0.2567095458507538,8.507376670837402
1408.0,0.28108203411102295,7.916932106018066
1409.0,0.2689546048641205,7.968437194824219
1410.0,0.3686521053314209,7.351616859436035
1411.0,0.29553380608558655,7.6947808265686035
1412.0,0.3580729067325592,7.674342632293701
1413.0,0.34842219948768616,7.321140289306641
1414.0,0.399228036403656,7.639983177185059
1415.0,0.1732235997915268,8.703195571899414
1416.0,0.4091665744781494,7.540002346038818
1417.0,0.35905879735946655,7.699255466461182
1418.0,0.2919614613056183,7.7965240478515625
1419.0,0.24254785478115082,7.650856018066406
1420.0,0.3442801237106323,8.504860877990723
1421.0,0.3756231665611267,7.9274187088012695
1422.0,0.3324776887893677,6.97561502456665
1423.0,0.2978515625,8.144659042358398
1424.0,0.2796192765235901,8.453742980957031
1425.0,0.35058069229125977,8.501089096069336
1426.0,0.39424604177474976,8.651395797729492
1427.0,0.3319709300994873,7.926057815551758
1428.0,0.27740007638931274,8.17624282836914
1429.0,0.2886655330657959,7.169192790985107
1430.0,0.2886075973510742,8.486948013305664
1431.0,0.2681857645511627,8.374364852905273
1432.0,0.19996434450149536,8.926568984985352
1433.0,0.29014137387275696,7.810135841369629
1434.0,0.3591579794883728,5.409102439880371
1435.0,0.2044270932674408,8.866692543029785
1436.0,0.29830729961395264,9.015369415283203
1437.0,0.31935763359069824,8.473003387451172
1438.0,0.2624116539955139,9.251266479492188
1439.0,0.3369574546813965,8.795860290527344
1440.0,0.40957310795783997,8.396749496459961
1441.0,0.4019531011581421,8.966848373413086
1442.0,0.2959648370742798,8.521101951599121
1443.0,0.2764322757720947,9.090304374694824
1444.0,0.24531251192092896,9.541963577270508
1445.0,0.1872241348028183,9.269647598266602
1446.0,0.29088541865348816,9.117826461791992
1447.0,0.2600260376930237,9.815025329589844
1448.0,0.29480987787246704,8.784855842590332
1449.0,0.28947171568870544,9.713662147521973
1450.0,0.1990327537059784,9.996572494506836
1451.0,0.2239583432674408,9.773509979248047
1452.0,0.2550223469734192,9.541335105895996
1453.0,0.2779947817325592,10.071412086486816
1454.0,0.2407769113779068,9.629889488220215
1455.0,0.2821314334869385,9.553106307983398
1456.0,0.2721354365348816,9.469382286071777
1457.0,0.2527208924293518,8.863554954528809
1458.0,0.23717448115348816,9.845446586608887
1459.0,0.3561941981315613,9.329962730407715
1460.0,0.2518759071826935,9.036157608032227
1461.0,0.2476339042186737,9.703950881958008
1462.0,0.18997395038604736,10.057140350341797
1463.0,0.21077769994735718,9.699557304382324
1464.0,0.21291598677635193,10.070535659790039
1465.0,0.3089156746864319,9.706609725952148
1466.0,0.2550967335700989,9.907848358154297
1467.0,0.3238467276096344,9.387672424316406
1468.0,0.2813156247138977,9.898082733154297
1469.0,0.19241535663604736,10.227758407592773
1470.0,0.16245268285274506,10.029305458068848
1471.0,0.24527528882026672,9.953728675842285
1472.0,0.2755739390850067,9.311786651611328
1473.0,0.1888950765132904,9.78218936920166
1474.0,0.3035900294780731,8.533534049987793
1475.0,0.16977334022521973,9.842293739318848
1476.0,0.2680121660232544,9.309826850891113
1477.0,0.2527715861797333,8.91450023651123
1478.0,0.27047276496887207,9.573461532592773
1479.0,0.25510501861572266,9.478055953979492
1480.0,0.3799436688423157,7.187010765075684
1481.0,0.2502790093421936,7.528416633605957
1482.0,0.28378501534461975,6.4163103103637695
1483.0,0.293969064950943,8.310626983642578
1484.0,0.22060661017894745,9.286484718322754
1485.0,0.3006233274936676,9.198436737060547
1486.0,0.2457217276096344,9.159817695617676
1487.0,0.29505208134651184,8.84827995300293
1488.0,0.2756696343421936,8.378561973571777
1489.0,0.2838665544986725,8.81851577758789
1490.0,0.1286272406578064,8.890604019165039
1491.0,0.302878737449646,8.693325996398926
1492.0,0.322358638048172,8.498481750488281
1493.0,0.35837364196777344,6.164764404296875
1494.0,0.33171501755714417,7.091106414794922
1495.0,0.3931654095649719,7.7753119468688965
1496.0,0.3164570927619934,8.526647567749023
1497.0,0.2958299517631531,8.31944465637207
1498.0,0.27138516306877136,9.254256248474121
1499.0,0.20550426840782166,8.769693374633789
1500.0,0.2310781478881836,7.083054542541504
1501.0,0.28361237049102783,7.76146125793457
1502.0,0.31924882531166077,7.152207851409912
1503.0,0.29944196343421936,7.053805351257324
1504.0,0.26104363799095154,8.274714469909668
1505.0,0.25805121660232544,6.6319146156311035
1506.0,0.3288411498069763,7.948829650878906
1507.0,0.2682167589664459,7.085348606109619
1508.0,0.30664992332458496,6.42098331451416
1509.0,0.2860676944255829,4.785867691040039
1510.0,0.37727272510528564,5.83051061630249
1511.0,0.3121589422225952,7.2346649169921875
1512.0,0.2877914309501648,7.849325656890869
1513.0,0.376953125,7.119382858276367
1514.0,0.2978236675262451,7.628418922424316
1515.0,0.27227890491485596,6.177864074707031
1516.0,0.20494791865348816,8.287604331970215
1517.0,0.28308528661727905,8.113171577453613
1518.0,0.2719232439994812,6.742162704467773
1519.0,0.256545752286911,7.689330577850342
1520.0,0.3046228885650635,7.668820381164551
1521.0,0.3263745903968811,6.743918418884277
1522.0,0.25508934259414673,6.840261936187744
1523.0,0.32790642976760864,7.0346174240112305
1524.0,0.26582497358322144,7.41249418258667
1525.0,0.3546260595321655,7.3118133544921875
1526.0,0.30302661657333374,6.906721591949463
1527.0,0.1829451471567154,7.840226650238037
1528.0,0.212007075548172,7.056415557861328
1529.0,0.28593212366104126,7.756856918334961
1530.0,0.28722915053367615,6.433112621307373
1531.0,0.3257998526096344,6.866202354431152
1532.0,0.26169300079345703,6.976208686828613
1533.0,0.21570277214050293,7.434478282928467
1534.0,0.31888246536254883,5.125526428222656
1535.0,0.29096555709838867,7.504744052886963
1536.0,0.24364034831523895,7.4764723777771
1537.0,0.29869019985198975,7.809016227722168
1538.0,0.21236048638820648,8.483001708984375
1539.0,0.23764166235923767,7.631952285766602
1540.0,0.22237804532051086,8.104022979736328
1541.0,0.22310267388820648,8.480727195739746
1542.0,0.30623477697372437,9.035857200622559
1543.0,0.24580234289169312,6.2801384925842285
1544.0,0.19968950748443604,8.393760681152344
1545.0,0.12066930532455444,9.081903457641602
1546.0,0.3157552182674408,5.954615116119385
1547.0,0.3031374216079712,5.235532760620117
1548.0,0.2805989682674408,5.880322456359863
1549.0,0.38072913885116577,5.856693267822266
1550.0,0.22852098941802979,9.450738906860352
1551.0,0.2821614742279053,8.922334671020508
1552.0,0.23184522986412048,9.059013366699219
1553.0,0.19914773106575012,8.763346672058105
1554.0,0.23880839347839355,7.814027786254883
1555.0,0.29296875,7.331639289855957
1556.0,0.2761363685131073,7.202483177185059
1557.0,0.24206969141960144,8.474798202514648
1558.0,0.26231396198272705,7.745420932769775
1559.0,0.2352811098098755,6.0284528732299805
1560.0,0.2196180522441864,5.8275628089904785
1561.0,0.3126627802848816,5.765591144561768
1562.0,0.30845171213150024,9.499486923217773
1563.0,0.2977740466594696,8.736311912536621
1564.0,0.275390625,9.417740821838379
1565.0,0.2708302438259125,9.237187385559082
1566.0,0.22268043458461761,8.607992172241211
1567.0,0.2955729365348816,9.105596542358398
1568.0,0.3119233548641205,8.982205390930176
1569.0,0.28417539596557617,8.122791290283203
1570.0,0.2670166492462158,8.073790550231934
1571.0,0.23795881867408752,7.880548477172852
1572.0,0.21406249701976776,3.847594738006592
1573.0,0.3244345784187317,2.1241166591644287
1574.0,0.266432523727417,3.660998821258545
1575.0,0.23452380299568176,2.9142985343933105
1576.0,0.2163044810295105,6.253880500793457
1577.0,0.3430989384651184,7.430547714233398
1578.0,0.15463708341121674,10.064168930053711
1579.0,0.28451406955718994,9.272993087768555
1580.0,0.267671138048172,9.600786209106445
1581.0,0.2997581958770752,9.106010437011719
1582.0,0.22155877947807312,9.382368087768555
1583.0,0.19347774982452393,9.793070793151855
1584.0,0.3219679594039917,8.507885932922363
1585.0,0.2204706072807312,9.881582260131836
1586.0,0.2623698115348816,9.67430305480957
1587.0,0.26733630895614624,9.1724853515625
1588.0,0.24875837564468384,9.39567756652832
1589.0,0.392578125,9.06600570678711
1590.0,0.2408854216337204,9.6964111328125
1591.0,0.26772692799568176,9.36766529083252
1592.0,0.2698102593421936,9.050444602966309
1593.0,0.19853515923023224,9.744468688964844
1594.0,0.21956226229667664,9.522884368896484
1595.0,0.15827752649784088,9.726499557495117
1596.0,0.3192708492279053,8.89428424835205
1597.0,0.3267795145511627,8.987345695495605
1598.0,0.1697358638048172,9.348170280456543
1599.0,0.1681547611951828,10.017830848693848
1600.0,0.25703126192092896,8.894160270690918


==> plots/data/ott_qwen_grpo_eps_9_0.csv <==
step,f1_reward,entropy
1.0,0.1965215802192688,1.0454115867614746
2.0,0.14604507386684418,1.0744388103485107
3.0,0.15315675735473633,1.0111461877822876
4.0,0.2562412619590759,1.017614483833313
5.0,0.2794831395149231,1.0459930896759033
6.0,0.14453664422035217,1.0323835611343384
7.0,0.17469298839569092,1.0773299932479858
8.0,0.1623062789440155,1.0124437808990479
9.0,0.2223445177078247,1.0357426404953003
10.0,0.16339677572250366,1.0115630626678467
11.0,0.19551831483840942,1.0492748022079468
12.0,0.1798689365386963,1.0335415601730347
13.0,0.17713423073291779,1.033284068107605
14.0,0.24787217378616333,0.9950881004333496
15.0,0.2886476218700409,1.0233025550842285
16.0,0.1898183524608612,1.0638221502304077
17.0,0.1881365180015564,1.059365153312683
18.0,0.2114393562078476,1.0086745023727417
19.0,0.18541637063026428,0.9926466941833496
20.0,0.17587317526340485,1.0829764604568481
21.0,0.23686563968658447,1.0023939609527588
22.0,0.22877110540866852,1.034342646598816
23.0,0.19262975454330444,1.0875831842422485
24.0,0.20691294968128204,1.0613226890563965
25.0,0.20848038792610168,1.0190105438232422
26.0,0.2782970070838928,1.0383979082107544
27.0,0.2610973119735718,1.011181354522705
28.0,0.28120872378349304,1.0692955255508423
29.0,0.3369257152080536,1.0129469633102417
30.0,0.2433924823999405,1.1002734899520874
31.0,0.2241939902305603,1.0865050554275513
32.0,0.2739354372024536,1.1504981517791748
33.0,0.21661804616451263,1.1058417558670044
34.0,0.26020824909210205,1.0701411962509155
35.0,0.24615852534770966,1.0906827449798584
36.0,0.2623499631881714,1.076807975769043
37.0,0.26003748178482056,1.1592005491256714
38.0,0.2254774272441864,1.179298758506775
39.0,0.20701108872890472,1.1966899633407593
40.0,0.24192476272583008,1.213707447052002
41.0,0.3534226417541504,1.2369574308395386
42.0,0.29088398814201355,1.2266281843185425
43.0,0.3570539355278015,1.3656164407730103
44.0,0.2825413644313812,1.45603609085083
45.0,0.26419565081596375,1.4330312013626099
46.0,0.28940972685813904,1.4554545879364014
47.0,0.37999314069747925,1.5011918544769287
48.0,0.2557655870914459,1.5925755500793457
49.0,0.32063713669776917,1.7706636190414429
50.0,0.3038244843482971,1.9247595071792603
51.0,0.2620173394680023,2.0879809856414795
52.0,0.30127716064453125,2.3800747394561768
53.0,0.3390185832977295,2.6178367137908936
54.0,0.264438658952713,2.950277328491211
55.0,0.29221683740615845,3.6345489025115967
56.0,0.25887250900268555,4.415881156921387
57.0,0.20629602670669556,5.056860446929932
58.0,0.24774926900863647,5.770034313201904
59.0,0.2085448056459427,6.353409290313721
60.0,0.20136718451976776,7.445511341094971
61.0,0.1472284197807312,7.2194905281066895
62.0,0.22451017796993256,5.734786510467529
63.0,0.1814512014389038,4.658496856689453
64.0,0.19444754719734192,7.041322231292725
65.0,0.19019097089767456,8.632701873779297
66.0,0.19190847873687744,8.276628494262695
67.0,0.19499626755714417,7.685358047485352
68.0,0.2795572876930237,6.355572700500488
69.0,0.18065644800662994,4.249904155731201
70.0,0.26939019560813904,2.9081344604492188
71.0,0.1576606035232544,3.820013999938965
72.0,0.08984375,6.248208999633789
73.0,0.1028645783662796,6.358094692230225
74.0,0.17905506491661072,6.073485374450684
75.0,0.19079071283340454,5.90261697769165
76.0,0.16820746660232544,5.002584457397461
77.0,0.19713541865348816,4.77981424331665
78.0,0.17757315933704376,3.664027452468872
79.0,0.32248350977897644,4.265967845916748
80.0,0.20259128510951996,5.451645374298096
81.0,0.22214330732822418,4.695679187774658
82.0,0.28766515851020813,4.749684810638428
83.0,0.3164248466491699,4.369619846343994
84.0,0.22366642951965332,5.822173118591309
85.0,0.3001302182674408,6.499479293823242
86.0,0.19454985857009888,6.364480018615723
87.0,0.32825520634651184,6.019686698913574
88.0,0.25338542461395264,5.692559719085693
89.0,0.1979166716337204,5.1619791984558105
90.0,0.249006986618042,5.225586414337158
91.0,0.2663504481315613,4.267738342285156
92.0,0.289155513048172,4.898177146911621
93.0,0.20057156682014465,1.748163104057312
94.0,0.2942212224006653,0.7471171617507935
95.0,0.2862723171710968,1.5735180377960205
96.0,0.2817150354385376,4.859561443328857
97.0,0.2600911557674408,8.662386894226074
98.0,0.1515066921710968,10.068856239318848
99.0,0.0276692695915699,10.328457832336426
100.0,0.1470424234867096,9.44892406463623
101.0,0.28074777126312256,8.831697463989258
102.0,0.22161458432674408,8.59533977508545
103.0,0.2542523443698883,7.4814605712890625
104.0,0.2686942219734192,7.633087158203125
105.0,0.22968749701976776,8.482263565063477
106.0,0.2916852831840515,8.606562614440918
107.0,0.2612137496471405,7.817658424377441
108.0,0.2893887460231781,8.739256858825684
109.0,0.20687368512153625,8.880712509155273
110.0,0.22663581371307373,7.699751377105713
111.0,0.30193763971328735,6.130410194396973
112.0,0.28817611932754517,5.828884601593018
113.0,0.3937686085700989,5.893088340759277
114.0,0.3806547522544861,5.264588832855225
115.0,0.23203125596046448,7.358099460601807
116.0,0.2806454598903656,6.094219207763672
117.0,0.22093185782432556,8.203567504882812
118.0,0.23232600092887878,8.463144302368164
119.0,0.1369977593421936,7.619596481323242
120.0,0.31640625,6.27368688583374
121.0,0.25569814443588257,5.824193477630615
122.0,0.3004557490348816,3.107998847961426
123.0,0.26814544200897217,4.571012496948242
124.0,0.2578853964805603,3.8961310386657715
125.0,0.3262462615966797,3.929779052734375
126.0,0.22165179252624512,5.606422424316406
127.0,0.23888888955116272,5.055966854095459
128.0,0.2542782723903656,4.775652885437012
129.0,0.2446676790714264,6.251424789428711
130.0,0.3264322876930237,4.306958198547363
131.0,0.29480987787246704,2.9357166290283203
132.0,0.29908403754234314,2.631406545639038
133.0,0.22966636717319489,2.948007822036743
134.0,0.30345624685287476,2.9647417068481445
135.0,0.3065321445465088,2.938328742980957
136.0,0.3890196681022644,3.0616424083709717
137.0,0.3583333492279053,2.8376612663269043
138.0,0.32604166865348816,4.214682579040527
139.0,0.3812592923641205,5.517991542816162
140.0,0.31577691435813904,4.804774761199951
141.0,0.3695952892303467,4.306547164916992
142.0,0.2610676884651184,5.1674699783325195
143.0,0.3109408915042877,5.488171577453613
144.0,0.2494884729385376,4.068454742431641
145.0,0.18958333134651184,3.736973524093628
146.0,0.35625001788139343,3.5879974365234375
147.0,0.2759300470352173,6.769040584564209
148.0,0.326884925365448,4.580724239349365
149.0,0.2376302182674408,6.056291103363037
150.0,0.2656934857368469,5.893043518066406
151.0,0.2750000059604645,6.599292755126953
152.0,0.3330357074737549,6.9829888343811035
153.0,0.2769370675086975,5.450336456298828
154.0,0.2368052750825882,4.660134315490723
155.0,0.3446614742279053,6.120621204376221
156.0,0.3408854007720947,3.075424909591675
157.0,0.32647567987442017,2.996898651123047
158.0,0.27539992332458496,3.8082399368286133
159.0,0.4015193581581116,3.8154215812683105
160.0,0.2932787537574768,5.492770671844482
161.0,0.36626115441322327,3.1393511295318604
162.0,0.29418569803237915,5.491766929626465
163.0,0.3024389445781708,6.785768985748291
164.0,0.3209195137023926,4.353888988494873
165.0,0.28016185760498047,5.522820472717285
166.0,0.3122333884239197,5.004321098327637
167.0,0.38351428508758545,5.543222427368164
168.0,0.38344496488571167,5.2880401611328125
169.0,0.31244418025016785,7.380505084991455
170.0,0.2126321792602539,7.208515167236328
171.0,0.23919270932674408,9.050762176513672
172.0,0.2205946147441864,7.799036026000977
173.0,0.2417224645614624,6.326176643371582
174.0,0.3203125,6.970378398895264
175.0,0.2380642294883728,8.456299781799316
176.0,0.33211496472358704,7.269923686981201
177.0,0.38231027126312256,5.876973628997803
178.0,0.24888139963150024,4.873149871826172
179.0,0.25899749994277954,4.657479286193848
180.0,0.27814358472824097,4.8198323249816895
181.0,0.23294271528720856,5.289305210113525
182.0,0.3422619104385376,3.057086944580078
183.0,0.23385417461395264,5.952152729034424
184.0,0.3172247111797333,6.574715614318848
185.0,0.283990740776062,5.673729419708252
186.0,0.2691592276096344,5.303962707519531
187.0,0.29038602113723755,2.6247971057891846
188.0,0.2788318395614624,2.8177618980407715
189.0,0.35276877880096436,2.4618427753448486
190.0,0.3821887671947479,3.301300048828125
191.0,0.4127587080001831,3.668499231338501
192.0,0.4346354305744171,4.049687385559082
193.0,0.36761534214019775,3.646057605743408
194.0,0.320855051279068,5.387094974517822
195.0,0.35555553436279297,6.001895904541016
196.0,0.24557290971279144,5.103096961975098
197.0,0.36145833134651184,3.629335641860962
198.0,0.2606026530265808,5.484279632568359
199.0,0.24747022986412048,4.4900031089782715
200.0,0.2821800708770752,3.7985334396362305
201.0,0.2523871660232544,5.020246505737305
202.0,0.30892854928970337,5.7553205490112305
203.0,0.3335813581943512,2.965872287750244
204.0,0.3001302182674408,3.498514175415039
205.0,0.24526289105415344,4.98313570022583
206.0,0.3697206377983093,6.725419521331787
207.0,0.2813553810119629,6.5873260498046875
208.0,0.2616802752017975,6.240475654602051
209.0,0.2694103419780731,5.611948013305664
210.0,0.4538690447807312,4.187734127044678
211.0,0.43355655670166016,4.236618518829346
212.0,0.32901477813720703,4.577482223510742
213.0,0.274693101644516,5.320218563079834
214.0,0.357421875,5.997955799102783
215.0,0.3618210554122925,6.0204997062683105
216.0,0.2580608129501343,5.060511112213135
217.0,0.38270023465156555,5.722766876220703
218.0,0.2962053418159485,6.54435920715332
219.0,0.3428418040275574,4.338084697723389
220.0,0.33941057324409485,2.786574602127075
221.0,0.4013381600379944,3.7053024768829346
222.0,0.433779776096344,2.4240403175354004
223.0,0.38203126192092896,3.963606119155884
224.0,0.2944568395614624,5.079056739807129
225.0,0.2642298936843872,6.006124973297119
226.0,0.3044425845146179,6.28875207901001
227.0,0.31597840785980225,5.912576198577881
228.0,0.2805989682674408,5.7312421798706055
229.0,0.23991815745830536,2.7534101009368896
230.0,0.3289536237716675,5.280736446380615
231.0,0.3893229365348816,7.171896934509277
232.0,0.32883352041244507,7.268946170806885
233.0,0.3335379362106323,7.4909210205078125
234.0,0.3024088740348816,7.863405704498291
235.0,0.23619791865348816,7.559856414794922
236.0,0.3106222450733185,6.137872695922852
237.0,0.2425130158662796,7.788388729095459
238.0,0.3112909197807312,7.999309062957764
239.0,0.31721752882003784,7.442759037017822
240.0,0.337890625,4.524946212768555
241.0,0.37424635887145996,4.091603755950928
242.0,0.31260907649993896,5.1355671882629395
243.0,0.2725260257720947,5.6808271408081055
244.0,0.3570498526096344,5.608361721038818
245.0,0.4225694537162781,3.795440435409546
246.0,0.38419827818870544,3.9708852767944336
247.0,0.4194382429122925,4.66063117980957
248.0,0.3216145634651184,7.080981254577637
249.0,0.37366071343421936,6.375931262969971
250.0,0.4541666507720947,5.834290027618408
251.0,0.4339843988418579,4.011850833892822
252.0,0.2309337705373764,6.40131950378418
253.0,0.3095052242279053,5.2597737312316895
254.0,0.3145585358142853,5.983572006225586
255.0,0.2591145634651184,6.84981632232666
256.0,0.31263110041618347,6.805202960968018
257.0,0.34729665517807007,3.838679790496826
258.0,0.27682292461395264,3.666985511779785
259.0,0.2779482901096344,3.974391222000122
260.0,0.33027344942092896,4.913451671600342
261.0,0.3687500059604645,6.247099876403809
262.0,0.20322644710540771,4.231239318847656
263.0,0.35604536533355713,3.63407826423645
264.0,0.47503718733787537,4.5265069007873535
265.0,0.35515254735946655,4.7751593589782715
266.0,0.30221354961395264,5.726985931396484
267.0,0.2879743278026581,6.640965938568115
268.0,0.34375,6.266533851623535
269.0,0.34845608472824097,5.8264946937561035
270.0,0.36377060413360596,6.81415319442749
271.0,0.3635266423225403,7.987466335296631
272.0,0.3009672462940216,6.495814323425293
273.0,0.3315519690513611,4.860109806060791
274.0,0.3234561085700989,6.770318031311035
275.0,0.33263295888900757,7.8904314041137695
276.0,0.3942336440086365,7.701801776885986
277.0,0.400018572807312,8.282520294189453
278.0,0.2317708432674408,8.869596481323242
279.0,0.23532366752624512,7.472042560577393
280.0,0.2828775942325592,8.503639221191406
281.0,0.24252232909202576,8.841115951538086
282.0,0.2746465802192688,7.506472110748291
283.0,0.3160342276096344,5.655632495880127
284.0,0.3847470283508301,6.739932537078857
285.0,0.29960936307907104,7.875057220458984
286.0,0.3524925708770752,8.107839584350586
287.0,0.33578360080718994,7.3783650398254395
288.0,0.3284784257411957,7.826693058013916
289.0,0.2919270992279053,7.858609199523926
290.0,0.30711495876312256,5.803195953369141
291.0,0.23900669813156128,6.416241645812988
292.0,0.2537636458873749,6.970830917358398
293.0,0.353515625,6.422383785247803
294.0,0.27823972702026367,6.273433208465576
295.0,0.31178444623947144,5.57177734375
296.0,0.2894294559955597,5.07044792175293
297.0,0.32499998807907104,5.050562858581543
298.0,0.32234933972358704,4.376175403594971
299.0,0.30243057012557983,5.228826522827148
300.0,0.355282723903656,4.675757884979248
301.0,0.33655601739883423,6.0665812492370605
302.0,0.4405691623687744,4.899967193603516
303.0,0.2825799882411957,8.296126365661621
304.0,0.4326822757720947,5.261422634124756
305.0,0.3317708373069763,6.052411079406738
306.0,0.3719122111797333,6.124804496765137
307.0,0.29296875,6.381600379943848
308.0,0.2614583373069763,6.181497097015381
309.0,0.2843378186225891,6.868466377258301
310.0,0.2395833432674408,8.105931282043457
311.0,0.3550657331943512,7.620944499969482
312.0,0.2802083492279053,8.727534294128418
313.0,0.2544456720352173,8.026473999023438
314.0,0.3154296875,7.579606056213379
315.0,0.3046875,8.575702667236328
316.0,0.28111979365348816,8.496210098266602
317.0,0.3022708296775818,7.382711410522461
318.0,0.40249258279800415,6.969532012939453
319.0,0.3870721757411957,6.387412071228027
320.0,0.32408854365348816,6.9856157302856445
321.0,0.23610490560531616,8.212175369262695
322.0,0.36296504735946655,7.415065288543701
323.0,0.3021577298641205,8.620182991027832
324.0,0.366660475730896,7.543589115142822
325.0,0.39906373620033264,7.515742301940918
326.0,0.3241060972213745,6.443924427032471
327.0,0.31457459926605225,4.792708873748779
328.0,0.2979324460029602,6.718186855316162
329.0,0.3310546875,7.302693843841553
330.0,0.44453126192092896,6.764243125915527
331.0,0.37879467010498047,8.695049285888672
332.0,0.2265625,9.568050384521484
333.0,0.22514879703521729,7.525326251983643
334.0,0.3184337615966797,7.960909843444824
335.0,0.2357700914144516,7.803736686706543
336.0,0.2161458283662796,6.528135299682617
337.0,0.3348958492279053,6.354870796203613
338.0,0.2910466194152832,7.225922107696533
339.0,0.33199405670166016,6.335376739501953
340.0,0.388578861951828,5.8675618171691895
341.0,0.3307291865348816,2.0464887619018555
342.0,0.28603050112724304,3.0676634311676025
343.0,0.283203125,7.006564617156982
344.0,0.2510416805744171,7.860023021697998
345.0,0.28696340322494507,7.672081470489502
346.0,0.232421875,8.338873863220215
347.0,0.4111328125,8.254803657531738
348.0,0.2643508315086365,7.788882255554199
349.0,0.318359375,7.134681701660156
350.0,0.29076704382896423,5.567389011383057
351.0,0.2433035671710968,7.48049259185791
352.0,0.31089410185813904,8.393800735473633
353.0,0.30043402314186096,7.907427787780762
354.0,0.38528645038604736,8.304460525512695
355.0,0.41328126192092896,7.949656009674072
356.0,0.4413597583770752,7.580114364624023
357.0,0.32695314288139343,8.425187110900879
358.0,0.3641927242279053,8.988012313842773
359.0,0.3450520932674408,8.264875411987305
360.0,0.4390624761581421,6.1696553230285645
361.0,0.2958519458770752,7.829674243927002
362.0,0.24270832538604736,7.310085773468018
363.0,0.30217015743255615,8.257890701293945
364.0,0.2008463442325592,9.164649963378906
365.0,0.376240074634552,7.56479024887085
366.0,0.35364583134651184,8.876633644104004
367.0,0.2977864444255829,7.996415138244629
368.0,0.28003472089767456,7.914474010467529
369.0,0.3912760615348816,7.3671875
370.0,0.320405513048172,7.698227405548096
371.0,0.2660757303237915,6.564807415008545
372.0,0.34985119104385376,6.598083972930908
373.0,0.41393229365348816,6.530435085296631
374.0,0.4563802182674408,6.510606288909912
375.0,0.2985677123069763,7.5837812423706055
376.0,0.30239027738571167,7.143795490264893
377.0,0.28688615560531616,8.521775245666504
378.0,0.33645832538604736,6.943811416625977
379.0,0.2944909334182739,7.995650291442871
380.0,0.40677908062934875,6.846954822540283
381.0,0.30505460500717163,5.745450973510742
382.0,0.4095052182674408,6.449499607086182
383.0,0.36164772510528564,6.304795265197754
384.0,0.3639046549797058,7.355742454528809
385.0,0.4812127947807312,6.349518299102783
386.0,0.3639323115348816,7.452317237854004
387.0,0.2841145992279053,8.243542671203613
388.0,0.2721354365348816,7.032498836517334
389.0,0.2590494751930237,9.051434516906738
390.0,0.23411458730697632,8.367883682250977
391.0,0.27734375,7.258121490478516
392.0,0.26884299516677856,6.621584892272949
393.0,0.37109375,5.1028642654418945
394.0,0.36629465222358704,6.523857116699219
395.0,0.3904854655265808,5.951180458068848
396.0,0.34322917461395264,6.023728370666504
397.0,0.39309895038604736,7.4088969230651855
398.0,0.24231770634651184,7.446972846984863
399.0,0.3675781488418579,6.95981502532959
400.0,0.2048611044883728,8.594993591308594
401.0,0.3108258843421936,8.678816795349121
402.0,0.2639322876930237,6.36411190032959
403.0,0.3155505955219269,6.1732635498046875
404.0,0.4175781309604645,4.451011657714844
405.0,0.2804214060306549,7.157608509063721
406.0,0.3057291507720947,6.077873229980469
407.0,0.4105778932571411,5.831316947937012
408.0,0.4059895873069763,6.636312007904053
409.0,0.3941406309604645,6.1365437507629395
410.0,0.483677476644516,6.840555191040039
411.0,0.3772786259651184,7.436496257781982
412.0,0.31030815839767456,8.243306159973145
413.0,0.44348958134651184,6.660345077514648
414.0,0.49010416865348816,3.652693271636963
415.0,0.244047611951828,7.324073791503906
416.0,0.29967451095581055,7.246115684509277
417.0,0.3537946343421936,7.570173263549805
418.0,0.234375,7.9102463722229
419.0,0.3111979365348816,8.61327838897705
420.0,0.3750620186328888,6.553041458129883
421.0,0.3020833134651184,6.771308422088623
422.0,0.3155692219734192,6.850453853607178
423.0,0.341796875,7.750060558319092
424.0,0.3658854365348816,8.013909339904785
425.0,0.3020321726799011,8.245603561401367
426.0,0.2938057780265808,8.149106979370117
427.0,0.5021018981933594,7.020476341247559
428.0,0.40512773394584656,6.993932723999023
429.0,0.3854166865348816,7.246778964996338
430.0,0.32306545972824097,7.6650872230529785
431.0,0.3696783781051636,6.251926898956299
432.0,0.3397507667541504,6.885900974273682
433.0,0.2691355347633362,8.998591423034668
434.0,0.31059694290161133,9.427574157714844
435.0,0.3303571343421936,8.922974586486816
436.0,0.32985928654670715,7.832733631134033
437.0,0.32651910185813904,8.148576736450195
438.0,0.34231770038604736,8.752927780151367
439.0,0.4480096697807312,8.523426055908203
440.0,0.400390625,9.259980201721191
441.0,0.33203125,7.7896928787231445
442.0,0.2719494104385376,4.480550765991211
443.0,0.35950523614883423,6.191983222961426
444.0,0.33476561307907104,6.242496490478516
445.0,0.3244357705116272,6.398472785949707
446.0,0.302548348903656,5.726143836975098
447.0,0.3879278302192688,6.808529853820801
448.0,0.3783482313156128,6.186466217041016
449.0,0.3625372052192688,7.807492256164551
450.0,0.4127604365348816,7.150537490844727
451.0,0.38658854365348816,7.570250988006592
452.0,0.23606771230697632,8.644274711608887
453.0,0.3531249761581421,7.101933479309082
454.0,0.2356770783662796,8.083661079406738
455.0,0.2721354067325592,7.463636875152588
456.0,0.41796875,4.565864562988281
457.0,0.2524491548538208,6.603321075439453
458.0,0.32886284589767456,7.553812503814697
459.0,0.3662937879562378,6.45357084274292
460.0,0.31432291865348816,7.197256088256836
461.0,0.3514105975627899,5.122069835662842
462.0,0.35104167461395264,5.3739824295043945
463.0,0.5240885019302368,3.81854510307312
464.0,0.3801153302192688,6.150607109069824
465.0,0.4977678656578064,4.756716251373291
466.0,0.41946613788604736,5.821863174438477
467.0,0.42760416865348816,6.345012187957764
468.0,0.3733072876930237,5.248651027679443
469.0,0.3873698115348816,5.091463565826416
470.0,0.38723957538604736,6.390020847320557
471.0,0.2682291865348816,4.99273681640625
472.0,0.31543898582458496,7.471896171569824
473.0,0.2617497444152832,8.079015731811523
474.0,0.425161212682724,6.203317642211914
475.0,0.3433593809604645,6.156884670257568
476.0,0.31864768266677856,6.390000820159912
477.0,0.3893263041973114,4.818783283233643
478.0,0.3815104365348816,3.079314947128296
479.0,0.3018787205219269,3.0459277629852295
480.0,0.3232700824737549,7.134005069732666
481.0,0.3893229365348816,9.10800838470459
482.0,0.38156622648239136,8.649561882019043
483.0,0.2854166626930237,9.071093559265137
484.0,0.2722098231315613,8.522957801818848
485.0,0.34564393758773804,7.81836462020874
486.0,0.3017764091491699,7.415813446044922
487.0,0.34828248620033264,7.866465091705322
488.0,0.3661985397338867,7.108976364135742
489.0,0.37469953298568726,5.846149444580078
490.0,0.3183823525905609,7.940166473388672
491.0,0.3893229365348816,6.713942527770996
492.0,0.3913411498069763,6.290964603424072
493.0,0.4177083373069763,7.9222235679626465
494.0,0.388764888048172,8.114469528198242
495.0,0.2604166865348816,9.647863388061523
496.0,0.2174479216337204,8.704258918762207
497.0,0.36517855525016785,8.00385856628418
498.0,0.2991257309913635,7.638072490692139
499.0,0.2649739682674408,7.770829677581787
500.0,0.3928571343421936,7.065904140472412
501.0,0.318359375,7.489892482757568
502.0,0.41940101981163025,6.8071064949035645
503.0,0.4012276828289032,7.373044490814209
504.0,0.3525390625,6.449554920196533
505.0,0.38261717557907104,5.3308820724487305
506.0,0.279296875,7.353086471557617
507.0,0.21380209922790527,5.512269020080566
508.0,0.40315598249435425,5.319001197814941
509.0,0.26171875,5.748726844787598
510.0,0.4112723171710968,7.10072135925293
511.0,0.20321181416511536,7.553048610687256
512.0,0.1861979365348816,7.628108501434326
513.0,0.23899823427200317,7.552052974700928
514.0,0.2997767925262451,7.62591552734375
515.0,0.3498697876930237,6.670365333557129
516.0,0.3213541507720947,7.9423956871032715
517.0,0.3664248585700989,7.674121856689453
518.0,0.2919270992279053,8.86126708984375
519.0,0.3470051884651184,7.376260757446289
520.0,0.372860848903656,6.57940149307251
521.0,0.3734375238418579,8.03536319732666
522.0,0.3079426884651184,8.4323148727417
523.0,0.3645833134651184,8.112597465515137
524.0,0.3475632667541504,8.699920654296875
525.0,0.208984375,8.39121150970459
526.0,0.32343751192092896,8.7684326171875
527.0,0.1985677182674408,9.54627513885498
528.0,0.3288690447807312,8.2997407913208
529.0,0.3515625,8.888659477233887
530.0,0.38072916865348816,8.027422904968262
531.0,0.2683810591697693,7.802297592163086
532.0,0.3994791507720947,8.23954963684082
533.0,0.27623698115348816,9.51710319519043
534.0,0.21768394112586975,8.931446075439453
535.0,0.29296875,8.061466217041016
536.0,0.44469866156578064,7.514976978302002
537.0,0.3333333134651184,7.630507469177246
538.0,0.2574327290058136,8.87569808959961
539.0,0.25896406173706055,9.041115760803223
540.0,0.24765625596046448,8.93499755859375
541.0,0.27433037757873535,8.52314567565918
542.0,0.23489582538604736,8.178647994995117
543.0,0.365234375,7.990453720092773
544.0,0.2218848466873169,8.606557846069336
545.0,0.3802083134651184,7.971149921417236
546.0,0.34843751788139343,7.33315896987915
547.0,0.39869794249534607,7.25969123840332
548.0,0.5396670699119568,6.836023807525635
549.0,0.3194754421710968,7.078800678253174
550.0,0.2969679832458496,8.826699256896973
551.0,0.33146703243255615,7.668125152587891
552.0,0.2901785671710968,7.902496337890625
553.0,0.3307291567325592,8.12625789642334
554.0,0.3669270873069763,5.89801025390625
555.0,0.29086679220199585,1.9215909242630005
556.0,0.46875,2.7774956226348877
557.0,0.4089285731315613,8.188231468200684
558.0,0.3119419813156128,9.171963691711426
559.0,0.3043619990348816,9.523582458496094
560.0,0.3990885615348816,8.593379020690918
561.0,0.2838541865348816,8.404595375061035
562.0,0.3609375059604645,8.760835647583008
563.0,0.2380642294883728,8.585214614868164
564.0,0.3931640684604645,8.351211547851562
565.0,0.353701651096344,7.819069862365723
566.0,0.2200520932674408,8.6936674118042
567.0,0.3786458373069763,8.344496726989746
568.0,0.1935403198003769,9.32714557647705
569.0,0.28177082538604736,9.01860523223877
570.0,0.2986544966697693,9.194222450256348
571.0,0.4050663113594055,8.250927925109863
572.0,0.4274739623069763,7.858759880065918
573.0,0.384951651096344,8.807404518127441
574.0,0.3586309552192688,8.890793800354004
575.0,0.37773436307907104,9.116318702697754
576.0,0.4014322757720947,8.236776351928711
577.0,0.3723958432674408,9.107930183410645
578.0,0.321893572807312,7.338505744934082
579.0,0.3040364384651184,7.94936466217041
580.0,0.3583333492279053,8.236014366149902
581.0,0.2115885466337204,9.278735160827637
582.0,0.3606770634651184,8.532478332519531
583.0,0.3741319477558136,8.128899574279785
584.0,0.27291667461395264,8.825676918029785
585.0,0.37890625,8.088470458984375
586.0,0.3151041865348816,8.530603408813477
587.0,0.384486585855484,9.081897735595703
588.0,0.3175502419471741,8.3441743850708
589.0,0.2998697757720947,9.162870407104492
590.0,0.3979910612106323,8.821553230285645
591.0,0.38619792461395264,7.831789016723633
592.0,0.3465712070465088,7.286562442779541
593.0,0.2756696343421936,8.318891525268555
594.0,0.29069942235946655,7.5786004066467285
595.0,0.31464534997940063,7.247346878051758
596.0,0.3230406641960144,7.901073932647705
597.0,0.32760417461395264,8.47614574432373
598.0,0.3278459906578064,8.368224143981934
599.0,0.42404258251190186,7.142534255981445
600.0,0.2945312261581421,7.442765712738037
601.0,0.3758680522441864,8.036933898925781
602.0,0.4905133843421936,7.172215938568115
603.0,0.375,7.646030902862549
604.0,0.3815104365348816,7.290972709655762
605.0,0.2942708134651184,6.872183322906494
606.0,0.3229817748069763,7.824944019317627
607.0,0.33132439851760864,6.8166608810424805
608.0,0.3098958134651184,6.6553449630737305
609.0,0.3112909197807312,5.969727993011475
610.0,0.4507812261581421,7.135574817657471
611.0,0.4081101417541504,8.01956844329834
612.0,0.382998526096344,8.690828323364258
613.0,0.4596354365348816,6.958259105682373
614.0,0.3958333134651184,8.541324615478516
615.0,0.25052082538604736,8.617623329162598
616.0,0.3902343809604645,7.667338848114014
617.0,0.228515625,9.166656494140625
618.0,0.31640625,9.471420288085938
619.0,0.3072916865348816,8.980299949645996
620.0,0.27389633655548096,8.698351860046387
621.0,0.2634114623069763,9.248760223388672
622.0,0.3256916403770447,7.463346004486084
623.0,0.302734375,7.939154624938965
624.0,0.3717448115348816,6.96683406829834
625.0,0.31302082538604736,8.064299583435059
626.0,0.46302080154418945,7.657876491546631
627.0,0.341796875,9.211259841918945
628.0,0.4456845223903656,7.556159973144531
629.0,0.37356770038604736,8.487288475036621
630.0,0.49882811307907104,8.134549140930176
631.0,0.4401041567325592,6.654717922210693
632.0,0.29296875,9.338458061218262
633.0,0.3190104067325592,9.025845527648926
634.0,0.36445313692092896,8.648873329162598
635.0,0.26409971714019775,8.91504192352295
636.0,0.2619357705116272,3.368579149246216
637.0,0.3372395634651184,3.9881365299224854
638.0,0.39505207538604736,8.295759201049805
639.0,0.3344618082046509,8.947125434875488
640.0,0.38671875,8.618237495422363
641.0,0.3502604365348816,9.540395736694336
642.0,0.3311777412891388,8.849401473999023
643.0,0.30859375,7.296297550201416
644.0,0.4364583492279053,7.950711727142334
645.0,0.46085071563720703,7.377823352813721
646.0,0.3825520873069763,8.523062705993652
647.0,0.296875,8.713469505310059
648.0,0.3189452886581421,8.779300689697266
649.0,0.3125185966491699,8.744565963745117
650.0,0.36976686120033264,7.724656581878662
651.0,0.41845548152923584,7.308065891265869
652.0,0.3639322817325592,7.126577854156494
653.0,0.3658963441848755,6.77398681640625
654.0,0.37663689255714417,6.463262557983398
655.0,0.4205729067325592,6.815133094787598
656.0,0.5407552123069763,6.143555164337158
657.0,0.5426896810531616,7.980788230895996
658.0,0.326171875,7.776683330535889
659.0,0.2894345223903656,7.221745491027832

